Data Smashing

Investigation of the underlying physics or biology from empirical data requires a quantifiable notion of similarity - when do two observed data sets indicate nearly identical generating processes, and when they do not. The discriminating characteristics to look for in data is often determined by heuristics designed by experts, $e.g.$, distinct shapes of "folded" lightcurves may be used as "features" to classify variable stars, while determination of pathological brain states might require a Fourier analysis of brainwave activity. Finding good features is non-trivial. Here, we propose a universal solution to this problem: we delineate a principle for quantifying similarity between sources of arbitrary data streams, without a priori knowledge, features or training. We uncover an algebraic structure on a space of symbolic models for quantized data, and show that such stochastic generators may be added and uniquely inverted; and that a model and its inverse always sum to the generator of flat white noise. Therefore, every data stream has an anti-stream: data generated by the inverse model. Similarity between two streams, then, is the degree to which one, when summed to the other's anti-stream, mutually annihilates all statistical structure to noise. We call this data smashing. We present diverse applications, including disambiguation of brainwaves pertaining to epileptic seizures, detection of anomalous cardiac rhythms, and classification of astronomical objects from raw photometry. In our examples, the data smashing principle, without access to any domain knowledge, meets or exceeds the performance of specialized algorithms tuned by domain experts.

==> Figures/00001.txt <==
-8.921 0.834 -19.847 8.148 -2.146 1.129 -0.071 3.408 -0.092 4.832 -2.431 0.488 0.824 -3.886 -6.805 -2.716 -2.716 -0.926 10.396 5.096 -1.77 -0.834 -4.72 -2.34 -2.797 -3.815 -6.755 -6.266 -6.643 -7.477 -8.698 -5.269 -16.856 -10.02 -9.288 12.624 -10.162 -1.373 -1.231 -6.846 1.333 0.763 -8.586 0.529 -0.407 -3.082 -9.338 -0.987 -1.851 -1.801 -5.412 -2.909 -1.129 2.747 3.906 5.157 1.048 -6.266 -9.033 -2.421 -4.313 -0.478 -8.901 -5.636 
0.488 2.442 7.325 -6.347 0 -0.488 -0.488 -1.953 0.489 1.465 -1.953 -1.465 0 -1.953 -2.442 0 -0.488 -1.953 9.766 0.489 0.977 -0.488 0 -1.465 -1.465 -0.976 -0.488 -1.465 -2.441 -3.906 -3.906 -0.489 9.766 2.93 -3.906 -5.859 0 -0.977 1.953 0.976 -0.977 -1.465 -2.929 -1.465 0.488 -0.977 -2.93 -0.488 2.441 -0.488 0 -1.953 -0.488 -3.907 6.348 1.954 -0.489 -2.442 -3.418 -1.465 -0.977 -0.488 0.977 2.93 
5.859 2.441 13.671 -4.395 0.488 -0.977 -0.489 -0.977 -1.465 -0.488 -0.977 -0.488 -0.488 1.465 0.977 3.418 4.882 5.371 -13.672 -6.348 0.488 -0.489 0.488 -0.488 0 0.976 1.465 0.488 0 0 0 2.93 14.648 8.301 0.489 -7.813 9.765 -2.93 1.465 6.836 -1.953 -0.976 0.488 -0.488 -0.488 0.488 3.418 0.488 0.977 -0.488 0.977 -0.489 1.953 1.465 -8.789 -9.766 0 -0.488 0.488 -0.976 0 0 4.882 4.395 
7.813 1.953 13.672 -1.953 0.976 -0.488 0.489 0.488 -2.442 -2.442 0 1.465 -0.977 4.394 4.394 5.859 -1.953 0.489 -6.836 3.418 0 0.489 0.977 0.488 1.465 2.442 3.906 2.442 1.953 3.418 3.906 4.395 11.719 9.277 4.882 -2.929 13.184 1.465 2.442 5.86 -1.465 1.464 4.395 1.465 -0.976 2.442 7.324 0.977 0.488 0.488 1.953 0.977 0.488 0 3.906 -4.395 0 2.441 3.418 0.976 0.977 0 7.813 3.906 
6.348 1.953 5.86 -0.488 2.93 1.465 1.464 0.977 -1.953 -1.953 4.395 1.953 -0.488 4.395 5.371 5.86 4.883 2.929 6.348 1.465 0 0.488 1.953 1.954 1.953 3.418 4.883 2.441 3.418 4.394 5.372 4.394 3.906 3.418 7.813 3.906 6.348 8.789 3.417 -0.489 0 2.93 7.812 2.441 0 3.906 6.348 2.441 -0.488 1.465 2.93 2.441 1.953 1.953 -17.578 2.93 0.489 3.418 4.883 1.953 1.953 0.488 6.836 3.418 
2.441 0 -3.418 -0.489 2.93 2.93 1.465 0.977 0.977 -0.977 7.812 1.465 -0.488 1.465 4.395 2.441 11.719 -4.394 8.301 -16.113 -0.488 0.976 1.953 1.953 0.976 2.441 2.441 2.441 2.93 3.907 4.394 3.418 -4.394 -2.93 8.301 6.347 -1.954 11.231 1.465 -5.859 0.977 2.441 8.789 1.465 0.976 3.418 2.441 2.442 -0.977 1.953 2.441 2.93 3.906 -4.883 9.277 -9.765 0.976 2.93 3.906 1.465 1.953 0.488 2.441 1.465 
-2.441 -0.976 -8.301 0.977 1.465 2.441 1.465 -0.977 3.418 0.489 6.836 0 0.488 -0.489 2.441 -0.977 -15.137 -1.953 -4.883 12.695 0 0.489 0.977 0.976 0 0.488 0.489 0.489 1.465 0.976 1.953 1.465 -7.325 -5.371 4.394 3.418 -6.347 3.418 -1.465 -3.906 1.953 0.977 5.859 0 1.953 1.465 -0.976 1.953 -0.977 0.977 1.465 0.976 -5.371 4.883 17.09 17.089 0.489 0.977 1.465 0.977 0.977 0 -2.441 0 
-4.883 -3.418 -8.789 3.906 -1.465 0.977 0.488 -1.465 4.394 0.976 1.953 -1.465 1.953 -1.464 -1.465 -2.929 -0.976 -9.278 -17.09 -3.418 -0.489 -0.489 -0.489 0 -0.488 -2.441 -1.465 -0.489 0.488 -0.488 -0.488 -1.465 -5.371 -2.93 0 -2.929 -5.86 -10.254 -4.394 2.441 3.418 -2.441 0.489 -0.977 2.442 -1.465 -1.465 0 -1.464 0 -0.488 -0.488 0.977 -4.394 1.465 2.442 0 -0.489 -0.977 -0.489 0 -0.488 -4.883 -2.442 
-4.883 -3.907 -3.906 6.348 -3.418 -1.465 -0.976 0 3.418 0 -3.906 -0.976 2.93 -2.442 -2.441 -4.395 5.371 10.254 17.09 -3.418 0 -0.976 -0.976 -1.953 -1.465 -5.859 -1.953 -1.953 -1.465 -2.441 -1.953 -3.906 -3.906 -0.488 -5.371 -6.348 -3.418 -16.602 -4.883 4.883 2.441 -2.93 -5.371 -0.976 0.488 -4.394 0 -2.442 -0.489 -1.465 -1.954 -2.441 -1.465 0.488 -24.902 -10.742 0 -1.464 -1.953 -1.953 -0.977 -0.977 -4.883 -4.394 
-2.93 -3.418 1.465 4.883 -3.418 -2.93 -1.465 1.465 0.489 0 -7.813 0 1.465 -3.906 -2.93 -3.906 -2.442 -2.441 -6.836 9.277 0.977 -1.465 -0.489 -1.953 -0.488 -4.395 -0.977 -1.953 -1.465 -1.954 -1.953 -4.395 -3.418 0 -5.859 -4.394 -1.953 -8.789 -2.441 2.93 1.953 -2.441 -6.836 -0.488 -0.977 -6.836 2.441 -3.418 1.465 -1.953 -0.976 -2.93 -0.977 0.977 14.16 -2.93 0 -0.977 -1.953 -0.976 -0.976 0 -3.418 -4.395 
-0.976 -1.953 2.929 -1.465 -1.953 -1.953 -1.465 1.953 -0.977 -0.976 -7.324 0.976 -0.489 -2.93 -1.464 -1.465 21.973 -9.278 -5.86 -8.789 0.976 -0.488 0 -1.465 0 -1.465 0 -0.488 0 -0.976 -0.977 -3.906 -3.418 -3.418 -4.883 -0.489 -0.976 4.395 0.976 -2.442 -0.976 -0.977 -4.395 0 -1.464 -4.883 1.953 -2.929 2.93 -1.465 0 -1.953 10.743 -3.907 -12.695 4.883 0 -0.488 -0.488 -0.489 0.488 0 -0.976 -1.953 
0.488 -0.976 1.953 -7.324 1.953 -0.488 0 0.488 -0.976 -1.465 -1.953 0.488 -1.465 0 1.464 1.953 -29.785 5.371 6.836 -1.953 0.977 0.488 1.465 0 0.976 3.418 1.465 0.976 0.488 0.976 0.488 -0.488 -2.441 -5.371 -0.488 3.418 0.488 12.207 3.907 -4.394 -3.418 0 -0.488 0 -0.977 0 0 -0.489 1.953 -0.488 0.488 0.488 -8.789 3.907 0 -2.93 -0.489 0.488 0.976 0.977 0.488 0.489 1.465 2.93 
1.953 0 0.489 -8.301 2.93 1.464 0.488 -1.464 -0.489 -1.953 4.395 -0.488 -1.953 4.395 3.907 4.883 5.371 7.325 -5.371 3.906 0.488 0.488 1.465 1.953 0.977 5.86 0.977 1.954 0.977 0.977 0.977 3.906 1.465 -2.441 3.418 2.93 1.953 6.836 2.441 -1.953 -1.953 0.977 2.441 0 0.488 5.371 -2.929 2.442 1.465 0.976 0.977 1.953 -2.442 1.464 1.464 -2.441 -0.488 0.977 0.977 0.977 1.465 0.976 1.953 5.371 
1.953 0 -0.489 -3.418 1.953 1.465 0.489 -1.954 -0.976 -0.977 6.347 -1.465 -0.976 6.347 3.906 4.395 19.043 -4.395 21.485 1.465 0 0.977 -0.488 1.465 0 3.418 0 0.488 0 0.977 0.488 5.371 4.882 2.929 3.906 0.488 0.488 -1.953 -1.953 0.488 0 0.488 0 0 0.489 7.812 -3.907 2.441 -1.465 0.977 0 2.442 2.93 -2.441 10.254 0 -0.488 0 -0.488 0.976 0 0.488 1.465 4.883 
0.488 0.488 0.489 3.418 -0.489 0.977 0 -1.464 -1.465 0 4.883 -1.465 0.976 4.883 1.953 1.953 -36.621 2.93 -10.254 1.465 -0.976 0 -1.465 0 -0.488 -1.954 -0.977 -1.953 -1.465 -1.465 -1.953 3.418 5.372 5.86 1.953 -1.953 0.977 -5.371 -4.883 0.488 1.464 0 -2.929 -0.489 0 5.371 -2.441 0.489 -1.953 0 -0.977 0.488 -3.906 1.953 4.883 14.16 0 -1.465 -1.465 -0.488 -1.465 0 0.976 0.488 
-0.488 0.488 1.464 5.859 -2.441 -0.488 -0.489 0.976 -3.418 1.953 -1.465 0 0.977 -1.465 -1.953 -1.953 15.136 3.418 -30.274 -5.859 -0.489 -0.977 -2.441 -1.465 -1.465 -5.859 -1.953 -2.93 -2.93 -2.442 -2.441 -0.488 3.417 5.371 -1.953 -1.465 0.488 -0.977 -2.93 -1.465 1.954 -0.488 -3.907 -0.488 -1.465 -1.464 -0.977 -0.977 -1.953 -0.977 -2.441 -2.441 0.488 -0.488 -11.23 -12.696 0 -1.953 -2.442 -1.953 -1.953 -0.976 -1.465 -3.906 
-1.953 2.442 2.442 4.883 -1.953 -0.977 -0.488 1.953 -1.953 3.418 -5.859 0.489 0.488 -6.347 -4.883 -4.395 19.532 -9.766 45.899 -3.418 -0.976 -0.488 -1.465 -1.953 -0.977 -5.371 -1.465 -1.953 -1.953 -2.929 -2.93 -3.906 -0.488 1.953 -2.93 0.489 -0.488 3.418 1.953 -0.976 -0.489 0 -0.488 0 -1.465 -7.325 0 -1.953 -0.489 -0.976 -1.465 -3.907 10.742 -4.883 4.394 -0.488 0 -2.442 -2.441 -1.465 -1.465 0 -1.465 -4.395 
-0.488 3.906 0.976 0.488 0.976 -0.488 -0.488 0.489 0.488 3.418 -6.836 0.976 -0.488 -7.324 -5.371 -3.906 -18.555 9.278 -50.781 13.672 0.488 0.488 0 -0.976 0.977 -0.977 -0.488 0.488 -0.488 -0.977 -0.488 -3.907 -2.929 -0.488 -0.976 1.464 -3.418 2.441 6.348 1.953 -2.929 0.976 4.883 0 0 -7.812 0.977 -0.488 0.489 0 0 -1.464 -8.301 5.859 1.953 4.395 0.488 -0.488 -0.488 0 0 0 -0.488 -2.441 
0 3.906 -0.976 -3.418 2.442 -0.977 0.976 -1.954 4.395 0.489 -2.441 0.489 -0.977 -5.86 -3.418 -2.442 -3.906 -13.184 45.898 -5.372 0 0.489 0.976 0.488 0.976 3.907 0 1.953 1.465 0.977 1.465 -2.441 -4.883 -0.977 2.441 0.977 -3.418 -4.394 4.395 2.441 -2.93 1.465 5.859 -0.488 1.953 -3.906 0 0 1.465 0.976 1.465 0.488 -0.976 -3.906 3.418 7.324 0 1.465 1.465 0.976 1.465 0.488 0.488 0.976 
0.488 2.442 -2.93 -3.906 1.953 -1.465 0.489 -3.906 5.371 -2.93 2.929 -0.489 -0.488 -3.418 0 -1.464 5.859 8.301 -7.813 -1.464 0.488 0.976 1.953 1.953 0.977 3.906 0.976 1.953 2.441 2.441 2.441 0.488 -3.907 0 4.394 0.488 1.465 -8.301 -1.465 1.465 0.488 0.977 2.442 -0.977 2.441 0.976 -0.488 0.488 1.464 1.465 0.976 2.441 0.976 2.442 -11.23 -7.324 0 1.953 2.441 1.465 1.465 0.488 0 1.953 
0.488 0.488 -3.906 -3.906 -0.488 -1.953 0.488 -2.93 1.953 -5.86 6.348 -0.488 0.488 -1.953 2.441 -1.465 -3.906 8.789 13.184 16.601 0 0.488 0.977 0.977 0 0.976 0.489 0.489 1.953 2.441 1.953 2.442 -0.976 -0.488 1.465 -0.976 10.254 -4.883 -4.883 -0.976 2.93 -1.465 -2.93 0 1.465 3.418 -0.977 0 0.489 0.977 0.489 1.953 -3.906 3.906 17.578 11.718 -0.488 1.465 1.953 0.977 0.976 0.489 0.489 1.465 
0.489 -1.465 -2.441 -0.977 -0.977 -0.488 -0.488 0.977 -0.977 -3.906 3.418 0 1.953 0.977 2.93 -0.489 8.301 5.859 -23.437 -8.301 0.489 -0.976 0 0 -0.977 -1.953 -0.489 -1.465 0 0.489 0 2.441 3.418 -1.465 -2.441 -1.465 13.183 2.442 -0.977 -1.953 4.883 -2.442 -4.883 0.977 -0.488 2.93 0.488 0 0 -0.977 -0.489 -0.488 2.441 0.488 -11.719 -17.578 0 -0.489 -0.488 -1.465 -0.488 -0.489 0 0.489 
1.464 -1.465 1.464 3.418 0.488 1.465 0.976 3.906 -2.929 0.977 0 0.977 1.465 6.347 2.441 0.977 -8.789 -13.183 13.671 -7.324 0 -1.465 -0.488 -1.465 -1.953 -1.953 0 -1.465 -0.976 -0.977 -1.465 1.465 7.324 -1.953 -4.883 -0.977 5.86 8.789 5.372 -0.489 1.465 -2.441 -0.976 1.953 -0.488 1.465 4.395 0.488 0 -1.465 -0.488 -1.465 -0.488 -4.883 14.16 4.883 0.976 -0.488 -1.465 -1.465 -0.488 -0.976 1.953 0.976 
3.418 -0.488 4.395 8.301 1.954 2.441 1.465 5.86 -0.977 4.883 -3.418 1.464 0.489 12.207 2.442 3.418 9.765 -10.254 -7.324 -5.371 -0.489 -0.977 -0.977 -0.977 -0.488 1.953 0.977 0.977 -0.488 -0.976 -1.465 1.465 7.813 -0.977 -2.93 0.977 -8.301 7.324 7.812 1.953 -1.465 0.976 4.394 2.93 0 1.465 6.836 1.953 -1.465 -0.976 0.488 0 6.836 0.977 1.953 9.766 0.977 -0.976 -0.977 -0.976 -0.488 -0.977 2.929 2.93 
3.418 0.488 5.371 9.766 1.953 1.953 1.465 2.929 1.465 7.324 -1.953 0.977 -0.489 13.672 2.441 3.906 -16.113 11.718 -4.883 9.766 -0.488 0.489 0.488 1.465 1.465 4.883 1.953 2.929 0.488 0.976 0.977 1.465 1.953 0.489 2.93 3.418 -16.113 1.953 0.977 3.418 -2.93 4.395 7.813 1.464 0.976 3.906 7.324 1.953 -1.953 0.488 1.953 2.442 -8.301 4.394 -7.324 5.371 0.488 1.464 0.977 1.464 0 0 3.418 3.418 
0.977 -1.953 2.441 5.371 0 0.977 0 0.489 1.465 3.906 2.441 0 -1.465 7.813 1.465 1.953 11.719 -0.976 2.93 -0.977 -0.488 1.465 1.465 3.418 2.441 4.395 3.418 3.907 2.93 2.442 3.418 0.488 -5.371 0 5.371 3.906 -11.231 -2.93 -7.325 1.953 -1.953 5.371 4.394 -0.488 0.488 4.394 2.441 0.489 -1.465 1.953 1.954 4.882 1.953 -5.859 -10.742 -16.113 0 2.93 2.93 2.93 1.464 0.977 0.977 0 
-3.906 -4.883 -1.464 -3.418 -3.418 -0.488 -1.465 -1.954 -0.489 -0.977 4.883 -0.488 -1.464 -3.907 -0.976 -2.441 -3.418 -2.442 -9.277 -2.93 0.488 1.953 1.953 2.93 1.953 0 2.441 1.953 2.929 2.929 3.418 -1.953 -9.766 -2.93 3.418 2.441 0 -4.394 -10.742 -0.488 0 2.93 -2.441 -1.953 -1.464 1.465 -4.882 -1.465 0.976 2.441 2.441 3.418 -0.976 0.488 -5.859 3.418 -0.976 2.93 3.418 2.93 2.442 0.976 -3.418 -4.395 
-7.325 -7.324 -5.372 -12.207 -4.883 -0.489 -2.441 -1.464 -3.906 -4.882 3.906 -0.977 -0.977 -14.16 -2.93 -5.371 36.133 -3.906 9.765 -12.207 1.465 0.976 1.954 0.976 0.489 -4.395 0.489 -0.977 1.465 1.465 2.441 -4.395 -5.371 -5.371 -2.93 -1.464 9.278 -1.953 -5.371 -3.906 0.976 -2.93 -6.836 -1.953 -2.442 -3.906 -10.743 -2.93 1.954 1.465 0.977 0 16.113 -1.953 3.418 -13.672 -0.977 0.488 1.953 0.488 0.976 0.977 -7.324 -6.347 
-5.371 -3.906 -6.347 -13.672 -2.442 0.489 -1.953 -0.977 -4.883 -5.86 -1.465 -0.976 -0.488 -15.136 -3.418 -4.883 -38.575 -1.953 1.953 13.672 0.977 -0.488 0 -1.953 -1.465 -5.371 -0.977 -2.93 -1.465 -1.465 -0.488 -4.883 2.441 -2.93 -5.859 -4.883 9.765 0.488 3.418 -4.395 0.489 -6.836 -6.348 -1.465 -2.929 -7.324 -9.277 -1.953 2.441 -1.465 -0.977 -3.906 -11.719 0 9.765 17.09 -0.977 -1.465 -0.977 -1.465 -0.488 0 -5.371 -3.907 
-0.488 1.465 -3.418 -6.348 0.977 0.976 0.488 -0.488 -1.465 -2.929 -4.882 -0.977 0.976 -7.813 0 -0.488 12.207 11.231 -19.042 -8.3 -0.489 -1.465 -1.954 -3.906 -2.93 -2.441 -2.93 -3.906 -3.418 -2.929 -2.93 -1.953 8.301 3.418 -3.418 -6.348 4.395 1.465 7.813 -2.929 0 -6.348 -1.465 0.488 0 -5.86 -2.441 0.488 0.977 -2.441 -2.441 -5.371 -2.929 3.906 -9.277 -10.254 0 -3.906 -3.418 -3.418 -2.441 -0.977 -0.489 1.465 
4.883 7.812 1.953 3.906 3.418 0 0.976 -1.953 3.418 0.488 -5.372 -0.977 0.977 3.906 3.418 2.441 -23.437 4.882 2.929 19.043 -0.488 -1.953 -3.418 -3.906 -2.441 0.976 -3.417 -3.418 -4.394 -3.418 -4.394 1.953 5.859 10.254 2.442 -3.418 -2.93 -0.488 4.882 -0.489 0 -1.464 2.442 0.489 1.953 -1.464 5.371 2.442 -1.465 -2.441 -2.93 -3.418 -1.953 2.93 -2.442 4.882 0.977 -3.906 -4.394 -3.418 -2.93 -0.976 4.883 6.348 
5.859 8.789 5.859 9.278 3.418 -1.953 1.953 -3.418 5.86 0.976 -2.441 -0.488 0.976 9.278 2.93 3.418 15.625 4.395 -4.883 -27.344 -0.977 -1.465 -1.953 -1.465 -1.465 1.953 -2.442 -1.953 -3.907 -3.418 -3.906 3.907 -1.953 10.742 5.859 0 -8.789 -0.489 -1.464 1.465 0.488 1.953 0.976 0 2.929 3.906 7.324 1.465 -0.977 -1.465 -1.465 -0.976 5.371 -0.488 -23.437 -28.32 0 -3.418 -3.418 -1.953 -2.441 -0.977 5.86 4.394 
3.418 3.906 6.348 5.859 0.977 -2.93 0 -2.442 3.906 0 0.977 0.488 0.489 6.347 -1.954 0.488 19.043 -26.367 20.508 9.765 0 -0.488 -0.976 -0.488 -0.488 0.489 -1.465 -1.953 -1.953 -2.442 -3.418 2.929 -9.277 1.465 2.93 2.442 -10.742 0 -5.372 2.93 0.488 3.418 -1.953 -0.977 1.465 4.394 1.953 0 0.977 0 -1.465 0.976 3.418 -10.742 15.625 30.762 0.488 -1.953 -2.442 -0.976 -0.977 -0.488 3.418 0 
-1.953 -3.417 2.441 -3.418 -1.954 -2.441 -0.488 0.489 -0.488 -0.488 1.464 0.977 0 -1.465 -6.347 -2.929 -32.227 13.672 6.836 7.813 0.489 0.488 0 0 -0.489 -2.442 -0.488 -1.953 -0.976 -1.465 -1.953 0 -7.813 -9.766 -3.418 2.929 -5.86 -0.976 -3.418 4.883 0.489 2.441 -3.906 0 -0.976 1.953 -3.906 -1.954 1.465 0.976 0 0.488 -11.231 7.812 -21.973 0.488 -0.488 -0.977 -1.464 -0.489 -0.488 0 -1.954 -5.371 
-3.906 -6.348 -2.441 -8.301 -1.953 0.488 -0.976 5.371 -2.93 0 0.489 1.953 -0.489 -6.347 -6.348 -3.906 8.301 0.976 -44.922 -3.906 0 0 0 -0.489 -0.488 -2.441 -0.488 -0.977 -0.977 -0.976 -1.465 -0.976 -0.488 -14.648 -6.348 2.93 4.395 -2.442 0.977 5.371 -0.489 0.488 -0.488 1.953 -1.465 -1.464 -5.859 -0.976 0 0 -0.976 -1.464 2.442 0.488 28.321 -3.906 0.488 -0.976 -0.977 -0.488 -0.489 0 -3.906 -4.882 
-1.465 -2.442 -6.348 -2.929 0.489 4.395 1.464 7.324 -2.441 3.418 0 2.442 0 -5.86 0 -0.489 -7.324 13.184 34.18 25.39 -1.465 0.488 -1.953 -0.976 -0.977 -0.489 -0.977 -0.488 -0.976 -0.488 -0.489 0.976 7.813 -6.836 -2.93 2.93 14.648 -2.441 5.371 2.441 -0.488 0.489 4.882 3.418 0 -2.93 -0.977 0.976 -2.93 0 -1.954 -1.465 -3.907 4.395 4.394 -2.93 0.977 -1.465 -0.977 -0.977 -1.464 -0.488 -1.953 0 
2.93 4.883 -4.394 8.3 2.929 6.347 2.93 4.883 0.488 6.348 0.488 1.464 0.977 0 6.348 3.418 24.414 -22.949 5.371 -46.386 -2.93 -0.488 -2.93 -0.977 -0.488 2.442 -2.441 0.488 -1.953 0 -0.976 4.395 9.765 9.277 3.907 2.929 15.625 1.953 6.836 -3.906 0 0.976 6.836 2.93 2.441 -0.977 4.883 3.907 -5.371 -0.976 -2.441 -0.977 13.672 -9.766 -6.347 -16.601 0.976 -0.977 -0.488 -0.488 -2.442 -0.977 2.442 5.371 
5.859 8.301 1.465 17.09 4.883 5.371 2.442 -1.953 1.465 4.883 1.465 -0.976 0 5.86 7.324 5.371 -4.883 12.207 -7.324 17.578 -2.441 0 -1.953 0.488 -0.488 2.441 -1.465 0 -1.954 0.488 -0.488 5.859 5.86 20.996 8.789 2.442 5.371 7.813 4.395 -8.301 0.488 1.465 3.418 0 2.442 2.442 5.859 4.394 -4.395 0 -0.488 0.977 -5.859 5.371 6.347 4.394 0.977 -0.976 0 0 -0.976 -0.488 6.347 6.836 
4.883 5.859 5.859 14.16 2.93 0.977 0.488 -6.836 0.488 0.488 1.465 -2.442 -0.488 7.324 1.953 2.93 -14.16 -8.79 -7.813 4.394 0 0 0 0.977 0.488 0.977 -0.977 0 -0.488 0.976 0.488 2.93 -0.489 19.043 6.347 -1.465 -8.3 8.3 0 -5.859 -0.976 0.977 -3.906 -2.442 0.976 3.906 0.488 2.442 0.489 0.976 0.488 2.441 -4.883 -2.929 0.488 14.649 -0.488 0.488 0.977 0.488 0 0.488 4.883 2.929 
-0.488 -2.441 5.859 0 0 -1.953 -1.465 -6.836 -1.953 -4.883 0.488 -1.953 -1.465 4.395 -4.883 0 14.648 1.954 9.766 -8.789 1.465 0.488 1.953 0.977 0.488 0.488 0.489 0.489 0.977 0.977 0.976 -0.977 -4.394 2.93 0 -3.906 -15.625 0 -4.883 2.441 -1.465 -0.977 -7.324 -2.441 -1.465 2.93 -6.835 -0.977 3.906 0.977 1.465 1.465 5.371 -0.977 -10.253 -10.743 -0.489 1.465 0.976 0.977 0.976 0 0.488 -2.929 
-5.371 -8.789 0 -13.671 -2.442 -3.418 -1.953 -1.465 -1.465 -7.812 0 0 -0.488 0 -7.324 -2.441 9.278 -4.395 0.977 1.465 1.953 0 0.488 -0.489 0.489 -1.953 1.464 -0.489 1.465 0 1.465 -4.394 -5.859 -15.625 -4.394 -2.93 -13.184 -8.3 -5.371 8.789 -1.465 -1.953 -5.859 -0.488 -1.953 0.488 -7.813 -2.441 3.418 0.488 -0.488 -0.977 3.906 0.977 18.554 13.672 -0.976 0.488 0.489 -0.488 0.977 0.488 -5.371 -6.836 
-6.348 -9.277 -6.836 -17.09 -2.929 -1.953 -0.488 4.883 1.953 -4.395 1.953 1.465 0.976 -3.418 -2.93 -2.442 -22.949 7.324 4.882 9.277 0 0 -0.976 -1.465 -0.977 -3.418 0.489 -0.976 0.488 -0.977 0.489 -4.883 -5.372 -22.949 -4.883 0.488 -3.906 -8.79 -0.977 6.348 1.953 -1.465 0.488 1.953 -0.488 -3.418 -2.441 -2.93 0.488 -0.976 -2.442 -2.929 -6.347 2.441 -6.347 0 0 -0.488 0 -0.977 -0.489 0 -6.347 -5.371 
-2.93 -2.442 -7.812 -7.813 -0.977 0.488 1.464 7.812 6.348 1.465 2.93 2.442 2.93 -2.93 4.883 0.488 7.324 -1.465 -4.882 -6.836 -0.977 -0.976 -2.93 -1.953 -1.465 -3.418 0.488 -1.465 -0.488 -0.976 -0.489 -1.465 -3.418 -13.672 -2.441 3.906 4.883 0.489 5.371 -1.465 4.883 -0.976 5.371 2.929 2.441 -4.883 6.347 0 -3.418 -1.465 -2.929 -2.93 0 -4.394 -7.325 -6.347 1.465 -0.489 -0.977 -0.976 -0.976 -0.488 -3.418 -0.977 
3.418 5.371 -2.441 5.86 1.953 2.441 2.442 5.371 6.348 6.836 1.953 1.464 1.953 -0.977 8.301 3.907 -0.489 0 -6.348 2.93 -0.976 -1.465 -1.465 -1.465 -0.488 -1.465 0.977 0 -0.489 -0.977 -0.976 2.442 1.465 3.906 0.488 4.883 12.207 8.301 5.86 -6.836 3.418 0 5.371 1.954 3.907 -4.394 10.254 1.953 -3.418 -1.953 -0.977 -1.953 1.465 2.441 -5.859 -0.489 1.465 -0.488 -0.488 -0.977 -0.977 -0.488 2.929 4.394 
7.324 9.278 7.324 13.671 2.93 1.954 0.976 0 0 6.836 -0.977 -0.488 0 1.465 5.371 5.371 30.274 -6.347 -7.324 -10.254 0 -0.488 1.953 0.489 1.953 1.465 2.441 1.953 0.489 0.977 0.488 5.371 7.813 16.113 1.465 0.977 13.183 6.347 1.953 -4.883 -0.977 0 2.441 -0.489 0.976 -0.977 5.86 2.93 0.488 -1.465 2.93 0 12.207 -3.418 3.906 -4.882 0.488 0.977 0.976 0.488 1.465 0 7.813 7.325 
6.836 8.789 12.207 10.254 0.488 -0.489 -1.464 -4.883 -7.325 2.929 -5.371 -2.441 -2.93 2.93 -1.465 3.418 -48.828 12.207 11.23 9.766 1.953 0.976 3.907 1.465 2.442 4.395 2.93 2.93 2.441 2.441 1.953 3.906 11.719 14.161 0.488 -2.93 7.324 -0.976 -2.93 1.465 -5.371 0.488 0 -2.441 -2.441 1.953 -2.93 0 4.395 0 5.371 1.953 -18.555 7.324 7.813 15.136 -1.465 2.441 2.442 1.953 2.442 0.976 7.324 6.836 
2.442 2.929 8.789 -0.488 -2.441 -3.906 -3.907 -5.859 -10.742 -1.953 -7.812 -2.442 -3.418 0.976 -6.836 0 17.09 -11.231 -2.93 3.418 2.441 0.489 4.394 1.953 1.953 3.906 2.441 2.441 2.93 2.442 1.465 0.976 8.789 2.441 0 -3.418 -4.882 -5.371 -3.906 3.418 -6.347 1.465 -0.976 -3.418 -5.86 3.906 -8.301 -2.442 4.883 1.465 4.883 1.953 6.348 -3.418 -6.348 -9.765 -2.441 2.93 2.441 2.442 3.418 0.977 1.953 1.953 
-3.907 -2.441 -0.977 -8.301 -4.883 -4.394 -3.418 -4.394 -6.836 -5.371 -5.86 -0.976 -1.953 -2.929 -6.836 -4.395 7.812 11.231 17.09 0 0.977 1.464 0.977 1.465 0 0.976 -0.488 0.488 1.464 0.976 1.953 -1.953 -0.977 -7.812 0.488 -1.953 -13.672 -3.418 -1.465 0 -2.442 0.976 -1.465 -2.93 -4.882 2.93 -7.324 -3.906 1.465 2.441 0.488 1.953 2.929 1.953 -23.926 -9.278 -1.954 0.976 0.977 1.465 0.976 0.977 -3.906 -3.906 
-6.835 -5.371 -9.765 -10.742 -4.395 -2.442 -1.464 -0.977 1.953 -4.394 0 0.488 0.488 -6.836 -2.441 -6.347 5.859 -12.207 -20.019 -8.789 -0.977 0.489 -1.465 0.488 -0.977 -1.953 -2.93 -0.976 -0.488 0 -0.488 -3.906 -10.742 -8.79 0.488 1.465 -9.278 -1.465 0 -1.953 2.442 -0.488 -2.441 -0.488 -0.489 -0.488 0 -3.418 -2.442 1.465 -2.93 0 4.395 -5.371 21.973 6.836 0 -0.488 -0.977 -0.489 -0.976 0 -7.324 -8.301 
-5.86 -5.859 -10.743 -6.348 -1.464 0 0.976 1.465 7.325 -1.465 4.395 1.465 2.442 -6.348 1.953 -4.883 -21.972 16.601 18.066 13.183 -1.465 0 -2.93 -0.488 -1.465 -3.418 -4.394 -0.977 -0.976 -1.465 -1.465 -3.906 -13.184 -1.953 -0.488 1.953 5.372 -2.442 -1.953 -0.488 4.394 -1.465 -2.442 0.977 2.93 -2.442 6.836 -0.976 -3.906 0.488 -3.906 0 -13.672 6.836 5.859 9.766 0.977 -0.977 -0.976 -0.976 -1.954 -0.977 -5.86 -7.813 
-0.976 -2.442 -2.929 -0.488 2.441 2.93 2.441 2.93 6.836 0.488 5.859 1.465 1.953 -2.441 3.906 -1.465 23.437 -15.136 -11.719 -18.066 -0.976 -0.489 -1.953 -0.489 0 -1.465 -2.93 0 -1.465 -0.488 -0.488 -1.953 -5.859 5.86 -1.953 0 16.601 -2.441 -1.953 2.93 2.442 -1.465 -0.488 1.953 4.394 -2.929 7.324 1.953 -2.442 -0.488 -2.441 0 12.695 -4.883 1.953 -9.278 1.465 -0.488 -0.489 -0.488 -1.464 -0.488 -1.465 -1.953 
2.929 0.488 3.906 4.395 4.395 2.441 1.954 1.953 1.464 0.977 3.418 0 0.977 4.394 2.442 0.976 -17.578 24.902 -34.179 11.719 0 -0.488 0.488 -0.488 0.489 -0.488 -0.977 0.977 -0.488 0 0 0 5.371 6.347 -2.441 -2.93 8.789 1.465 0.488 3.417 0.488 0 2.93 1.465 1.465 -0.977 2.441 2.929 0.489 -0.977 0.976 0 -6.347 8.79 -17.089 -7.812 0.976 0 0 0 0.488 -0.489 3.907 4.395 
4.883 2.442 5.859 7.324 2.929 0.489 0.488 1.464 -2.929 -0.977 -0.488 0 -0.489 9.278 -0.489 0.977 -9.277 -26.367 50.781 4.394 0.488 0 2.442 0.488 0.488 0 0.977 0.488 0.488 0 0 2.441 10.742 0.977 -1.953 -4.394 -12.207 5.859 4.394 -0.488 0 0.977 4.882 0.488 -0.488 1.465 -3.906 1.953 2.929 -0.488 2.93 0 -5.372 -7.813 25.39 27.832 0 0.488 0.489 0.488 1.465 0.489 4.882 5.371 
2.442 1.953 0.977 7.812 0.489 -1.465 -0.977 0 -3.418 -1.953 -2.441 0 0 6.347 -1.953 -0.977 6.348 10.254 -17.09 5.86 0.977 0.488 1.465 0.489 -0.488 -1.953 0 -0.488 0.976 -0.488 -0.489 2.441 4.883 -3.906 0.976 -3.418 -24.902 4.883 3.418 -2.929 0.976 0.488 0 0 -1.953 0.977 -8.301 0 2.442 0 1.953 -0.488 2.93 2.93 -3.906 -3.906 -0.488 0 -0.977 0 0.976 0 2.442 1.465 
-1.954 0.488 -5.859 5.372 -1.465 -1.953 -0.488 -0.488 -0.489 -1.465 -1.465 0.488 0 0 -2.441 -3.417 13.183 -0.977 -7.812 -2.442 0 0 0 0 -0.489 -1.953 -0.977 -0.977 0 -0.977 -0.976 0.977 -4.883 -4.883 1.465 -0.488 -15.625 -2.441 -1.953 -1.465 0.977 -0.488 -5.371 -0.488 -1.465 -0.489 -6.836 -1.464 0.488 0 -0.488 -0.488 3.906 0.488 -5.371 -18.555 0 -0.976 -1.465 0 -0.488 0 -1.953 -5.372 
-3.906 -1.953 -7.325 0.488 -1.465 0 0.488 0 2.442 1.953 0.976 0.488 0.489 -7.324 -1.465 -1.465 13.184 -3.906 7.324 -14.16 0 0 -1.465 0.488 0 0 -0.976 0.488 -0.488 -0.488 -0.488 -0.488 -10.254 0 0.977 3.418 9.765 -6.348 -4.882 2.929 -0.488 -0.488 -8.3 0.488 0.977 -1.953 -1.464 -0.489 -0.976 0.488 -2.442 0.488 0.977 -4.395 -8.301 3.418 0.488 0 -0.976 0 -0.977 -0.489 -3.907 -7.324 
-2.441 -0.976 -1.464 -4.883 -0.488 2.929 0.977 0.977 1.465 4.395 2.442 0 -0.977 -6.836 1.465 3.906 -24.414 7.324 -7.813 9.766 -0.977 0 -1.953 0.488 0.977 3.906 0.976 1.954 0.488 0.977 1.464 -0.977 -4.394 4.394 0.488 5.859 25.391 0.976 -2.442 1.953 -3.907 0.976 -3.907 1.465 0.976 -0.488 2.929 0.489 -1.465 0.489 -2.441 1.465 -5.371 4.395 5.371 8.789 0.489 0.976 1.464 0.976 -0.488 0 -2.441 -1.953 
1.465 1.464 6.835 -6.836 1.953 3.906 0.976 1.465 -1.953 6.347 0.488 0 -2.441 0 2.441 9.277 5.371 -5.371 13.672 -1.954 0 0.977 -0.489 1.953 1.465 6.836 4.395 3.418 1.465 2.929 2.93 0.977 7.324 5.86 0 5.371 19.531 10.254 5.371 -2.441 -4.882 2.93 3.907 0.976 0.488 3.418 4.395 2.441 -2.442 1.464 -0.488 2.93 3.418 -1.465 7.813 0 0.488 2.442 3.907 1.465 0.977 0.977 1.465 7.324 
5.371 3.907 10.743 -3.906 2.441 2.442 0 0.488 -3.907 3.907 -3.418 -0.488 -1.465 8.789 1.953 10.254 -14.649 6.348 -16.601 8.79 -0.488 0.977 1.465 1.953 0.976 4.883 3.906 1.953 2.442 3.418 2.93 2.929 13.672 2.441 -0.977 2.441 -3.906 11.231 7.813 -4.394 -2.442 2.441 7.812 0 -0.976 5.859 1.953 1.465 -1.465 1.465 1.953 2.929 -2.442 3.906 -13.184 -8.301 -0.488 2.441 3.418 1.465 1.465 0.488 5.371 12.207 
4.882 3.906 6.836 1.953 1.465 -0.488 -0.488 -0.488 -2.929 -0.489 -6.348 -0.488 0 10.742 -1.953 4.883 32.715 0.488 33.691 -19.043 0 0 1.465 0.977 -0.976 0 1.465 -0.977 0.976 1.465 0.976 3.418 9.277 -1.465 -0.488 -0.488 -20.019 -2.442 1.465 -0.977 2.442 0 4.883 -1.465 -1.465 4.883 -1.465 0.488 -0.976 1.465 3.418 1.465 8.789 -4.394 -12.695 -14.648 -0.977 0.489 0.488 0.488 0.488 0 4.395 7.813 
-0.488 -0.977 -2.442 5.371 -0.977 -3.418 -1.465 -1.954 1.464 -3.906 -5.371 0 1.953 4.395 -4.882 -2.441 -24.902 -10.254 -28.809 6.836 0 0 0.488 -0.488 -1.465 -4.883 -2.93 -2.93 -0.488 -1.465 -1.953 -0.976 -4.394 -6.347 -1.465 -2.93 -15.625 -14.648 -7.813 4.883 4.394 -2.441 -2.93 -1.464 -0.976 -0.976 -4.394 -1.465 0.976 -0.488 0.976 -1.465 -7.812 0.488 5.371 19.531 0 -1.954 -1.953 -1.464 -0.488 -0.488 -0.489 -2.93 
-6.347 -7.324 -8.789 3.418 -2.929 -3.418 -0.488 -1.464 4.883 -4.883 0 -0.489 2.441 -6.836 -4.883 -7.813 -12.207 20.508 -2.441 9.765 0.976 -0.977 -0.488 -1.954 -0.488 -5.859 -3.906 -2.441 -1.953 -4.394 -3.906 -5.86 -14.649 -7.325 0 -1.953 -0.977 -15.137 -11.719 4.394 3.418 -2.93 -6.836 -0.489 0.976 -5.372 -2.442 -2.929 1.954 -0.977 -1.465 -2.441 -5.859 9.278 15.137 -6.836 -0.488 -2.441 -3.906 -1.954 -1.465 -0.488 -5.859 -11.23 
-9.278 -10.742 -9.277 -3.906 -3.907 -2.442 -0.977 -0.489 4.395 -3.906 6.348 0.489 0.489 -14.648 -0.977 -7.324 17.578 -26.367 9.277 -8.789 0.489 -0.488 -0.977 -1.953 0 -3.418 -2.441 -0.977 -2.93 -3.418 -3.418 -9.277 -14.16 -7.324 1.465 -1.465 8.301 -2.441 -6.836 -0.976 0 -1.953 -3.418 -0.488 0.977 -7.324 0.977 -2.442 2.441 -0.976 -2.929 -2.93 5.859 -12.696 7.812 3.906 0.488 -2.441 -2.93 -0.976 -0.489 0 -9.277 -11.719 
-7.324 -8.301 -5.371 -10.254 -3.906 -0.488 -0.488 0 0 -1.465 7.324 0 -1.465 -12.696 4.395 -1.953 4.394 7.324 -2.929 -1.465 0.488 0.488 -0.976 -0.488 1.464 0 0.976 1.465 -0.488 -1.465 -0.977 -8.301 -4.883 -3.418 2.441 -1.464 4.883 7.324 0.977 -5.86 -2.93 0.488 4.395 -0.488 0 -3.906 4.883 -1.953 0.488 0 -0.977 -0.488 3.418 2.442 -7.812 2.442 -0.488 0.488 -0.977 0.976 0.489 0.976 -7.325 -5.371 
-1.953 -1.953 -0.489 -11.719 -1.953 0.977 -0.976 0.489 -3.418 -0.488 3.906 -0.489 -2.442 -3.906 6.347 2.441 -7.812 4.883 -2.442 5.371 0 0.977 0.976 1.465 1.465 1.953 3.418 1.465 0.976 0.976 1.465 -2.929 2.93 -1.465 0.977 -1.954 -4.883 6.348 4.394 -3.418 -1.464 1.953 8.301 -0.977 -0.977 0.488 5.859 -0.976 -0.488 0.976 1.465 0.976 -2.93 3.418 1.953 7.812 -0.488 1.465 1.465 1.465 1.465 0.977 -1.953 1.953 
2.93 3.906 0.977 -5.859 0 -0.489 -0.977 0 -4.883 0 -1.464 -0.488 -0.488 4.883 4.883 3.418 1.953 0.488 4.395 -0.976 0 0.976 1.954 0.976 0.489 0.976 2.442 0.488 2.442 2.93 3.418 2.929 5.371 -0.488 -1.465 -1.464 -7.324 -0.489 2.442 2.442 0 0.489 4.882 -0.976 -2.441 3.418 3.418 -0.489 -1.953 0.489 3.418 1.954 0.489 -0.977 -3.418 -2.441 -0.489 2.441 2.93 1.465 1.464 0.488 3.418 5.371 
4.394 6.348 0.977 2.929 1.465 -1.465 0 -0.977 -1.953 0.977 -3.907 -0.488 0.488 8.789 0 1.465 9.277 -2.93 -5.86 1.953 0 0 0.976 0.977 0 0.489 0.488 0.977 1.953 2.93 3.906 5.86 1.953 -0.488 -2.93 1.953 0.976 -1.953 0.488 3.906 1.464 -0.489 -1.953 -0.489 -0.977 2.93 -0.488 -0.488 -0.977 -0.489 2.93 0.976 2.441 -1.953 -0.977 -5.371 -0.488 1.465 2.929 0.488 1.465 0.488 4.883 3.418 
3.418 3.906 0.488 11.719 1.953 -0.976 0.488 -0.488 1.953 2.441 -1.465 0 0.977 7.812 -2.441 -0.488 -14.648 11.231 5.372 3.906 0 -0.488 0.977 -0.488 0 1.465 -0.977 1.465 1.953 2.441 2.93 3.906 -1.465 0.976 -0.488 5.371 12.207 4.883 0.977 0 0.489 -0.488 -5.859 0.977 0.488 1.465 -2.442 0.977 0 -0.976 0.488 -0.488 -4.883 4.883 -2.929 -7.324 0.977 0.977 2.442 -0.488 0 -0.488 2.93 0.977 
0.488 1.953 1.465 14.16 0.977 0 0.977 0 3.418 3.418 2.442 0 0 3.907 -1.465 -1.465 31.25 -12.696 -3.907 -10.254 0 -0.977 0 0 0.488 2.441 0 1.465 0.977 1.465 1.465 0.488 -0.488 4.883 1.953 4.394 15.137 9.277 2.441 -4.394 -1.465 0 -3.906 0.976 1.465 0 -3.418 1.464 1.465 -0.977 -1.953 0 9.277 -8.301 -0.489 0.976 0 0.976 0.976 0 0 -0.488 0.488 0.488 
-0.976 0 3.418 8.789 0 0.488 0 -0.488 1.953 1.953 1.953 0 -1.465 1.464 0.488 -0.488 -39.063 6.836 -1.953 11.231 0.488 0.489 -0.489 0.488 0.488 2.441 0 0.976 0.488 0.488 0 -1.953 2.441 8.301 2.93 -2.441 4.883 2.93 0 -2.93 -2.442 0.977 0 -0.488 0.977 0 -1.953 0.489 1.465 0.488 -1.953 0.488 -12.695 5.371 9.766 10.254 -0.489 0 0.489 0.488 0 0 -1.465 2.93 
-1.953 -0.488 2.441 0.489 -0.977 0.977 -0.488 -0.977 -1.465 -0.976 -2.441 0 -1.953 -0.976 1.465 -0.977 0 12.696 2.93 -4.395 0.488 0.488 0 0.488 -0.488 -0.488 0 -0.976 -0.977 -0.488 -1.953 -2.441 2.442 7.324 -0.488 -10.254 -9.766 -7.812 -2.93 2.93 -1.953 0.976 0 -1.465 -0.488 0.976 -1.465 -0.489 0.488 2.442 -0.977 0.488 1.465 7.324 -4.883 2.93 -0.488 0 -0.977 0 0 0.488 -1.953 3.418 
-0.977 -1.953 0 -8.789 -1.465 0 -1.465 -1.953 -4.883 -4.395 -7.813 -0.488 -0.488 -1.953 -1.465 -2.441 21.973 -38.086 9.277 -5.859 0 0.488 0 0.489 -0.977 -2.441 -0.976 -2.442 -0.976 -1.953 -3.906 -1.953 -0.488 0 -4.395 -11.23 -16.602 -12.696 -4.882 4.882 0 0.489 -2.442 -1.953 -1.954 0.489 -2.441 -1.464 0.977 0.976 0.977 0.977 10.254 -13.672 3.906 -0.488 -0.977 -1.953 -2.93 0 0 0 -0.977 -0.977 
-0.488 -3.418 -2.441 -12.696 -0.976 -1.465 -1.465 -0.977 -3.906 -4.883 -8.789 -0.489 0.976 -2.93 -5.371 -2.442 7.813 20.996 -7.324 8.301 0.977 0 0 -0.977 -0.976 -3.418 -1.953 -1.953 -1.465 -2.93 -3.418 -0.489 -2.93 -9.277 -5.371 -3.418 -11.718 -8.3 -1.465 2.442 1.465 -0.977 -4.883 -0.488 -1.953 -1.465 -1.953 -1.465 0.976 0 0.488 -0.488 -2.93 2.93 -7.324 -13.672 -0.488 -1.465 -2.929 -0.976 -0.488 0 0 -6.348 
0.488 -3.418 -0.489 -9.277 -0.977 -1.465 -0.488 0.489 -0.488 -2.441 -1.953 0.489 1.465 -3.418 -6.836 -0.488 -15.137 7.812 -1.953 -13.672 0.488 -0.488 0 -0.488 0 -0.977 -0.489 0 -0.977 -1.465 -1.465 -0.488 -1.953 -10.742 -2.93 6.347 -0.977 1.953 1.953 -2.93 0.977 -1.465 -2.441 0.488 -0.976 -2.442 -0.489 -0.489 1.465 -1.464 0.488 -0.977 -1.465 2.93 5.859 8.3 0 -0.976 -1.465 -0.977 0 -0.488 0 -7.812 
0.488 -0.488 2.93 -3.418 0.488 -0.977 0.488 0.976 2.441 1.953 5.371 0.488 0.977 -1.953 -3.418 2.93 2.441 -14.16 4.394 13.183 0.489 -0.488 0.489 -0.489 1.465 1.953 0.489 2.442 0.977 0.489 1.465 -0.488 1.465 -2.93 2.442 11.231 7.324 7.812 3.418 -3.418 0.488 -0.976 3.906 0.977 0.488 -0.488 1.954 0 0.977 -1.465 -0.488 -0.488 0.977 -0.977 -9.277 9.278 0.488 0.488 0.977 0.489 -0.488 0 0 -2.93 
0 3.906 5.371 0.488 0 -0.976 0.488 0.488 2.93 3.906 8.789 0 -0.489 -0.977 1.465 5.371 -13.672 16.113 10.743 6.836 -0.489 0.488 -0.489 1.465 1.464 2.93 1.953 2.929 1.953 2.929 4.394 0 1.464 7.813 4.394 6.347 8.301 6.348 1.953 -0.976 -0.488 0 8.301 0 0.977 0.977 4.394 0.489 -1.465 0.488 -0.488 0.976 -9.277 6.836 29.297 7.812 -0.488 2.93 3.417 1.953 0.976 0.976 -0.488 4.395 
-0.976 5.859 0 1.953 0.489 -0.977 0 -0.976 2.441 2.93 5.371 -0.977 -0.976 0 4.883 4.394 9.766 -4.394 -3.418 -13.672 -0.976 0.976 0.489 1.953 0.977 1.953 0.976 1.953 2.441 3.418 4.395 0 -1.953 10.742 2.442 -3.418 4.883 2.441 0.488 0 0.488 0.976 5.859 -0.977 0.488 2.929 4.883 -0.489 -3.418 1.465 0.488 1.954 4.394 -3.906 -22.461 -17.578 0 2.929 4.395 1.953 0.977 0 -0.976 7.812 
-1.953 3.907 -9.277 0.977 0.488 -0.976 -0.976 -2.442 -0.976 -0.488 -0.976 -1.465 -0.489 0.489 4.883 0.488 8.789 0 -2.442 4.883 -0.977 0.977 0.488 1.465 0 -0.488 -0.976 0.489 1.465 2.442 2.441 0.976 -6.347 3.418 -2.442 -7.324 0.488 0.489 -1.465 -0.977 0.977 0.488 -1.464 -1.465 -0.488 1.953 1.953 -0.976 -3.418 1.465 1.465 1.464 3.418 -0.488 5.859 -2.441 -0.488 1.953 2.441 0.976 1.465 0.489 -0.977 4.395 
-1.953 -1.954 -16.113 1.465 0.976 -0.489 -0.489 -1.464 -1.953 -2.442 -4.395 -0.976 0.977 0 2.929 -2.929 -8.301 -5.371 -10.742 9.766 0 0 0.976 0 0.488 -1.465 -0.977 -0.489 0.489 0.488 0.488 0.489 -6.348 -9.766 -4.394 -3.906 -4.883 -0.977 -1.953 -1.953 0.488 0.489 -7.813 -0.488 -0.489 -1.464 -1.465 -0.977 -1.465 0 1.953 0 -0.976 -0.977 -2.441 0 -0.488 0.489 0 0.489 0.976 0 -1.465 -2.93 
-0.489 -7.812 -12.696 5.859 0.489 2.442 0 0.976 -2.442 -0.488 -1.465 0.488 0.488 0 1.465 -3.418 12.207 -8.789 19.043 -25.879 0.488 -0.488 1.465 -0.488 0.977 -0.488 1.465 0.489 0.488 -0.977 -1.464 -0.489 1.953 -14.648 -1.953 2.441 -6.347 -2.441 -2.441 0.488 0 0.976 -6.348 0.977 -0.488 -3.418 -3.418 0.489 1.953 -0.977 0.976 -0.976 5.859 -5.371 0.488 -3.418 0 -0.489 -0.976 -0.489 0.977 0.488 -0.488 -7.812 
1.465 -8.301 1.465 9.766 0.488 3.418 0 3.418 -0.976 2.441 3.906 0.977 -0.488 1.953 1.953 -0.488 7.325 8.301 -18.066 14.648 1.465 0 0.977 -0.488 0.976 0.976 4.395 1.465 0 -1.464 -1.465 -0.488 10.254 -7.325 1.953 5.371 -2.93 -4.883 -2.442 5.371 -2.442 1.465 0.977 1.464 -0.488 -2.442 -1.953 0.976 3.907 -0.488 0.977 -0.488 -2.93 3.906 -10.742 12.207 0 0 -0.977 0.489 0.488 0.488 1.465 -5.372 
2.442 -2.93 16.602 9.277 -0.977 3.906 0.489 2.93 -0.489 3.907 3.907 1.465 -2.441 4.394 1.953 0.488 -10.254 -0.977 2.441 -1.465 0.489 0.488 0.488 0.488 0.977 0.977 3.906 0.488 0.976 0 0 0.488 11.719 7.813 3.418 1.465 6.348 -3.907 -1.464 4.395 -1.953 1.465 8.301 0.977 -0.489 1.465 0.977 1.465 2.441 0.976 0.488 0.488 1.953 1.953 15.625 3.418 -0.489 0.489 -0.488 0.976 0.488 0.489 1.953 1.954 
2.441 4.883 23.437 2.93 -3.418 0.488 -0.977 -0.488 0.489 1.953 -1.953 0 -1.954 6.836 0.489 0.976 -16.114 0 -0.977 -1.953 0 0.977 -0.488 1.465 -0.488 0.976 0.976 -0.488 0 0 0 0.977 4.883 16.601 0.488 -4.882 13.183 0.977 0.976 -1.465 -0.488 0 8.789 -0.977 -0.488 4.395 3.906 0 0 1.465 0 2.441 -9.277 -1.953 -5.371 2.929 -0.488 0.488 0 0.977 -0.488 0.488 2.93 7.812 
1.465 8.301 16.113 -5.371 -2.929 -2.929 -0.976 -3.907 0.488 -2.93 -8.789 -0.977 0 5.371 -2.442 -0.488 11.231 1.465 -2.929 4.395 0 0 -0.488 0.976 -0.977 -0.976 -3.906 -1.465 -0.976 0 0 1.465 -5.372 12.696 -1.953 -6.348 10.743 7.324 4.395 -7.324 1.465 -2.441 2.441 -2.441 -0.488 5.371 1.953 -1.953 -1.465 0.977 -0.488 1.953 5.859 0.977 4.883 -6.347 0 -0.488 -0.488 -0.489 -0.488 -0.488 1.464 7.813 
0 5.859 0.489 -8.789 -0.977 -4.395 -0.977 -4.883 0.977 -4.883 -9.766 -1.465 2.442 0.977 -5.859 -0.488 -3.906 0.976 8.301 -3.418 -0.489 -0.489 -0.489 -0.488 -0.976 -1.465 -5.371 -1.465 -0.488 -0.977 -0.977 0.976 -7.812 1.465 -0.977 -2.442 -0.977 8.301 4.883 -4.395 3.418 -2.442 -4.394 -1.953 0.488 2.441 -1.465 -1.953 -0.488 -0.488 -0.977 0.489 -0.976 0.976 -5.371 -6.348 0 -0.977 -0.977 -0.976 -0.488 -0.489 0.489 1.953 
0 0.977 -11.719 -6.348 1.953 -3.418 0 -1.953 0.976 -4.394 -1.465 -1.465 2.441 -4.883 -5.371 1.953 7.324 -0.976 -1.465 1.953 0.489 -0.976 0 -1.465 0.488 -0.488 -2.93 0.976 -0.489 -0.488 -0.976 0.977 -1.953 -7.813 3.907 4.883 -11.719 1.953 3.418 1.953 1.465 -1.465 -6.348 -0.488 0.977 -1.465 -3.906 0 0.976 -1.465 -0.488 -1.465 1.953 -2.929 -8.301 -2.93 0.488 -0.976 0 -0.977 0 0 0 -3.418 
1.465 -3.906 -12.695 -0.488 4.395 0 1.465 1.953 0 0 9.277 0.489 0.977 -7.324 -1.953 4.883 0.488 6.836 6.347 -1.465 0.488 -0.489 0.977 -0.488 1.953 1.465 1.465 2.442 1.465 1.953 0.976 0.976 6.836 -6.836 8.3 6.836 -10.742 -5.371 0 5.86 0 1.465 -1.465 1.953 1.465 -4.883 -2.93 1.953 0.489 -1.465 0 -1.953 1.953 0.488 -2.441 -0.488 0.489 1.953 1.465 0.489 1.464 0 0.488 -3.907 
0.976 -2.93 -4.883 1.465 3.906 2.93 1.953 4.883 0 4.882 12.696 1.464 -1.465 -5.371 3.418 5.371 -18.555 9.277 -16.601 2.442 0 0.489 0.976 0.488 1.465 2.441 4.395 2.441 2.442 2.441 2.442 1.465 8.789 0 5.371 3.906 -1.465 -6.348 -2.93 1.953 -2.442 2.93 3.906 2.929 0.976 -4.882 0 2.93 -0.489 0.488 -0.488 -0.489 -9.277 7.812 6.347 7.813 0.488 2.441 2.93 1.953 1.465 0.489 0.977 0 
0 -0.488 3.906 -0.977 -0.488 2.441 0.488 3.418 0 4.883 6.836 1.954 -2.441 -0.488 4.394 2.441 13.184 -28.808 11.719 0.976 -0.488 0.976 -0.488 1.953 0.488 0.977 1.953 0.488 0.976 2.442 2.441 0.489 1.953 3.906 -2.441 -0.976 5.371 -0.976 -2.93 -2.93 -1.953 1.953 4.883 0.977 -0.488 -1.954 3.907 1.464 -1.953 1.465 -0.488 0.977 7.812 -9.277 20.508 8.3 0 1.953 1.953 1.953 0.488 0.488 0.488 3.418 
-1.953 0.976 5.371 -5.371 -2.442 0.977 -0.488 0 0.488 0.977 -3.907 0.488 -0.489 2.929 2.93 -3.418 2.441 9.277 -1.954 -10.254 -0.977 0.977 -1.465 0.489 -1.465 -1.465 -1.465 -2.441 -0.976 -0.977 -0.488 -1.465 -8.301 0.489 -9.277 -5.859 2.93 2.441 -2.441 -2.93 -0.488 -0.977 0.489 -0.977 -0.488 0.977 3.417 -0.976 -1.953 1.465 -1.465 0.976 -0.976 0.488 -12.695 -9.277 -0.488 -1.465 -1.465 -0.488 -0.976 0 -2.442 2.93 
-4.394 0 -0.976 -4.883 -3.906 -1.465 -0.488 -3.418 0.977 -4.883 -9.765 -0.977 1.465 0.977 -0.977 -6.347 2.93 -0.977 -2.929 6.836 0 0 -0.976 -0.977 -1.953 -3.418 -4.883 -3.906 -2.93 -3.906 -4.395 -2.442 -11.719 -7.813 -9.278 -4.883 -1.465 -0.488 -1.465 0.977 1.465 -3.906 -3.907 -1.464 -0.489 1.465 0.489 -1.953 0 -0.488 -0.977 -0.488 0.488 0 -3.907 2.442 0 -2.929 -4.395 -1.954 -1.953 -0.977 -3.906 -1.465 
-4.395 -3.418 -7.813 1.953 -0.488 -1.465 -0.489 -3.418 1.465 -6.348 -6.836 -0.976 2.442 -3.906 -3.418 -5.371 5.859 4.883 2.929 -7.324 0.977 -1.953 -0.489 -1.953 -1.465 -2.93 -2.441 -1.953 -2.93 -4.883 -4.883 -3.906 -7.324 -10.742 -1.465 -0.977 -1.953 -4.883 -1.465 3.418 1.953 -3.418 -4.883 -0.977 0.489 0.488 -3.418 -1.953 2.442 -1.954 0 -1.953 1.953 2.93 -4.394 -8.79 0.488 -3.418 -4.394 -2.441 -1.465 -0.488 -4.394 -4.883 
-1.465 -3.906 -8.789 6.836 1.953 0 0.489 -0.488 0.976 -3.906 2.441 -0.977 1.464 -7.325 -0.976 -0.489 -12.207 -0.976 -3.418 15.625 0.976 -1.465 0.977 -2.441 0.977 0 1.953 1.465 -0.488 -0.977 -1.953 -1.465 2.442 -5.371 6.348 2.93 2.441 -5.371 -1.465 -0.488 0.488 -1.465 -2.929 0.488 0.976 -0.976 -5.371 0.488 3.418 -2.929 1.953 -2.441 -0.976 -3.418 4.394 5.372 0 -0.489 -0.977 -1.465 0.488 0 -1.954 -4.882 
0.977 -1.953 -2.441 8.789 3.418 0.977 0.976 1.953 0 1.465 8.301 -0.488 -0.488 -6.836 0.976 2.93 -14.648 6.836 15.137 0.977 0.977 -0.977 1.465 -0.977 1.465 2.93 4.394 2.441 2.441 1.954 2.442 0.488 4.882 2.93 7.324 2.441 2.93 1.465 0.488 -5.371 -0.488 0.977 -0.977 1.465 0.977 -2.442 -4.395 1.953 2.441 -1.465 1.953 -1.465 -8.79 5.859 15.137 3.418 -0.488 2.93 2.93 0.977 1.465 0.488 0.977 -1.953 
3.418 2.93 4.882 2.442 1.465 0.976 0.489 2.93 -0.976 4.883 4.883 0 -1.953 0.489 1.954 4.883 27.344 -11.719 3.418 -8.301 0.976 0.489 1.953 0.977 1.464 2.441 3.418 1.953 2.93 3.906 5.371 1.465 6.348 7.812 1.953 -0.488 -3.418 4.883 1.954 -4.883 -0.488 1.953 -2.441 0.488 0 -0.976 -1.465 0.977 0 0.488 1.465 0.488 9.278 -6.347 -13.183 1.464 0.488 2.93 3.906 1.953 1.953 0.489 3.418 1.464 
2.929 4.394 7.325 -7.325 -1.953 -1.465 -0.977 0 -0.977 3.418 -3.906 0 -1.465 7.324 0 1.465 -19.043 4.883 -20.996 7.324 -0.488 0.976 0 1.464 -0.976 0 -0.976 -0.976 1.465 1.953 2.929 0.977 -0.976 4.883 -4.394 -2.93 -9.277 2.441 2.441 1.465 -0.977 0.488 -3.906 -0.976 -0.977 0.976 1.465 -0.977 -0.977 0.977 0 1.953 -5.371 2.929 27.832 14.649 -0.488 0.976 1.953 0.976 0.488 0.488 3.418 0.977 
0.977 2.93 5.371 -11.23 -3.418 -4.394 -1.465 -2.93 0 -1.465 -9.278 0 0.488 10.742 -2.93 -1.465 6.347 -4.883 18.555 -6.836 -0.488 0.488 -0.977 0.977 -1.465 -1.953 -3.418 -2.442 -0.977 -0.977 -0.488 -0.488 -1.954 -1.953 -5.859 -2.441 -4.883 -2.441 0.977 7.324 0.488 0 -2.93 -1.953 -1.465 2.442 2.93 -2.93 -0.976 1.953 -0.488 2.442 0.488 -3.418 -0.977 -0.488 -0.489 -1.464 -1.464 -0.976 -0.976 0 0.977 -0.488 
-0.977 -1.465 1.953 -6.836 -2.93 -2.441 -0.976 -2.93 -0.488 -4.395 -6.836 0 0.977 7.813 -2.442 -3.418 7.813 2.929 -6.836 -0.977 -0.977 0.489 -0.976 0.488 -0.488 -0.977 -0.488 0 -1.465 -1.464 -1.465 -1.954 0.977 -3.906 -0.977 0 7.812 -0.977 -0.977 3.418 0 -0.488 2.441 -1.465 -0.488 3.418 4.883 -1.953 -0.977 1.953 0.488 1.464 2.93 1.954 -12.695 -6.836 0 -1.954 -0.977 -0.977 -0.977 -0.488 -0.977 -0.977 
-1.464 -4.883 0 2.93 0 0.976 0.488 -0.488 -0.488 -2.441 2.93 0 0 0.488 1.954 -2.442 7.324 6.836 -6.836 1.465 0 0 1.465 0.489 1.953 2.442 5.371 3.418 1.465 1.464 0.977 -0.976 3.906 -1.465 4.395 1.953 14.161 3.906 -0.977 -3.906 -0.488 0.977 9.766 0.488 0 2.929 6.836 0.488 -0.488 0.488 2.442 0.977 3.418 3.418 -1.953 -3.418 0.489 1.465 2.441 0.489 0.489 -0.489 -1.953 1.953 
-0.489 -4.394 0.488 8.789 1.953 5.371 0.976 1.465 -0.489 1.953 9.766 0 -0.977 -5.371 6.835 -0.488 -11.719 -11.718 20.508 4.395 0.488 0.976 2.929 1.953 3.418 4.883 9.765 6.836 4.395 7.325 7.812 0.976 1.953 3.418 6.347 2.441 5.371 5.86 -1.464 -7.813 -0.488 1.953 12.695 1.465 0.488 0.977 9.277 2.93 0 0.489 3.906 0.977 -3.418 -4.395 6.836 7.324 0 5.371 8.789 2.929 3.418 1.465 0 5.86 
0 -2.93 0.977 7.324 1.953 5.371 0.489 1.465 -0.488 4.395 7.324 -0.488 -1.953 -8.789 8.301 -0.976 10.254 0.488 6.347 -12.695 0.489 0.489 3.418 1.953 2.93 4.394 7.813 4.883 6.347 9.277 10.254 1.465 -3.906 1.953 1.953 0.489 -9.278 -0.488 -1.465 -1.953 0.976 0.976 7.813 0.488 0.489 -1.953 7.324 2.442 0 -0.489 3.906 1.464 3.906 0.488 -5.372 -9.278 -0.489 6.836 10.743 3.418 3.906 0.977 0 5.859 
-0.976 -0.977 -1.953 0.488 -0.488 0.977 -0.489 -0.488 0 1.953 -0.977 -0.977 -0.488 -5.371 3.907 -1.954 -18.066 10.254 -46.875 17.089 1.464 0.488 2.442 0.976 0 0.977 0.488 0.976 3.907 6.836 7.813 -0.488 -9.277 -3.906 -3.906 -1.465 -15.136 -8.301 -1.465 4.883 1.465 -1.953 -1.953 -1.465 -0.977 -2.442 1.465 -0.977 1.953 -0.488 1.953 0.977 -4.883 4.395 -2.929 2.93 -0.488 3.418 6.347 1.465 1.953 0.976 -0.977 0.977 
-2.442 0 -6.348 -5.371 -2.441 -4.395 -1.953 -1.954 0 -2.93 -8.301 -0.488 1.465 0.488 -4.395 -2.929 -0.488 9.277 29.785 0.977 0.489 0 -0.488 -0.488 -1.465 -1.953 -5.371 -2.929 -0.489 0.488 0.488 -2.93 -7.813 -9.278 -6.836 -1.465 -4.883 -7.813 -0.977 6.836 1.953 -3.418 -7.813 -1.953 -1.465 -1.953 -5.371 -3.906 2.442 -0.488 -0.976 0 -4.883 0 -6.348 -4.883 -0.488 -0.976 -1.465 -0.976 -0.488 0 -2.441 -6.348 
-3.418 0.489 -7.813 -6.347 -2.93 -7.324 -1.953 -1.464 -0.488 -5.371 -6.835 0 1.953 4.883 -9.277 -1.953 12.695 -14.648 0.489 -23.438 0.488 -0.977 -2.442 -1.465 -1.953 -3.418 -7.324 -3.907 -4.394 -6.347 -7.324 -4.394 -0.976 -5.859 -4.883 -1.465 12.695 0 0.489 0.488 0.489 -2.441 -6.836 -0.976 -1.465 -0.976 -9.766 -3.907 1.953 -0.489 -2.93 -0.488 6.836 -5.371 -8.789 -9.277 -0.488 -4.883 -7.324 -1.954 -2.93 -0.488 -3.906 -9.766 
-1.953 0.976 -5.371 -2.442 0 -3.418 0 0.976 0 -2.93 0.976 1.465 0.488 4.883 -6.836 0.976 -7.813 -5.371 -7.324 14.161 -0.488 -0.488 -2.441 -0.976 -0.489 -1.465 -3.418 -1.953 -4.395 -7.325 -8.789 -2.93 4.883 2.93 0.489 0 19.043 5.371 1.953 -5.371 -1.954 0.976 -1.465 1.465 0 1.464 -8.789 -0.976 -0.489 0.489 -2.441 -1.465 0.489 3.418 2.93 10.742 0.488 -3.906 -8.301 -1.464 -1.953 -0.488 -1.953 -5.371 
1.953 2.93 0 1.953 2.93 1.465 1.465 1.953 0.488 2.442 9.277 0.976 -1.465 1.464 0.488 4.395 -4.882 11.718 -0.977 4.882 -0.977 0.488 -0.977 0 0.977 0 0.976 0.489 -2.441 -4.882 -5.371 1.465 6.835 11.23 3.906 0.977 7.324 2.442 0.976 -3.906 -3.418 3.907 1.953 1.953 1.465 1.954 -3.418 2.93 -1.953 1.465 -0.977 0 -3.418 2.929 1.465 -8.789 0.488 -1.465 -3.906 0.488 -0.488 0 1.953 1.953 
3.907 4.394 3.907 2.93 3.906 5.371 2.441 1.953 0.977 5.859 9.766 0.488 -2.441 -3.418 6.836 5.371 14.16 -12.207 0 -10.742 -1.465 1.465 0 1.465 0.976 0.976 2.442 0.976 0.488 0 0 3.418 2.93 10.742 4.394 1.465 -12.207 -2.442 -1.465 1.953 -2.929 3.906 1.465 1.465 1.465 1.953 3.418 4.394 -3.418 1.953 0 0 2.441 -6.836 -5.372 -2.441 0.488 0.976 0.977 1.465 0.488 0 3.906 6.836 
4.394 3.907 5.859 0.976 1.953 3.906 1.465 0.489 0.488 4.883 2.93 0 -0.488 -4.882 7.324 3.418 -6.836 1.953 8.301 4.395 -0.488 0.977 0 0.488 -0.976 0 -0.489 -1.465 0.977 1.953 1.953 3.418 -1.953 1.465 2.93 0.976 -20.508 -3.906 -1.464 3.906 0.488 0.976 -2.441 0 0.977 -0.489 5.86 3.418 -2.441 0.488 -1.465 0.488 0.488 0.489 10.254 4.883 0.489 0.489 1.465 0.488 0 0 4.394 5.371 
1.465 1.953 3.906 -1.953 0 -0.488 -0.488 -1.465 0.488 -0.488 -6.348 -0.488 0.976 -1.954 1.953 0 -10.254 8.301 -12.696 -0.489 -0.488 -0.977 -1.465 -0.977 -2.442 -1.464 -4.394 -3.906 -1.953 -0.977 -0.489 1.465 -2.441 -6.348 0.488 0 -12.207 1.465 1.464 1.465 1.953 -2.441 -4.395 -0.977 0 -1.464 2.929 -0.488 -0.977 -1.953 -2.441 -0.976 -2.441 5.371 -5.859 6.347 0.488 -2.442 -1.465 -1.465 -1.465 -0.489 2.442 0 
-0.488 0 1.465 -1.953 -1.465 -4.395 -0.488 -1.953 -0.488 -4.883 -10.742 0 1.953 3.907 -4.394 -1.953 22.949 -9.277 -22.949 -3.417 -0.488 -1.953 -2.929 -2.929 -2.929 -2.442 -4.395 -3.906 -4.395 -4.394 -4.394 -0.489 0.976 -7.324 0 -2.441 5.86 6.836 4.883 -2.93 2.93 -3.418 -1.465 -0.488 -0.977 -0.489 -1.465 -2.93 0 -2.93 -2.93 -1.954 9.277 -7.813 -14.648 -17.578 0 -4.394 -4.883 -3.418 -2.93 -1.464 -0.977 -4.882 
-1.465 -1.465 0 0.489 -0.976 -3.417 -0.489 -0.489 -0.488 -5.371 -8.301 0 1.954 7.324 -6.348 0.488 -13.183 32.715 32.227 10.253 -0.489 -2.441 -2.442 -2.93 -1.465 -1.953 -0.488 -1.465 -3.906 -4.395 -5.371 0.489 6.348 -0.488 -0.976 -3.907 15.137 5.371 4.395 -2.93 0.976 -0.488 1.954 0.488 0 -0.488 -3.418 -1.465 0.489 -2.441 -1.953 -2.441 -15.625 14.649 2.929 12.207 0 -3.907 -4.883 -3.418 -2.929 -0.977 -1.465 -2.93 
0 -1.953 0 3.906 0.976 0.976 0.489 1.465 0.488 -0.489 -1.953 0.488 0 4.394 -2.441 3.418 -7.813 -32.715 2.441 7.813 0 -0.977 -0.488 -1.465 0 -0.977 3.418 0 -0.977 -2.441 -2.442 3.418 6.836 5.859 -1.953 -2.929 10.253 0.488 -1.465 0.977 -1.464 0.488 2.929 1.465 0.977 0.488 -2.441 0.489 0.488 -0.977 0.977 -1.953 5.86 -9.278 10.254 6.348 0.488 -1.464 -1.465 -1.465 -0.977 -0.977 -0.488 1.465 
0.976 -2.442 -0.488 6.347 0.488 5.859 1.953 2.442 0.488 5.371 2.93 0.489 -0.977 -0.488 3.418 5.371 5.371 5.859 -12.695 -11.231 0 0 0.976 0 0.488 0 3.418 0.977 0.977 1.464 1.465 4.394 1.953 4.883 -3.907 1.953 -1.464 -2.929 -4.883 3.418 -1.954 1.465 0.489 1.953 1.464 0 0.488 2.441 0.976 0.488 1.464 -0.488 4.394 -0.976 -12.695 -6.836 0.488 0.976 1.465 0.489 0.488 0.489 0.488 5.371 
0 -2.929 -1.465 5.86 -0.488 5.86 0.976 3.418 0.489 6.348 2.929 0 -0.488 -5.371 4.394 4.395 16.113 5.371 8.301 -0.488 0.489 1.465 0.977 0.488 -0.488 0.489 -0.488 -0.489 1.465 2.442 2.93 2.93 -3.906 -0.488 -4.394 7.324 -6.348 -3.418 -2.93 2.441 -0.976 -0.488 -3.418 0.488 0.977 -1.465 2.442 1.953 0.489 0.977 0.977 -0.489 -0.976 0 -16.602 -4.395 0 0.977 2.442 0.488 0.489 0.488 0.489 4.883 
-1.464 -2.442 -0.488 2.929 -1.953 2.93 -0.488 1.465 -1.465 3.906 1.465 0.488 0 -5.371 0.488 0.488 -34.179 6.836 3.906 0.488 -0.489 0.976 -0.488 0.489 -1.465 0.488 -4.395 -1.465 0 0.976 0.488 -0.488 -8.301 -4.883 -1.953 8.789 -1.465 -0.977 3.418 0.489 0.488 -0.489 -3.418 -0.488 -0.977 -0.976 0 0 0.976 1.465 -1.465 0.489 -8.79 6.348 40.528 -3.906 0 0 0.488 0 0 0 -0.977 0 
-1.954 0.977 2.441 -0.488 -0.977 -0.977 -0.976 -0.489 -1.953 -0.488 0.977 0 0 -0.488 -3.906 -1.953 29.785 -23.925 -4.883 -3.418 0 0 -0.977 0 0 1.953 -4.394 -0.976 -2.442 -1.464 -2.441 -2.442 -4.395 -2.441 3.418 5.371 3.906 1.953 7.813 -0.489 0.977 1.465 1.953 -0.488 -1.464 1.465 -1.953 -1.953 0 1.465 -1.465 0.488 10.254 -10.743 -22.461 17.578 -0.976 -1.465 -1.953 -0.488 -0.977 0 -1.465 -1.954 
0.489 5.371 5.371 -4.883 0.977 -3.906 -0.977 -1.953 -1.465 -2.93 2.441 0.488 -0.489 4.394 -5.371 -1.953 5.371 10.742 2.93 4.883 -0.488 0 -0.976 0.488 0.977 1.953 -1.465 1.465 -1.465 -1.465 -2.93 -1.953 3.418 4.394 6.836 -0.976 2.93 4.395 4.394 0.489 0.976 3.906 6.836 -0.489 -0.977 3.906 -2.442 -1.465 -1.953 0.976 -1.465 0.977 3.418 1.953 -3.907 -9.765 -0.488 -0.977 -1.953 0 -0.488 0 0 -1.464 
3.906 6.836 5.86 -7.812 3.418 -2.93 0.488 -2.441 0.976 -2.929 4.395 0 0 5.371 -1.465 -0.489 -11.719 -4.395 21.972 -11.23 0 0.489 0.488 0.976 1.953 1.465 2.441 2.441 0.489 0.488 -0.488 0.488 8.301 8.789 6.836 -5.371 -4.883 5.371 -2.929 0 -0.488 3.418 6.347 0 0.488 4.395 0 0.977 -1.465 0.977 1.465 1.953 -3.906 0.977 25.391 9.765 0 0.977 0 0.976 0.976 0.488 3.418 1.953 
4.394 5.371 1.464 -6.836 3.418 0 0.977 -1.465 3.418 -1.953 3.906 -0.488 -0.488 1.953 3.907 0.977 -7.324 9.278 -18.554 8.301 0.488 0.488 1.953 1.954 1.465 0.488 2.93 1.465 2.441 1.953 2.441 2.442 7.324 5.371 3.418 -5.371 -8.301 1.953 -6.348 -0.489 0.488 0 1.465 0 2.442 0.976 3.906 2.441 0 0 3.418 1.953 -3.906 4.395 -3.906 4.395 0 2.441 2.929 1.953 1.954 0.489 4.395 2.929 
2.93 0.977 -4.882 -2.93 0.977 1.465 1.465 0 4.395 -0.489 1.953 -0.488 0.488 -3.418 5.371 1.465 -0.488 1.953 -10.254 4.882 0.977 0 2.441 0.488 0 -1.464 1.465 0.488 2.93 2.93 4.395 1.465 0 -3.418 -0.489 -1.465 0 -2.442 -2.441 -1.953 0.977 -4.394 -4.883 0 2.441 -3.418 5.86 2.442 2.442 -0.977 2.93 0.488 -2.93 -1.954 8.301 -12.207 0.488 2.442 3.907 1.465 1.464 0.488 3.418 1.465 
0.488 -1.953 -8.79 3.907 -1.465 1.953 0.976 0.488 2.93 0 0.488 -0.489 1.954 -3.417 3.906 0.488 10.742 -4.395 15.625 -2.929 1.465 -0.488 1.954 -0.488 -0.977 -0.489 -0.977 -0.976 1.465 1.953 3.418 0 -6.836 -7.324 -2.441 0 11.719 -3.417 3.906 -1.465 2.93 -4.395 -4.394 0.489 1.465 -4.883 3.906 0.976 4.394 -1.465 1.953 0 4.883 -1.464 -13.672 1.953 0 0.976 1.953 -0.488 0.977 0 0.488 -1.953 
-1.953 -1.954 -6.835 9.765 -2.442 0.488 -0.976 0.977 0 0.489 -0.488 -0.976 1.464 -0.977 0.488 0.488 -4.883 6.348 -11.231 0.488 0.976 -0.977 0 -1.465 -0.488 0.489 -0.488 0 0.488 0 0.488 -0.489 -6.836 -1.953 -0.488 -0.489 15.625 -0.489 6.836 -0.488 2.441 -1.465 0.976 0 -0.488 -2.929 -0.488 0 3.418 -1.464 0 -1.465 0.977 4.882 4.394 3.418 0.488 -0.488 -0.489 -0.977 0 0 -1.953 -1.465 
-0.488 0.977 0.488 12.207 -0.488 0 -0.489 0.976 -0.977 0.976 -0.488 0.488 0.489 4.394 0 2.93 25.391 -10.254 -15.625 -4.883 0 -0.488 -0.489 -0.977 1.465 1.464 1.953 1.465 -0.488 -0.977 -0.976 0.977 0 7.812 1.953 -1.464 8.789 2.93 3.906 1.465 0.977 3.418 7.325 0.488 -0.977 2.441 -3.418 -0.976 -0.976 -0.489 -1.465 -0.976 11.718 -7.324 -14.16 -23.438 0 -0.488 -0.488 -0.488 0 -0.488 -0.977 1.953 
1.465 2.93 8.789 8.789 2.441 0 0 0 -0.977 1.465 -2.93 0.977 -0.977 7.325 0.977 3.906 -49.317 18.555 22.95 12.207 -0.488 0.488 -0.488 0.488 0.976 1.465 4.395 1.464 0.976 0.489 0 1.953 7.325 11.231 0.976 -1.954 -3.418 2.93 -0.976 2.93 -1.465 4.883 7.812 0.488 -0.488 5.859 -3.418 0 -3.418 0.489 -0.976 0 -24.414 8.301 22.949 27.832 -0.488 0.976 0.488 0.488 0.488 0 1.465 5.86 
3.418 0.488 10.742 2.93 3.418 0.977 0.489 0.977 0 2.441 -3.906 0.488 -0.488 4.883 1.465 2.93 60.059 -33.692 -16.114 -22.949 -0.977 0.488 0.488 0.489 0 -0.488 4.394 0.489 1.465 0.976 1.464 2.441 8.789 3.418 -1.953 1.465 -11.23 -2.93 -2.93 2.929 -2.442 2.93 -0.488 1.465 0.488 4.883 -1.953 0.976 -3.418 0.976 -0.489 0.488 26.856 -12.695 -33.203 -16.113 0 1.465 0.977 0.977 0.977 0.488 2.93 5.371 
0.976 -3.418 6.348 -3.906 1.954 0.976 0.976 1.953 0.489 2.442 -3.906 0.977 -0.488 -0.977 -0.489 0.488 -54.688 18.067 8.301 16.113 -0.488 0.489 0 0.976 -0.976 -2.441 1.465 -1.953 0.977 0 1.465 0.489 2.441 -9.277 -4.883 4.883 -13.672 -5.371 -1.953 0.489 -0.488 -0.488 -7.813 0.977 1.465 0.488 -0.977 0.977 -0.489 1.465 0.489 0.488 -22.461 10.254 33.203 21.973 0.488 0 0.488 0 0 0 0.976 -0.977 
-2.929 -6.836 -1.465 -7.813 -0.489 0 0.488 2.93 0 0.976 -0.489 0.488 1.464 -7.324 -4.394 -2.93 21.485 -1.465 13.672 -8.3 0 0 -0.976 -0.488 -2.442 -3.418 -2.93 -2.93 -1.953 -1.465 -0.976 -2.442 -7.324 -15.137 -4.394 6.348 -11.231 -4.395 -1.465 -2.93 1.953 -3.418 -10.742 0.488 0.976 -4.394 0.488 0 1.954 0 -0.489 -0.488 7.812 -3.418 -11.718 -18.067 0.977 -1.465 -1.953 -1.465 -1.465 -0.977 -1.953 -6.836 
-4.395 -5.859 -6.348 -9.277 -0.488 -0.488 0.489 2.441 0 0.489 3.907 -0.977 1.954 -7.813 -5.371 -4.394 -9.766 5.371 -42.481 7.324 0.977 -0.977 -1.465 -1.953 -0.976 -1.954 -4.883 -1.465 -3.418 -2.929 -3.418 -2.929 -11.231 -7.813 0.488 3.906 -4.882 1.465 -0.977 -4.395 3.906 -3.418 -4.394 0 0 -6.348 0.977 -0.489 2.929 -0.977 -1.464 -1.465 -2.929 3.906 -0.489 -6.347 0 -3.418 -2.93 -1.953 -2.441 -0.976 -3.906 -8.3 
-2.441 0 -5.371 -6.348 0 -0.976 0 0 0 -1.465 6.347 -0.976 0.976 -4.883 -2.442 -3.418 0.977 4.883 35.645 -0.977 0 -1.465 -1.465 -1.465 -0.489 -0.488 -3.417 0 -2.93 -1.953 -2.93 -1.953 -5.859 6.348 5.859 -0.488 5.371 5.371 -0.488 -2.929 1.954 -1.465 3.906 -0.977 0 -4.883 2.93 0 0.489 -1.953 -1.954 -1.465 0 3.418 -12.207 5.859 0 -1.953 -2.441 -1.465 -1.465 -0.489 -2.93 -2.93 
1.465 5.371 0.977 -3.418 1.465 0 0 -2.93 0.488 -2.93 4.883 -1.465 0 0.489 4.883 0 9.277 -2.93 -0.488 -3.418 0 0 -0.488 -0.488 0.977 0.977 0.976 1.465 0 0.488 -0.488 0.976 6.348 15.137 7.325 -3.907 16.601 4.883 0.977 0 -1.954 -0.977 8.789 -0.488 0.489 -0.488 4.883 0.977 -0.977 -1.465 -0.488 -0.976 4.394 -5.371 -14.648 -4.395 -0.489 0 0.488 0.488 0 0 1.465 5.859 
4.882 7.324 5.859 -0.976 1.465 0 0 -4.394 0.488 -4.394 0 0 -1.953 3.906 8.301 2.93 -8.301 -5.371 5.371 3.906 -0.489 -0.488 0.976 0.488 0.977 0.976 3.418 1.465 1.953 2.441 1.953 2.93 14.648 9.765 4.883 -3.906 19.532 0 3.418 3.418 -4.882 -0.976 7.324 -0.488 0 0.977 3.906 0.976 -1.465 -0.488 1.953 0 -4.394 -0.489 22.461 9.766 0 2.442 2.93 1.465 1.465 0.977 4.395 9.278 
4.395 3.906 3.418 0 0 0.976 0 -2.93 0 -3.418 -3.418 0.976 -2.441 1.953 5.859 2.929 2.442 -6.836 -16.602 -8.3 -0.488 0.977 2.442 0.977 0.488 0.489 2.93 0 2.441 1.465 2.441 0.976 12.207 -4.882 -1.465 -1.953 7.324 -5.859 3.418 3.906 -4.395 0.488 0.977 0.488 -0.489 1.465 0.976 0.489 -0.488 0.488 2.93 0.488 2.441 0.489 14.648 1.465 0 1.953 1.465 0.977 1.953 0.488 4.883 6.347 
0.488 0 -2.93 0.976 -0.977 0.488 0.488 0.488 -0.976 -0.977 -3.418 2.442 -1.465 -0.976 0 -0.488 0.976 9.766 -5.859 7.324 -0.488 0.976 0.976 0.976 -0.488 -1.465 -0.977 -1.953 0 -1.465 -0.976 -1.953 0 -15.137 -5.86 -0.488 -11.719 -9.278 -0.489 2.93 -0.488 0.977 -2.93 0.977 -0.976 0.488 -3.906 0 0 1.465 1.465 0.488 -0.977 1.465 -21.972 -11.719 0.489 -0.489 -1.465 0.488 0 0 0.488 -2.929 
-4.883 -3.418 -10.742 2.442 -2.93 0 -0.488 2.442 -0.489 2.441 -0.488 1.953 0.488 -1.465 -4.883 -2.93 -0.976 -1.465 13.672 0 -0.977 0.977 -1.465 0 -0.977 -2.442 -3.906 -1.954 -2.441 -3.906 -4.395 -3.418 -12.695 -11.719 -6.347 0 -22.461 -5.371 -5.371 0.488 3.418 2.929 -4.394 0.488 -0.977 0 -6.348 -0.977 -0.488 1.953 -1.465 0 -0.976 -0.489 12.207 7.324 0 -2.441 -3.906 -0.488 -1.465 -0.488 -3.906 -9.766 
-6.347 -2.441 -11.719 6.347 -2.929 0.489 -0.489 2.441 0 4.395 0.976 0.488 1.465 0 -5.371 -4.882 5.371 -0.489 -5.86 -13.672 -0.488 0 -2.441 0 0 -1.953 -3.906 -0.488 -2.93 -3.418 -4.394 -2.441 -16.113 1.953 -3.907 -0.488 -14.16 3.906 -5.859 -2.93 3.906 1.953 -3.418 -0.488 -0.488 0.488 -5.859 -1.465 -2.442 1.465 -2.93 0 3.906 -0.976 -5.86 -9.277 0.488 -2.441 -4.395 -0.977 -1.953 -0.488 -7.325 -10.254 
-3.906 0.488 -5.371 8.301 -2.93 0 -0.976 0 0.977 3.906 0.489 -1.465 1.465 4.394 -1.953 -2.93 2.441 -8.3 -14.648 -0.977 -0.488 0.488 -1.953 -0.488 0.488 0 -1.465 0.977 -0.976 -0.488 -1.465 0.976 -7.325 13.672 -0.488 -0.489 3.906 12.208 -0.488 -3.906 0.977 0 -1.465 -1.953 0 0 -2.441 -0.976 -1.953 0.489 -1.953 -0.976 4.883 -1.953 -15.137 -6.348 0 -0.489 -0.488 0.489 -0.977 0.488 -4.394 -4.394 
0.976 2.93 3.907 7.324 -1.465 0 -0.488 -0.976 0 1.465 -2.93 -1.464 0.488 5.371 0 0.976 3.418 3.906 -17.578 4.395 0.488 -0.488 -0.488 0 0.977 1.465 0 1.465 1.953 2.441 2.929 2.93 5.371 13.672 0.488 0 14.649 11.23 5.859 -2.441 -2.442 -2.441 -1.953 -1.465 0 0 0.488 -1.465 -0.977 -1.954 -1.465 -0.977 -9.766 -0.977 8.79 7.813 -0.977 1.953 2.93 0 0.977 0 0.488 2.929 
4.395 1.465 10.253 1.953 0.488 -0.489 -0.489 -0.977 -1.465 -2.441 -5.859 -1.465 -0.977 1.953 -0.976 2.93 -4.394 -1.953 45.898 4.395 0.488 -0.977 0.976 -1.465 -0.488 0.977 -1.465 0 2.441 2.93 3.907 2.442 11.719 2.93 0 0.977 8.789 0 7.324 2.441 -3.418 -2.441 -2.442 0.488 0 -1.953 1.465 -0.977 1.954 -1.953 -0.488 -1.465 1.465 1.465 0.488 -5.371 0 1.954 3.418 0 0.976 0.488 5.371 6.836 
4.394 -0.977 9.278 -5.859 2.442 -0.976 0.489 0.977 -2.93 -4.883 -4.883 0.976 -1.464 -4.394 -4.883 1.953 -16.114 8.789 -20.996 1.953 0.489 -1.465 0 -1.465 -1.465 -0.977 -3.418 -2.93 0 -0.488 0.976 -0.489 6.836 -9.278 -1.953 0.488 -6.836 -12.207 0.977 4.395 -1.953 -1.954 -3.418 1.953 -0.488 -3.418 0 0.489 2.929 -2.441 -1.465 -1.465 -2.93 4.394 -1.953 2.929 0.489 -0.977 0 -1.465 0 -0.488 4.883 3.906 
1.465 -3.906 2.93 -10.742 3.906 -0.488 1.464 2.441 -2.929 -4.395 -1.465 1.465 0 -8.789 -7.324 -0.976 2.442 -2.442 0.977 0 -0.489 -1.465 -1.953 -2.441 -3.418 -3.418 -3.418 -4.395 -3.906 -4.395 -5.371 -3.906 -3.906 -10.742 -1.465 0 -15.625 -14.648 -5.86 1.953 0.977 -0.976 -4.883 3.418 0 -2.93 -3.906 1.953 1.465 -1.953 -2.93 -1.464 0 -1.464 4.883 2.93 0.976 -3.906 -5.372 -2.93 -2.929 -1.465 1.465 -1.464 
-2.441 -3.418 -3.907 -8.789 3.418 0.976 2.442 2.93 -0.977 -0.488 2.93 1.953 0.976 -7.324 -6.348 -3.418 0.976 13.184 1.465 14.648 -0.976 -1.464 -2.93 -2.442 -2.442 -3.906 -1.953 -3.906 -5.859 -6.348 -7.812 -4.395 -10.742 -3.418 0.977 0 -6.836 -3.418 -6.836 -3.418 0.976 -1.465 -2.441 2.441 0.976 -1.464 -3.907 1.953 -1.465 -0.977 -3.417 -1.465 -0.488 3.418 -7.813 -2.441 1.465 -5.86 -7.324 -2.93 -3.907 -1.465 -2.442 -4.395 
-2.93 -0.488 -6.836 -0.489 0.977 1.465 1.953 1.953 1.953 3.906 4.394 0.489 1.465 -0.977 -1.465 -3.418 6.348 -13.672 -1.954 -20.019 -1.465 -0.489 -2.441 -0.976 -0.976 -0.977 1.465 -0.976 -3.418 -3.906 -5.371 -0.976 -7.325 7.813 3.418 1.953 9.765 10.742 -0.488 -4.883 0 -0.488 2.93 0 1.953 1.953 -1.953 1.953 -3.906 0 -1.465 -0.977 5.86 -4.395 -23.437 -1.953 1.465 -2.929 -4.394 -1.953 -2.441 -0.976 -3.906 -3.418 
-0.977 1.953 -2.929 9.278 -0.489 2.441 0.977 0 3.907 6.836 2.93 -0.489 0 5.371 4.883 1.465 -1.465 0.977 10.254 9.277 -0.977 0.977 -0.488 0.976 0.976 3.418 3.418 1.953 0 0.488 0.976 2.93 2.442 12.207 5.859 3.906 20.508 14.648 6.348 0.488 -1.465 2.441 10.254 -0.488 1.954 3.906 2.93 1.465 -3.418 1.465 1.953 0.977 -2.93 0.488 32.714 7.324 0.488 0.488 1.465 0.977 0 0.488 -0.976 1.953 
2.442 4.883 4.394 12.207 -1.464 2.442 0.488 -1.953 2.929 6.836 0.488 0 -0.488 8.301 8.301 5.371 2.93 0 -6.836 -6.348 -0.488 0.976 1.953 2.442 2.442 5.86 2.929 2.929 3.418 4.883 5.86 5.859 11.23 6.836 3.418 5.372 15.137 4.883 6.836 6.348 -1.465 5.86 12.207 0 0.976 4.883 4.883 0.488 -1.465 1.953 2.929 1.953 0.976 -1.465 -2.441 -1.465 0 3.906 5.371 2.441 2.441 0.977 2.441 6.348 
3.418 2.441 7.324 5.859 -1.954 0.976 -0.488 -1.465 0 2.93 -1.953 0 -1.465 4.394 6.836 5.859 6.836 2.929 6.348 2.93 0 1.954 2.441 2.441 1.465 3.906 0.489 2.442 3.418 4.883 5.371 4.394 10.254 -3.907 -0.976 2.929 -2.93 -9.277 0 6.836 0.489 6.347 6.347 0.488 -0.488 2.929 4.394 0 0 1.953 2.442 2.93 2.93 -0.488 3.418 0.977 -0.488 2.93 4.882 2.442 2.442 0.488 3.418 5.371 
0.488 -0.977 4.395 -5.859 -0.488 -0.488 -0.489 0.488 -2.441 -2.442 -1.953 1.465 -0.488 -1.464 3.418 2.441 -4.883 -14.16 5.371 -3.906 0 0.976 1.465 1.465 0 -0.488 -1.465 0 1.464 0.977 0.976 0.977 1.465 -13.672 -5.86 -1.465 -19.043 -12.207 -6.836 1.953 1.953 2.442 -5.859 0.977 -1.953 0 0 -0.488 1.465 1.953 0 0.976 -0.488 -1.953 13.183 12.207 -0.977 1.465 0.489 0.976 1.465 0.976 0.977 0.977 
-3.418 -4.882 -4.883 -14.649 -0.488 -1.953 -0.976 1.953 -2.442 -6.347 -0.977 0.488 1.464 -6.348 -0.977 -2.441 11.719 10.742 2.93 0.488 0.977 -0.488 -0.488 -0.977 -0.977 -4.395 -2.442 -1.953 -1.464 -2.442 -3.906 -2.93 -8.789 -16.601 -5.859 -4.394 -19.043 -4.395 -6.836 -5.371 1.953 -4.395 -14.649 -0.977 -1.465 -3.906 -3.418 -1.465 1.465 -0.488 -1.953 -0.976 0.488 0.488 -21.972 -19.043 0 -1.953 -2.93 -0.976 -1.465 -0.976 -2.93 -4.395 
-4.395 -5.372 -11.23 -13.671 0 -2.441 -0.977 0.489 0.489 -7.813 2.442 -0.976 1.954 -6.836 -1.953 -5.371 -24.414 6.348 -4.883 5.371 0.976 -0.977 -0.488 -1.464 -0.977 -4.394 -0.488 -0.489 -2.442 -2.929 -3.418 -3.906 -12.695 -11.719 -0.488 -4.395 -4.394 6.348 -0.488 -7.324 1.953 -8.789 -11.23 -1.953 -0.488 -4.883 -3.906 -1.465 1.953 -1.953 -0.489 -2.442 -6.836 5.371 9.277 11.23 -0.488 -1.954 -2.93 -1.465 -0.977 0 -4.883 -6.836 
-1.953 -2.441 -9.766 -3.418 -0.977 -2.442 -0.488 -2.442 2.929 -5.859 4.394 -1.953 1.464 -3.418 -0.488 -3.418 14.648 9.766 -0.977 -0.977 1.465 -0.976 0 -1.465 1.465 -0.977 2.442 1.953 0.488 0.488 0.977 -1.953 -6.348 -0.488 5.371 -1.953 11.719 9.277 6.347 -4.395 0.977 -7.324 0.977 -2.441 1.464 -2.929 0.977 -1.465 2.441 -1.953 1.465 -1.465 6.836 1.465 -20.019 -13.672 0.488 0.977 0.977 0 0 0 -2.441 -3.418 
1.953 2.441 -0.488 7.812 0.489 -0.488 -0.488 -3.906 3.418 -1.465 4.883 -2.93 0 2.441 2.441 0.977 -0.976 -19.532 3.418 -2.441 1.465 -0.489 1.464 0.488 2.442 3.418 3.906 3.418 3.418 3.418 5.371 0.977 5.371 12.695 6.347 -0.976 15.136 2.441 7.324 0.488 0.488 -1.465 11.23 -1.465 1.465 0 4.882 -0.488 2.442 -0.977 3.418 0.977 -5.859 -4.394 26.367 6.836 -0.488 3.418 4.883 1.953 2.442 0.976 1.953 1.953 
4.883 5.372 10.742 13.672 0.976 0.488 0 -3.906 0.489 1.953 1.465 -0.977 -1.953 6.348 1.465 3.906 -7.325 5.86 -29.785 9.277 0.488 0.977 1.953 2.441 1.953 3.906 2.93 3.418 3.907 4.883 6.836 2.929 12.695 20.02 2.442 -1.465 4.395 -4.882 0.977 3.418 -0.488 3.906 11.23 0 0 2.929 5.86 1.465 1.953 0.977 1.953 2.93 0.976 0.976 -5.371 5.371 -0.488 4.395 5.371 2.441 2.441 0.977 5.371 5.371 
3.907 5.371 14.648 8.789 0.488 0 -0.489 -0.489 -3.907 3.906 -3.906 0.977 -1.953 6.836 -1.465 3.418 9.278 -1.465 24.903 3.907 0 1.465 0.977 2.442 0 1.465 -0.489 0 1.465 2.441 2.441 1.953 10.743 17.09 -4.395 -3.418 -10.742 -5.86 -4.883 4.395 -2.442 6.836 0.489 0.977 -1.465 3.907 2.441 0.488 -0.977 1.465 -0.976 2.929 3.907 1.465 4.394 3.907 -0.488 1.464 1.953 1.953 0.977 0.488 4.394 3.907 
0 1.464 7.325 -0.488 -0.488 -0.488 0 2.93 -4.882 3.418 -7.325 2.441 -0.976 2.93 -4.883 0.488 19.531 -6.836 -1.465 -18.067 -1.465 0.976 -0.977 0.976 -1.465 -1.465 -2.441 -2.441 -1.465 -1.465 -3.418 0 0.488 2.929 -7.812 -1.953 -14.649 -0.488 -6.347 2.929 -2.929 4.395 -9.278 1.465 -2.441 2.441 -2.93 -0.488 -2.929 1.465 -2.93 0.489 8.789 -3.418 -8.789 -8.301 0 -1.953 -2.93 -0.488 -1.465 -0.488 0 0 
-2.93 -3.417 -5.372 -6.836 -1.465 -1.465 -0.488 4.395 -1.465 2.93 -5.859 2.442 0 -0.977 -5.371 -1.953 -39.063 10.742 6.347 12.207 -1.465 0 -2.441 -1.464 -1.953 -2.441 -2.93 -2.441 -3.418 -3.906 -5.859 -2.441 -10.254 -13.183 -3.418 1.465 -5.859 3.906 -2.442 0 -1.954 0 -9.277 0.976 -0.488 0.488 -6.347 -0.977 -2.93 0.488 -2.441 -0.977 -16.114 1.953 4.883 11.718 0.488 -3.418 -4.394 -1.953 -1.953 -0.977 -3.418 -3.907 
-3.906 -5.86 -13.671 -6.348 -0.488 -0.977 0.488 3.418 2.929 1.953 0.977 0 1.953 -3.906 -1.953 -2.441 33.204 -12.207 4.395 -11.23 -0.976 -0.976 -0.976 -1.465 -0.977 0 -0.976 -1.465 -2.442 -2.93 -3.907 -1.953 -13.184 -20.508 3.418 5.859 6.836 4.883 2.442 -4.882 1.954 -1.953 -0.976 0.488 0.976 -0.976 -4.883 -1.464 -1.465 -0.488 0.488 -1.953 13.184 -5.371 -3.906 -17.578 0.488 -1.953 -2.93 -1.953 -1.954 -0.976 -3.906 -3.906 
-1.465 -3.418 -12.696 -0.976 0.488 0.977 0.977 -0.489 6.836 1.465 7.324 -1.465 2.441 -1.953 3.418 -0.489 -22.461 9.278 -15.625 11.719 0.976 -0.977 0.488 -0.977 0.489 2.441 2.441 0.976 0.489 0.488 1.953 0 -6.347 -11.719 6.347 6.836 13.672 2.93 4.882 -4.883 5.371 -1.465 7.812 0 3.418 0.488 -0.488 0.488 1.953 -0.977 2.441 0 -9.277 6.348 9.765 6.348 0.488 0 0.977 -0.488 0.489 0 -1.953 0.488 
1.953 1.953 -1.465 3.418 1.465 2.441 1.465 -3.418 4.883 0.977 7.812 -2.441 1.465 1.953 5.859 1.465 4.882 5.859 18.066 -1.465 0.977 -0.488 1.953 0.488 1.464 2.442 3.906 2.442 2.441 3.418 4.883 1.465 4.394 4.395 3.907 1.953 13.183 -0.489 3.418 -2.442 5.371 0 8.789 -0.976 2.93 1.465 5.371 1.953 2.93 0 2.93 1.465 1.464 0.976 -3.906 -1.465 0.489 2.442 3.906 0.976 1.465 0.488 2.442 3.907 
3.418 5.86 10.743 4.394 1.465 2.93 0.488 -3.906 0 -0.977 4.395 -1.465 0 5.371 4.883 0.488 -5.859 -6.348 -4.394 -5.371 1.465 0.488 1.953 1.465 0.489 0.976 3.418 0.976 2.93 2.93 4.395 2.441 10.743 15.136 0 -3.906 7.324 -2.441 0.489 2.93 1.953 0.976 4.395 -1.465 0.488 1.953 7.812 1.953 2.93 0.977 1.465 1.465 -2.929 -1.464 -8.301 6.348 -0.489 2.441 3.418 1.465 1.953 0.488 3.906 4.882 
2.93 5.859 14.648 0.977 0.977 1.465 -0.488 -1.953 -3.906 -2.441 -0.977 0 0 2.93 0.488 -0.488 10.742 -6.836 -8.301 6.347 0.488 0.977 0.977 0.489 0.488 -0.976 1.953 0 0.488 1.465 0.976 0.977 7.812 11.719 -2.442 -6.836 0 -2.441 -0.977 5.371 -0.977 0.489 0 -0.977 -1.465 0.977 6.348 0.977 0.488 0 0 0.976 8.3 -1.954 6.836 13.672 -0.488 0.488 1.465 0.977 0.976 0.489 2.441 3.418 
0 0.488 8.301 -2.442 -0.489 -1.465 -1.953 0.488 -4.395 -3.418 -2.929 1.465 -1.465 -4.395 -3.418 -0.488 -4.883 13.184 5.371 -1.953 -0.488 0.488 0 0.488 -0.488 -2.442 -0.488 -0.976 -0.488 -0.977 -1.464 0.488 1.465 -1.465 -0.976 -3.906 -4.882 -3.418 -0.977 2.93 -2.929 -0.489 -0.489 0.489 -2.929 -1.465 2.93 -0.977 -1.465 0 -0.488 -0.976 -8.3 5.372 0.977 -5.86 0 -0.488 -0.977 -0.489 -0.488 0 0 -0.488 
-0.977 -4.882 -2.93 -3.906 -1.465 -2.93 -1.465 2.442 -1.464 -1.953 -1.465 1.953 -1.465 -9.765 -3.906 0.488 7.325 -9.277 -9.765 1.465 -0.977 0.488 0 -0.488 0 -0.976 -0.977 0 -0.977 -1.464 -0.977 0.488 -2.93 -10.254 1.465 2.929 -8.301 -1.953 0 -0.488 -2.93 -1.465 -0.488 0.488 -1.953 -3.418 -2.442 -1.953 -1.953 0 0.976 -0.977 4.883 -6.836 1.465 -2.929 -0.488 -0.488 -1.465 -0.488 -0.488 0 -0.976 -1.953 
-0.977 -5.86 -9.765 -3.906 -0.976 -1.464 -0.489 3.418 0.488 -0.489 -0.488 0.976 -1.465 -9.766 0 2.93 -9.766 -3.418 9.277 -9.766 -0.976 -0.488 0 0 0.976 0.976 -0.976 0.976 0.488 0 0.488 1.465 -1.465 -8.789 0.976 6.836 -10.254 -0.977 -0.488 -1.953 -2.93 -0.488 -2.441 1.465 -0.977 -2.442 -5.371 -1.465 -0.977 0.488 1.465 0.488 1.464 -0.489 -12.207 -8.789 -0.488 0.488 0.489 0.488 0 0 -1.465 -1.465 
0 -2.441 -6.836 -3.418 -1.465 0.488 0 1.464 -0.488 0.977 -1.954 -0.488 -1.464 -1.465 4.395 3.906 14.648 14.16 -18.067 4.883 0 0.488 0 0 0.489 2.442 -0.977 1.465 1.465 0.976 1.953 2.441 3.907 1.465 -1.465 5.86 -9.277 1.465 -1.953 0.976 -1.953 0.488 -6.348 0 0 0 -6.348 0 0 0.488 0.977 1.465 0 4.395 -9.766 -13.184 -0.489 1.465 1.953 0.489 0.976 0.488 0 -0.488 
0.489 2.441 0.488 -1.953 0 2.93 0 0 -2.442 1.953 -3.906 -0.977 -0.977 7.813 5.859 2.441 -10.742 -22.949 35.157 6.348 0.976 0 0 0.488 0.488 1.953 -1.953 0.488 1.465 2.442 1.465 0.489 5.371 9.766 -4.394 0 -3.418 3.906 -1.953 0.977 -1.953 0.489 -9.277 0 -0.488 1.465 -4.394 1.465 1.465 0.488 -0.977 0.488 -2.441 -7.324 8.301 36.621 -0.488 1.465 0.976 0.976 0.977 0.488 0.976 -1.465 
0.488 6.348 5.371 1.953 0 2.441 0 -1.953 -3.418 0.488 -3.418 -0.976 0.488 13.183 1.953 -1.464 32.227 0.488 -17.09 -10.742 0.977 0 0 0 -0.488 0.976 -3.418 -0.488 -0.488 0.488 -1.953 -1.465 1.465 7.324 -2.93 -6.836 2.441 4.395 -0.488 -0.489 0.488 0.976 -4.395 -0.977 -0.488 1.465 -1.465 0.976 0.977 -0.488 -3.418 -0.976 13.184 -1.953 -11.231 -34.668 -0.488 -0.489 -0.488 0 0 0.489 0.489 -2.441 
-0.488 5.371 2.441 7.324 0.977 0 0 -2.441 0 0 0.977 0 0.977 8.301 -4.394 -4.395 -78.613 23.926 10.254 17.578 0.976 -0.488 -0.489 -1.465 -0.977 -1.465 -3.906 -1.465 -1.953 -0.977 -3.418 -2.93 -5.86 -1.953 0 -9.278 7.813 1.953 1.953 -1.953 2.93 0.489 2.442 -0.976 0.488 0.977 0.977 0 0.976 -1.465 -3.418 -1.953 -27.832 14.16 43.457 31.25 0 -1.953 -2.93 -1.465 -1.465 -0.977 -0.977 -1.954 
-0.977 0.976 -5.371 10.742 1.464 -2.93 0.489 -1.953 4.395 -0.488 5.859 0 1.953 0 -8.301 -4.883 43.457 -5.86 -9.278 -7.813 0 -0.976 -1.465 -0.977 -1.465 -1.464 -1.953 -1.953 -2.93 -3.906 -4.394 -1.953 -9.765 -8.301 3.906 -5.371 7.324 -2.93 2.929 -1.465 4.395 0 8.3 -0.489 1.953 -0.977 1.953 -0.976 1.954 -0.976 -0.976 -1.953 11.718 -6.836 -13.183 -12.207 0.488 -2.441 -3.418 -1.465 -1.465 -0.488 -0.977 0 
-0.488 -3.418 -9.277 6.348 1.465 -3.906 0.488 0.488 7.324 -0.488 6.348 -0.488 1.465 -7.813 -6.348 -2.929 -10.254 14.649 -16.601 -1.953 -0.488 -0.489 0 -0.488 0 -0.977 1.465 -0.976 -1.953 -1.953 -1.954 0.488 -8.301 -6.348 3.907 0.977 4.394 -6.836 0.977 0 2.441 -0.489 6.348 0.489 1.953 0 1.465 -0.977 0 -0.977 0.976 0.488 -4.883 7.812 0.976 0.488 0.488 -1.953 -1.953 -0.488 -0.976 -0.489 -0.976 3.418 
0 -5.371 -4.883 -1.465 0.489 -1.465 0.488 1.953 4.394 0.488 1.465 -0.489 0.488 -7.324 -0.976 0.488 17.09 -36.621 16.601 -1.465 -0.488 0 0.489 0.488 0.488 0.488 4.883 0.976 0.488 0 0.977 1.953 -1.953 1.465 2.929 6.836 1.465 -3.418 -1.465 0 -0.977 -0.488 1.953 0 1.953 1.953 0.976 0 -0.977 0 2.93 1.465 10.743 -11.719 -4.394 0 0.489 0.488 0.977 0.488 0.488 0 0.488 4.395 
0.488 -2.929 5.86 -9.766 -0.489 1.465 0.489 1.953 0 1.465 -5.86 -0.488 -0.976 -0.488 5.371 3.418 -12.696 18.066 -16.113 1.465 -0.977 0.489 0.976 1.954 0.977 1.953 5.859 2.93 1.953 2.93 3.906 2.93 4.394 9.278 2.93 8.3 2.442 4.395 0.488 -1.464 -2.929 -0.977 -0.488 0.488 0.488 2.93 2.442 0.489 -2.93 0.977 2.93 2.441 -4.395 5.372 -6.836 4.883 -0.489 2.441 3.906 1.954 1.465 0.489 0.977 2.93 
1.953 0.976 15.136 -8.789 -0.488 2.93 -0.489 0.977 -3.906 1.953 -7.324 -0.488 -0.489 5.371 8.301 4.883 15.137 2.93 17.578 5.86 -0.976 0.976 0 2.441 0.488 1.954 3.418 2.93 2.93 4.394 5.86 2.442 8.301 10.253 1.465 6.348 1.953 8.789 4.395 -0.977 -1.465 -0.488 1.465 0 -0.976 2.441 3.418 1.464 -3.906 0.976 0.976 1.465 0.488 -1.465 -15.137 -12.695 0 3.418 4.883 1.953 0.488 0 2.441 0 
2.93 4.883 14.16 0.489 0 3.906 0.977 0 -3.418 1.465 -2.441 1.465 -0.488 6.348 6.347 3.906 -15.625 2.929 -9.765 6.347 -0.977 1.465 -0.488 0.977 0.489 1.464 -1.465 1.953 1.953 3.906 4.394 1.953 8.301 5.86 0.976 2.442 -2.442 6.347 6.836 3.418 1.465 0.977 4.394 1.465 -0.488 -0.488 3.906 1.465 -2.93 1.465 -1.465 0.488 0 1.953 28.32 5.859 0.489 1.954 3.906 0.976 0 0 3.418 -1.953 
4.883 7.324 4.395 9.765 1.953 2.441 1.465 0.488 0 0.976 4.394 1.953 0.977 1.465 1.953 2.93 13.672 -0.488 11.718 -22.461 -0.976 0.488 -1.953 0.488 -0.489 -0.488 -5.371 0 0 0.489 0.977 1.465 6.836 0.488 -2.441 -2.442 -7.812 -1.464 4.394 5.371 2.929 2.441 2.442 2.441 0.488 -3.418 0.976 1.953 -0.488 0.977 -3.906 -0.488 3.418 0.488 -15.624 -13.672 0.976 0 -0.488 0 -1.465 -0.489 3.418 -1.954 
3.418 6.348 -9.277 11.719 1.953 0.489 1.465 0.977 2.93 -0.488 7.324 1.953 0.976 -4.883 -1.464 0.976 2.441 -7.324 -9.765 3.418 0 -0.488 -1.465 -0.977 -0.488 -1.953 -5.371 -3.907 -1.953 -2.93 -3.418 1.464 4.882 -2.441 -5.371 -3.418 -7.813 -4.883 -1.464 1.953 1.465 2.441 -3.907 1.465 1.465 -3.418 -3.418 0.977 2.441 0.488 -2.93 -0.488 -2.441 -4.883 16.113 10.254 0.977 -1.954 -3.418 -1.465 -1.465 0 3.418 0 
0.976 2.93 -14.161 2.441 0.488 -0.977 0.488 0.976 1.953 -0.976 2.442 0.488 0.977 -5.86 -3.418 -1.953 -4.883 -2.93 12.695 8.789 1.464 -0.977 0.488 -1.465 -0.488 -0.977 -1.465 -2.441 -1.953 -3.906 -5.371 -0.488 0.489 -3.907 -5.859 -2.93 2.442 -1.953 -4.395 -3.418 -0.976 0.977 -8.3 0.488 0.488 -0.488 -5.371 0 3.907 -0.488 0 0 0.977 0 -0.977 5.371 0.488 -2.441 -4.883 -0.976 0 -0.488 0.488 1.954 
-2.929 -2.93 -9.277 -10.742 -1.464 -1.953 -0.977 0 -1.465 -0.977 -4.395 -0.976 -0.489 -2.929 -2.93 -2.93 17.579 0.488 -15.625 -11.718 1.954 -0.488 1.953 -0.488 0.488 0 2.93 -0.488 0 -3.418 -3.418 -1.465 -4.395 -5.859 -2.442 0 12.207 0.488 -3.418 -5.371 -3.907 -0.977 -5.86 -1.953 -0.977 2.441 -3.418 -0.488 3.418 -0.489 2.93 0.976 6.835 0.977 -8.301 -10.254 -0.488 -1.465 -2.441 -0.488 1.465 0.977 -2.441 2.929 
-4.395 -7.324 1.465 -18.066 -1.465 -1.465 -1.465 -0.976 -2.929 -2.441 -5.859 -1.954 -1.464 0.976 -1.465 -2.441 -23.926 11.719 25.391 17.089 1.464 0 2.93 0.977 0.977 0.977 6.347 2.441 1.465 0.976 0.976 -1.465 -7.812 -8.789 4.883 0.977 12.207 -1.465 -1.953 -0.488 -2.441 -2.441 2.93 -1.953 -1.953 3.418 1.465 -0.489 1.465 0 5.371 0.977 -9.277 2.93 0 8.79 -1.465 1.465 1.464 0.488 1.953 0.488 -3.906 2.93 
-3.418 -9.278 8.789 -13.184 -0.488 0 -1.464 -1.953 -1.954 -2.93 0.488 -1.464 -0.977 1.465 0.488 -0.977 11.23 -5.371 -48.34 -2.929 0.977 0.977 2.442 0.976 0.976 0.488 3.907 2.442 2.441 2.93 4.395 -1.464 -8.789 -9.277 8.789 -1.465 1.465 -5.371 -2.93 4.394 0.977 -1.953 8.789 -0.976 -0.488 0.488 5.371 -0.976 0.488 0 3.906 0.488 1.465 -0.489 -13.183 -11.719 -0.977 2.441 3.907 1.953 1.953 0.977 -3.418 0.976 
-0.976 -6.347 7.812 0.977 1.464 1.465 0.488 -1.465 2.93 -1.953 9.278 0 0.488 0 1.465 0.977 13.672 -8.301 8.301 -10.254 -0.488 0.488 0 0.489 0 -0.488 0.488 0.976 1.953 2.93 4.883 0 -4.395 -5.86 6.836 -3.418 -10.743 -3.906 -3.906 3.418 3.906 -0.977 6.348 0.976 0.977 -2.929 4.395 0.488 -0.977 0 -0.488 0 6.836 -3.906 9.765 8.301 0 2.442 3.418 0.488 0 0 -0.489 -0.976 
1.953 -0.977 0.977 15.136 1.465 2.441 1.953 0.488 4.395 0.488 11.718 1.464 1.465 -0.488 1.953 0.976 -35.644 9.766 23.925 15.137 -0.977 0 -1.465 -0.977 -1.465 -1.953 -2.93 -1.953 -0.488 0 0.976 0.488 2.93 2.442 0 -3.906 -11.23 3.418 -1.465 -1.953 4.394 0.977 -3.418 1.465 2.441 -4.395 -1.465 0 0 -0.488 -3.418 -1.953 -16.113 5.859 9.766 13.183 0.977 -0.488 0 -0.488 -0.976 -0.489 1.465 -3.418 
2.929 5.371 -3.906 19.043 0.488 1.465 1.465 2.441 3.418 3.906 4.883 1.465 1.465 1.953 0.489 -0.976 9.765 6.348 -36.621 -2.93 -0.976 -0.977 -2.442 -1.465 -1.465 -1.465 -3.418 -3.418 -1.953 -3.418 -4.394 -0.488 7.812 10.254 -7.324 0 -3.418 8.789 3.906 -4.883 1.953 1.465 -12.696 0.976 1.465 -1.953 -6.348 0.488 0 -1.465 -3.906 -2.441 3.906 0 -24.902 -10.742 0.976 -2.93 -4.395 -1.953 -1.953 -0.976 2.442 -4.395 
1.465 9.278 -3.906 11.231 -0.976 0.488 -0.488 2.442 -0.977 5.86 -7.324 0 0.976 5.859 -1.954 -2.93 -9.277 -3.418 36.133 -5.86 0 -0.488 -1.953 -1.953 -0.976 -1.465 -1.953 -1.953 -3.418 -4.395 -6.348 -0.977 8.301 13.672 -9.278 6.836 2.441 5.859 8.301 -0.976 -1.464 0.976 -11.718 -0.488 0 1.953 -7.812 0 -0.488 -0.488 -2.442 -1.465 -0.488 1.954 18.066 3.906 0.489 -3.418 -5.371 -1.953 -1.953 -0.489 1.465 -3.418 
0 8.3 0 -1.953 -1.465 -1.464 -0.977 1.465 -5.371 4.394 -15.625 -0.976 -1.464 5.371 -3.906 -3.418 6.836 1.464 -4.394 1.954 -0.489 -0.488 -0.976 -0.488 -0.488 0.977 -0.976 0 -2.442 -2.93 -3.906 -0.488 3.906 11.718 -4.882 8.301 -0.488 -2.441 6.348 3.906 -3.418 0.489 -2.442 -1.465 -2.442 4.395 -2.93 -0.488 -1.953 -0.488 -0.488 -0.977 4.394 0 -21.484 -17.09 -0.489 -1.953 -2.93 -0.489 -0.977 -0.488 0.488 -1.464 
0.488 4.395 4.394 -10.742 0 -1.465 -0.977 -0.489 -4.395 0.977 -12.695 -0.489 -1.465 1.465 -4.394 0.489 15.136 -8.3 -3.418 1.953 -1.465 0 -0.977 0.488 0.488 1.953 -0.977 1.465 -0.976 0.489 0 0.976 -1.465 4.395 3.906 3.906 -5.859 -5.86 0.488 5.371 -4.395 0.488 8.789 0 -1.953 3.906 3.418 0 -2.93 0.976 0 0.488 3.906 -6.836 19.043 4.395 -0.488 0.488 1.465 0.489 -0.488 0.488 0.488 1.464 
1.954 -0.488 4.395 -8.789 2.93 -0.489 0.489 -1.464 -1.464 -1.953 -1.465 0.977 -1.953 -5.371 -1.465 4.882 -5.371 5.859 0.976 -9.766 -1.464 0.976 -0.976 1.465 0.488 1.465 -1.465 1.465 0.488 3.906 4.394 3.907 -4.882 -1.953 10.254 -3.418 -2.93 -2.441 -2.441 1.953 -2.441 1.953 13.184 1.465 -0.488 0.488 6.836 0.977 -3.418 0.977 -0.976 1.465 -4.394 1.464 -8.301 5.859 -0.488 1.953 3.906 1.465 -0.489 -0.488 1.953 4.395 
2.929 -3.418 1.953 0.976 2.929 0.489 0.976 -1.954 1.953 -2.442 8.789 0.977 -0.977 -7.324 1.953 6.836 -9.277 -5.859 2.442 5.859 -1.465 0.489 -0.977 0.488 -0.488 0.488 0 0 0.977 3.418 3.907 4.394 -3.907 -6.348 8.3 -6.836 7.813 2.441 -1.953 -3.418 -0.977 1.953 8.789 0.977 1.465 -2.441 5.371 0.976 -2.441 0.976 -2.442 0.977 -0.488 2.93 17.09 4.883 0.488 0.977 2.93 0.488 0 0 1.953 4.883 
0 -4.395 -2.442 8.301 0.489 0.488 0.977 -1.464 2.929 -0.488 11.23 0.976 0.488 -3.906 3.906 4.883 7.324 -3.907 0.976 1.954 -0.977 0.488 0 0 -0.977 -0.977 0.488 -1.465 0 0.488 0 2.441 -0.976 -5.859 1.465 -3.906 14.648 2.93 -0.489 -3.418 1.953 0.488 -0.488 0 1.953 -2.442 1.465 0.977 0 0.489 -0.488 0.488 2.441 -2.441 -23.926 -0.488 0.977 -0.977 -0.488 -0.977 -0.976 -0.488 0.489 3.418 
-2.929 -3.906 -3.906 6.836 -2.442 -0.488 -0.488 0 1.953 0.488 5.371 0 0.977 1.953 2.442 0 5.371 6.348 1.953 -11.719 0.977 -0.488 0.488 -0.976 -0.488 -1.953 1.954 -1.953 -0.977 -2.441 -2.93 -1.464 -0.488 -3.907 -6.347 0.488 8.301 -1.465 -1.464 -0.976 2.442 -2.441 -6.348 -1.953 0.488 -0.488 -2.93 -0.977 0.976 -0.489 1.953 -1.465 3.906 -0.977 5.371 -9.278 -0.489 -1.953 -2.93 -1.465 0 0 -2.93 0.488 
-5.86 -1.953 -4.394 -2.93 -4.882 -1.953 -1.465 0 0 -0.976 -2.441 -1.953 1.465 4.394 -0.977 -3.418 -3.906 -7.324 -6.836 13.672 1.465 -0.489 1.953 -0.977 0 -0.976 1.464 -0.977 -0.976 -3.418 -3.906 -4.395 -2.442 -0.488 -8.789 2.93 -4.395 -2.929 -3.907 -0.488 2.441 -3.418 -5.371 -1.953 -0.976 1.465 -4.883 -2.441 2.442 -0.976 2.93 -0.488 -3.906 -0.976 25.879 10.254 0 -1.953 -2.93 -0.976 0.488 0 -5.859 -2.441 
-4.883 0.488 -4.883 -12.695 -3.418 -1.465 -0.977 0 -0.976 -3.907 -6.348 -1.953 0.488 3.418 -3.418 -3.906 -5.371 8.789 -9.765 9.277 1.464 -0.488 0.977 0 0.977 1.953 0.977 0.977 0.488 -1.465 -0.977 -4.394 -3.906 1.465 -4.883 0.976 -10.254 1.953 -4.883 0 0.977 -2.93 -0.488 -0.977 -1.953 1.953 -3.906 -2.442 1.465 0 2.929 0 -2.93 5.371 -7.324 -0.976 -0.976 0.488 -0.976 0 0.977 0.488 -4.395 -4.395 
-0.976 1.465 -4.395 -13.184 -0.489 -0.488 -1.465 -0.489 0 -5.371 -2.441 -0.488 0 -0.488 -3.418 -1.465 -9.277 24.414 -12.696 -7.812 0.977 0 0.976 0.977 0.976 2.441 0 1.953 1.465 1.465 2.441 -2.442 -3.906 0 1.465 -2.441 -6.347 5.371 -1.464 0.488 -0.977 0 1.953 0.488 -1.465 1.465 -0.976 -0.976 0.976 0 0.977 0.977 -5.371 7.812 -2.442 -14.16 -0.488 1.953 1.953 1.465 0.976 0.488 -1.465 -3.906 
1.465 0.976 -2.929 -5.859 1.953 0.976 0.489 0.489 0.488 -2.441 1.953 0.976 -0.976 -2.441 0.488 0 15.625 -47.363 38.086 -0.977 0 0.488 0 1.464 0.977 2.442 -0.977 1.465 1.953 2.93 3.418 -0.976 -0.977 -2.441 2.929 -1.953 -2.442 2.441 1.464 2.929 -1.953 2.93 0 1.953 0 0.488 1.465 0.488 0.977 0.488 -0.977 1.464 8.789 -18.066 11.719 21.484 0.488 2.442 2.93 1.465 0.977 0.489 1.465 -3.418 
1.953 -1.464 0.976 4.883 2.442 1.953 0.976 2.441 0 3.418 2.93 1.953 -0.977 -0.977 2.442 -0.977 -11.719 20.019 -5.371 -1.953 0 0.489 -0.488 0 0 0.488 -1.464 0.488 1.465 1.953 1.465 -0.977 2.442 -5.86 -0.976 1.953 -3.906 -4.883 0.977 3.418 -1.953 2.93 -3.418 1.465 0 0 2.929 0.488 0.976 0 -1.953 1.465 -2.441 8.789 -12.695 0.488 0 1.465 1.953 0.488 0.488 0 1.953 -1.465 
-0.488 -4.883 5.859 11.23 0.488 0.488 0.488 3.418 -1.953 7.812 0 1.465 -0.977 1.953 3.418 -2.929 5.859 3.418 2.93 -3.906 0 0 0 0 -0.977 -1.953 -1.465 -0.977 0 0 0 -2.441 3.906 -7.324 -5.371 4.394 -5.859 -8.789 -1.465 0.977 0 1.953 -4.395 0.488 0 0 1.953 0.489 0.489 -0.488 -1.953 -0.488 -0.977 1.465 -3.418 -3.418 0 -0.489 -0.488 -0.977 0 0.488 0 -0.488 
-1.954 -6.836 9.766 9.766 -1.953 -0.488 -0.976 1.953 -3.418 6.348 -3.907 0 0 2.442 2.441 -3.418 32.227 -6.347 -9.277 3.906 0 -0.489 0 -0.488 -0.488 -2.442 -0.977 -0.976 0 -0.977 -0.976 -0.977 2.929 -4.395 -4.395 2.442 2.929 -3.418 -2.929 -2.441 0.488 -0.488 -1.465 -0.976 -0.977 -0.976 0.489 0 0 0 0 -0.488 10.742 -6.348 -7.324 -15.625 0 -0.976 -0.977 -0.488 -0.488 -0.488 -1.465 1.465 
0 -3.906 9.277 4.394 -1.465 -1.465 0 -0.976 -2.93 0.977 -4.882 -1.465 0.489 0.976 1.953 0 -54.688 13.671 -3.418 7.324 -0.488 -0.488 0 0 0.488 0 2.442 1.465 0 -0.976 0.976 2.441 2.442 1.954 3.906 -2.442 17.09 8.301 0.488 -3.907 0 -1.465 2.93 0 0 -1.465 -0.489 0 -1.465 0.488 0.488 -0.489 -18.066 8.789 15.625 18.067 0 0.488 0.488 0.488 0 0 -0.488 3.418 
3.907 2.441 3.907 0 0.488 0 0 -3.907 -0.488 -4.395 -1.465 -0.976 0 -0.976 2.93 5.859 12.696 1.954 -12.207 -8.301 0 0.488 0.488 0.977 1.465 1.465 5.859 2.441 1.465 0.976 1.953 6.348 1.953 9.277 11.231 -4.394 19.531 13.184 5.859 -2.929 -1.465 -0.977 5.859 0 0 -1.465 0.977 0.976 -1.465 0.488 1.465 0.489 8.301 -1.953 -18.067 -11.231 0 1.953 1.465 1.465 0.976 0 3.418 5.371 
5.859 8.789 -4.395 -0.976 1.954 0.489 0.976 -4.394 1.953 -5.859 2.929 -0.489 0 -0.977 1.953 7.324 1.465 -7.813 9.277 11.719 -0.489 0.977 0.489 1.465 1.465 1.465 5.371 1.953 1.464 2.442 1.954 6.348 1.465 12.207 10.742 -1.953 0 4.882 6.836 0 -0.976 0 1.954 -0.488 1.465 -0.977 1.465 1.465 -0.977 0.489 1.465 0.976 -7.324 0 7.324 13.184 0.488 1.953 1.953 1.465 0.489 0 5.371 4.882 
2.93 10.742 -10.742 0 1.953 -0.977 0.489 -2.93 2.442 -2.442 3.907 0 -0.489 1.953 -1.953 4.883 9.277 -6.836 7.812 -10.742 -0.488 0.488 0.976 0 0 0.977 0.977 0 0 1.464 -0.977 1.953 -0.488 8.301 1.465 2.929 -23.437 -9.277 2.93 1.953 0 0.488 -2.93 -0.489 0.977 0.977 0.976 0.488 0 0.488 0.977 0.488 8.3 -1.953 12.207 -5.86 0.488 0 0.489 0.976 0 0 2.93 0.977 
-2.93 5.86 -11.231 -0.977 0 -1.465 -0.489 1.465 0.976 2.442 1.465 0.977 0 3.418 -6.836 -2.441 2.441 0 -8.3 -1.953 0 0 -0.976 0 -1.953 -0.489 -4.883 -1.953 -1.953 -0.488 -2.441 -4.395 -3.907 -0.489 -9.766 5.86 -29.785 -14.648 -2.93 2.441 1.465 0.489 -5.86 -0.976 0.488 1.953 -0.488 -1.953 0.489 0 0 -0.488 0.977 -0.977 -17.089 -3.906 0 -1.953 -1.954 -0.976 -0.489 -0.489 -1.953 -4.395 
-7.812 -3.418 -6.835 -3.418 -2.93 -1.465 -0.976 2.93 -0.488 4.394 -1.954 0.488 0.489 2.442 -10.254 -8.301 -4.394 6.348 12.207 -0.489 -0.488 -0.488 -1.465 -0.977 -1.953 -0.976 -7.813 -2.93 -2.929 -2.441 -3.907 -8.789 -5.371 -8.789 -13.672 2.93 -9.278 -6.348 -7.812 0.977 1.464 0 -2.929 -0.977 -1.465 2.442 -2.441 -2.929 0 0.488 -2.442 -0.488 -4.883 0.977 17.089 -1.465 -0.488 -2.93 -2.929 -1.953 -1.953 0 -7.325 -8.3 
-7.325 -10.254 0 -6.347 -2.93 0.489 -1.465 2.929 -1.465 1.465 -2.441 0 0 -2.442 -6.348 -8.789 4.394 -5.86 3.418 -7.812 -0.488 0 -1.953 0 -0.489 0.488 -5.371 -0.488 -2.442 -2.442 -1.465 -6.836 -3.906 -10.742 -7.324 -3.418 16.114 8.301 -6.836 -0.977 -0.488 -0.489 2.929 -0.488 -1.465 0.976 -2.442 -2.442 -0.977 0.489 -2.929 0.488 4.883 -1.953 -5.371 1.954 0 -1.953 -1.465 -0.977 -1.465 -0.488 -7.812 -6.836 
-2.441 -10.254 5.371 -6.348 -1.953 1.465 -0.488 -0.976 -0.976 -2.441 0 -0.488 -0.977 -4.883 2.93 -3.418 4.883 0.977 -12.696 8.301 -0.489 0 -1.465 0.488 0.977 1.465 0.977 0.977 0 0 1.465 -1.464 -1.953 -5.371 1.953 -7.325 27.343 13.672 -3.418 -3.418 -1.465 -0.488 6.836 0 -1.465 0 0.488 0 -1.465 0 -1.954 0.488 3.418 1.953 -5.371 -2.442 -0.488 0 0.488 0 0 0.488 -2.441 -1.953 
3.418 -4.883 6.836 -4.883 -0.488 1.464 -0.489 -3.418 0.488 -6.348 1.953 -0.977 -0.976 -4.394 9.766 2.441 -16.113 0.977 10.743 7.324 0.489 0 0.977 0 1.953 0.977 4.883 1.464 2.442 1.465 2.93 2.929 0.976 3.906 7.325 -6.836 16.602 5.371 0.976 -2.441 -1.953 -0.488 4.395 -0.488 0 -1.465 2.93 0.489 0 -0.489 0.977 0.489 -7.324 0 -5.371 9.277 -0.977 1.953 2.442 0.977 0.977 0.489 2.929 4.882 
5.371 3.418 3.418 -0.488 0.976 -1.464 0 -3.906 0.488 -4.395 1.465 -1.464 -0.489 -2.442 10.254 3.907 9.277 0.976 -7.325 -8.789 1.464 0 2.441 -0.488 0.977 -1.465 5.371 0 2.441 1.953 2.441 3.906 0.489 8.789 5.371 -1.953 -0.488 -7.324 4.395 1.465 -0.488 -0.977 -0.977 -0.977 0 -1.953 2.93 0.488 2.442 -1.465 3.906 -0.977 2.441 -1.465 8.789 -12.695 0 1.954 1.953 0.488 2.93 0.976 5.371 6.836 
1.465 6.836 -1.465 2.929 0 -3.418 -0.976 -0.977 0.488 -1.953 -1.953 0 0 0 3.418 2.441 0 -6.836 -26.855 -6.836 1.954 -0.977 3.418 -1.465 -0.977 -2.93 1.464 -1.464 0.977 0.489 -0.488 0.977 0.976 5.86 0.488 1.465 -9.766 -11.231 4.394 3.906 1.465 -0.976 -4.394 -0.976 -0.488 -1.953 1.465 -0.977 3.906 -1.953 4.395 -2.441 1.465 -0.977 -5.859 0.488 -0.488 0 -0.489 -0.976 1.465 0 1.953 4.395 
-1.465 5.371 -2.93 3.907 0 -2.93 0 2.441 -0.488 2.442 -2.93 0.488 1.465 0.489 -5.371 0.488 -1.953 9.278 13.183 7.812 0.976 -0.488 1.953 -1.465 -1.465 -2.441 -1.464 -1.954 -0.489 -1.465 -1.953 -0.977 2.442 -1.465 -1.465 2.93 -9.277 -2.93 1.953 1.953 2.441 -0.488 -1.953 0.976 0 -1.953 -1.465 -1.465 2.441 -1.465 2.441 -1.465 -0.977 3.418 1.465 -8.3 0.488 -1.954 -1.953 -1.465 -0.489 -0.488 -1.464 0 
-2.93 0.488 -0.977 4.883 0 0.488 0.488 4.395 0 4.394 -0.976 1.465 1.953 0.976 -8.301 0.977 -12.207 1.464 9.278 4.395 -0.488 -0.488 -0.977 -0.976 -0.976 0 -1.953 -0.976 -1.953 -2.93 -1.465 0.489 4.394 -7.813 0.977 1.465 -5.86 6.348 0 -1.953 1.465 0 3.418 1.953 0.488 -0.488 -2.442 0.489 -0.976 0.489 -0.488 -0.488 -4.882 0 2.441 15.136 1.465 -1.464 -1.953 -0.977 -0.976 -0.488 -1.954 -2.93 
0 -2.929 2.93 4.394 1.465 3.906 1.953 3.418 0.977 4.395 2.929 0.976 0.977 2.93 -4.395 3.418 29.785 -12.695 -4.395 -12.207 -1.465 -0.488 -1.464 0.976 0 1.464 0 0.976 -0.976 -0.977 -0.976 2.441 1.953 -7.812 3.418 0.976 -6.836 5.859 -1.953 -3.906 0.488 1.464 3.906 2.442 1.953 0.976 -1.953 2.441 -2.442 0.976 -2.441 0.976 10.742 -4.882 4.883 -7.324 0.977 -0.489 0 0 -1.465 -0.489 -0.976 -3.418 
2.442 -2.93 4.395 4.883 1.465 4.883 2.442 0.976 1.465 2.929 5.371 0 0 3.906 2.442 3.906 -28.32 2.93 9.766 6.836 -0.977 0.488 -1.954 0.977 0.976 1.954 0.488 0.489 0 0 0.976 2.93 -2.441 -3.906 0.488 0.977 -5.371 -3.418 -2.929 -1.465 -0.976 0.489 -0.977 1.464 1.465 2.442 -1.465 2.93 -2.441 1.465 -2.93 1.465 -7.324 3.418 13.672 16.602 0.488 0.977 0.488 0.977 -0.488 0 1.953 -1.953 
1.465 -1.953 0.976 1.953 0 1.465 0 -0.976 0.488 0.489 2.442 -0.488 -1.465 2.442 4.394 0.488 18.555 4.883 -7.324 -5.371 -0.488 0 -1.464 0 0 -0.489 -0.977 -0.489 0.976 0.489 0.488 -0.977 -7.324 0.976 -4.395 1.465 -1.465 -10.253 -2.93 2.93 -1.465 -0.489 -7.324 -0.976 0 0.976 -1.953 0.976 -0.977 -0.488 -2.442 0 9.765 -1.954 -25.879 -17.09 -0.488 0.488 0.489 0 0 0.489 1.465 -0.976 
-0.977 0.488 -4.883 -1.465 -1.465 -2.441 -1.465 -2.442 -0.977 -1.465 -2.93 -0.977 -0.977 -2.93 1.953 -4.394 -19.043 2.441 -5.371 16.601 0.488 0 -0.489 -1.465 -0.488 -2.929 -1.953 -1.464 0 0.488 -0.488 -4.394 -4.395 3.906 -7.324 1.953 7.325 -6.348 0 3.417 -1.465 -1.953 -8.789 -1.953 -1.465 -0.976 -3.418 -0.976 0.977 -0.977 -1.464 -1.953 -17.09 3.418 11.23 14.16 -0.977 -0.488 -0.977 -0.977 0 0 -0.488 -0.977 
-2.93 0.977 -6.836 -5.859 -1.953 -3.907 -2.442 -2.441 -2.441 -2.93 -6.836 -0.488 -0.488 -8.301 -2.441 -6.348 9.765 -3.418 19.531 -8.789 0.489 -0.488 -0.976 -1.953 -0.977 -1.954 -0.976 -0.977 -0.976 -0.488 -0.976 -6.348 2.93 4.883 -4.883 1.953 12.207 4.883 2.93 -0.488 0 -1.465 -2.441 -2.442 -2.441 -3.907 -2.441 -2.442 0 -1.953 -0.489 -1.953 7.813 0 -18.554 -11.719 -0.976 -0.977 -1.465 -0.976 -0.489 0 -2.93 0 
-0.976 2.441 -3.417 -7.324 -0.488 -1.953 -1.464 -2.93 -2.442 -2.441 -4.883 -0.488 0.488 -8.301 -3.418 -3.418 8.789 4.883 0.488 1.465 0 -0.489 0 0 0 0 1.953 0.977 -0.489 -0.489 -0.489 -2.441 7.812 4.883 1.465 0 8.301 12.207 4.394 -4.394 0.977 0 6.347 -1.953 -1.953 -3.906 2.441 -1.953 -0.488 -0.488 0.489 -0.977 0.976 -1.464 9.277 -4.394 -0.489 -0.488 0 0 -0.488 0 -0.977 2.93 
2.441 2.441 3.906 -3.418 2.441 0.977 -0.489 -2.441 0 -1.465 2.442 -0.977 1.465 -1.465 0 2.93 4.883 -3.906 -10.254 -9.765 0 0.489 0.488 0.976 1.465 2.442 3.906 2.441 0 0.977 0.977 4.883 5.371 3.906 7.324 -1.953 -1.465 8.789 2.442 -4.395 1.953 1.465 11.231 -0.976 0.977 -0.488 6.836 0 -0.489 0.976 1.464 0.977 3.418 -0.977 -1.465 -1.465 0.489 0.977 1.953 1.464 0 0 2.442 5.859 
4.883 1.954 8.789 1.464 3.418 1.953 1.465 -1.953 1.954 0 7.324 -0.488 0.489 8.79 4.883 6.348 -26.855 6.835 0.977 15.136 -0.489 0.976 0.977 1.954 0.977 2.441 1.953 1.953 0.489 1.953 1.465 7.812 -0.976 1.465 6.836 -3.418 -7.813 -1.465 -0.977 0.488 0.488 2.442 6.347 0 2.441 2.929 9.278 1.465 0 1.465 1.465 2.441 -7.812 7.324 4.395 13.183 0 1.953 2.442 2.442 0.977 0 5.371 5.859 
3.906 0.488 8.301 4.883 2.93 0.977 1.465 0.976 2.929 1.465 6.836 0.488 -0.489 13.183 7.324 4.394 20.996 8.79 3.418 -9.277 -0.488 0.977 0.976 1.953 0 0.977 -0.977 0 0 0.977 0.976 6.836 -3.906 -2.929 3.418 -1.953 -4.394 -6.836 -2.441 5.372 -1.465 0.976 -1.953 1.465 2.441 5.372 4.882 1.465 0.977 1.953 1.465 1.953 5.859 -1.953 1.953 -10.742 0.488 0.488 0.488 0.976 0.488 0.488 3.418 1.954 
-0.488 -3.418 2.441 4.883 0 -0.489 0.977 4.395 0.977 0.976 0.488 1.465 -1.953 8.301 3.906 0 -6.348 -22.461 -2.93 -2.93 0 0.976 0 0.488 -1.465 -0.977 -4.394 -2.441 -0.977 -0.977 -1.465 0.977 -0.489 -5.86 0 1.464 2.441 -3.906 -1.465 4.882 -2.93 0 -7.324 2.441 0.489 4.394 -2.441 0 1.465 1.465 -0.488 0.977 -2.929 -6.836 -0.488 -9.277 0 -1.465 -1.953 -0.488 -0.977 0 -0.488 -2.93 
-4.395 -5.371 -3.906 1.465 -3.418 -0.488 -0.489 5.371 -1.953 0.977 -6.347 1.953 -1.953 -3.418 -1.953 -3.418 7.813 -2.93 2.93 -6.347 0 0.489 -1.465 -0.488 -1.465 -1.465 -3.906 -2.442 -2.441 -2.93 -2.929 -3.907 5.86 -4.883 -2.441 3.907 3.906 0.488 0 1.465 -2.441 -0.488 -7.324 2.441 -1.465 1.465 -9.766 -0.977 0 0 -2.442 -0.488 6.835 -1.953 -1.954 16.113 0 -2.93 -3.418 -1.465 -1.465 -0.488 -3.907 -6.348 
-3.906 -3.906 -6.348 -1.953 -4.395 -0.488 -0.488 3.418 -3.907 0 -8.301 1.465 -0.488 -12.207 -6.348 -2.441 -9.278 13.672 -8.789 0.488 -0.488 0 -1.953 -0.489 0.488 -0.488 -1.465 -0.488 -1.954 -2.441 -2.442 -4.883 6.347 -1.465 -3.418 3.418 -0.488 -0.488 -0.489 -1.953 -0.488 -0.488 -2.93 0.489 -2.93 -1.953 -9.765 -0.976 -1.953 -0.488 -1.464 -0.489 -8.3 11.231 6.348 -9.765 0 -1.953 -2.93 -1.465 -1.464 -0.489 -4.394 -4.883 
-1.465 -0.489 -3.906 -3.418 -2.441 0.488 -0.977 -0.488 -3.418 -0.977 -3.906 0.488 0 -12.695 -7.812 0 23.438 -18.555 19.531 6.347 0 -0.977 -0.488 -0.976 0.977 -0.488 0.488 1.465 0.977 -0.488 -0.488 -2.441 -1.953 0.977 -3.418 -0.977 -5.859 -4.883 -1.953 -1.465 0.976 0.488 0.977 -1.465 -2.93 -3.418 -5.371 -0.977 -0.977 0 -0.977 -0.488 11.23 -14.649 -7.324 1.464 0 0.977 0 0.489 0.488 0.489 -1.953 -0.488 
1.465 3.418 1.953 -2.93 0 -0.977 -0.976 -2.93 0 -0.976 3.906 -1.464 0.976 -3.418 -4.883 1.465 -4.395 3.418 -3.906 -8.3 0.976 -0.488 1.465 0 1.953 -0.977 2.442 1.465 2.93 1.465 2.441 0.488 -10.254 0.488 -1.953 -5.371 -3.418 -5.859 -1.464 -0.976 2.442 -0.488 3.418 -2.442 -0.488 -3.418 2.441 -0.488 0.488 -1.465 0.488 -0.488 -0.976 1.465 -4.395 9.278 0 2.441 2.93 0.976 2.441 0 0.976 2.442 
1.465 3.907 4.395 -2.441 1.953 -1.953 -0.488 -3.906 2.93 -1.953 7.812 -1.954 1.465 5.859 -0.976 0 -42.969 12.207 -6.836 14.648 0.977 -0.977 2.441 -0.488 0.488 -1.953 1.953 0.976 3.418 2.441 3.418 0.977 -12.207 -1.465 0 -7.324 2.441 0.488 1.464 -1.953 2.441 -2.442 3.906 -1.953 1.465 -2.442 6.348 0 1.953 -1.465 2.442 -1.465 -9.278 7.812 7.813 -6.348 -0.488 2.93 2.93 0.977 2.442 0.976 1.953 1.953 
0 1.953 2.441 -3.418 3.418 -2.441 0 -2.442 4.883 -2.442 5.86 -2.441 1.465 9.277 2.441 -2.442 27.344 -5.371 12.207 -4.394 1.465 -0.488 1.953 -0.977 -0.488 -2.93 0.488 -0.488 1.465 0.977 1.954 -0.977 -3.906 -1.953 1.953 -4.883 5.371 7.324 2.93 -4.395 2.442 -3.906 3.418 0 2.93 -1.953 6.836 0 2.442 -2.441 1.465 -1.953 1.953 -4.394 14.648 9.277 0 0.977 1.465 -0.488 1.465 0 0.489 0 
-1.465 -0.489 -3.418 -2.93 1.465 0 0.976 -1.464 4.394 -2.441 0 -0.977 1.465 4.395 3.906 -2.441 2.442 9.277 -19.531 0.488 0.976 -1.465 0.489 -1.953 -0.977 -0.488 0 -1.465 -0.489 -0.489 0 -2.441 7.813 1.953 2.93 0.488 1.953 7.324 2.441 -4.395 2.929 -3.906 1.953 0.489 2.929 -1.953 1.953 0.977 0.976 -2.442 0.976 -1.953 0.489 3.906 -32.715 -8.3 0 -0.977 -1.465 -1.465 -0.489 0 -0.977 -1.465 
-0.976 -1.464 -6.836 -0.488 0 2.93 0.977 -0.977 2.442 -1.465 -3.907 -0.488 1.465 -3.418 4.395 0.976 6.835 -16.113 -5.86 -7.813 0 -0.488 0 -0.977 0 1.465 0.488 -0.488 -0.488 -1.465 -1.954 -0.488 12.207 7.325 0.976 3.907 -2.441 0 -1.464 0 2.442 -0.489 1.465 0.488 0.977 -0.976 0 1.464 -0.976 -0.976 0.977 -0.489 7.324 -5.371 20.508 -9.278 0 -1.953 -1.465 -0.977 -0.488 0 -0.977 -0.488 
1.953 -0.489 -5.371 4.394 -1.953 3.418 0 -1.465 -1.465 1.953 -3.906 0 0 -7.324 5.371 4.395 -20.996 13.184 6.348 13.672 0 0.488 0.488 0.489 0.977 2.93 1.953 0.976 -0.488 -0.488 -1.464 2.929 7.812 9.277 -2.441 4.882 -0.488 -5.859 -3.907 3.418 0 2.93 -0.488 -0.977 -0.977 1.953 -0.977 0.977 -0.977 1.465 1.953 0.977 -13.184 6.836 -4.394 27.832 0 0 -0.488 0.488 0 0 1.465 3.418 
3.906 0.489 0.976 7.325 -1.953 1.953 -0.489 -0.976 -3.418 4.395 0 0 -0.977 -3.418 3.906 4.883 17.579 -6.348 16.601 -15.136 -0.488 0.977 0.976 1.953 1.465 2.929 2.93 2.442 1.465 1.953 1.464 4.883 -0.488 4.395 -2.93 2.93 3.418 -5.371 -4.882 3.907 -3.418 4.883 -0.977 -0.976 -2.441 3.418 0.977 0.488 0 2.929 2.441 2.441 8.301 -5.371 -3.418 -20.996 -0.489 1.953 2.441 1.465 1.465 0.489 2.93 4.394 
2.441 0 5.86 4.882 -0.977 -0.489 -0.976 0.976 -3.418 4.394 3.418 0.977 -2.441 3.418 1.465 1.465 -5.372 11.719 -18.554 22.46 0 1.464 1.465 2.441 0.976 1.465 1.953 1.465 1.464 2.93 2.442 3.906 -5.371 -3.907 -0.976 0.488 2.929 0.976 -1.465 1.953 -4.395 2.93 -0.488 0.488 -1.953 3.906 1.465 -0.976 0.489 2.93 1.465 2.442 -1.953 5.371 7.812 2.93 -0.488 2.441 2.93 1.465 1.465 0.488 2.93 1.953 
0 -1.465 6.348 -2.441 0.977 -2.929 -0.488 2.93 -0.976 2.442 2.93 0.488 -1.465 7.324 -2.441 -2.93 -2.929 -1.953 23.437 -17.578 0 1.465 0.489 1.465 -0.976 -0.488 -0.488 -0.489 0.977 1.465 2.93 0 -4.395 -9.765 3.417 -0.488 -6.347 5.86 4.394 -1.465 -3.418 0.488 -0.977 0.977 0 2.441 0.488 -1.953 0.488 0.977 -0.488 0.976 0.488 -0.977 7.324 2.441 -0.488 0.489 1.465 0.488 0 0 0.488 -1.465 
-3.418 -2.442 2.929 -8.789 0.976 -3.418 0 3.418 1.464 -1.465 -0.488 0.977 0 4.394 -6.836 -3.906 0.976 -5.86 -23.926 -6.347 -0.488 -0.488 -2.442 -0.488 -1.465 -0.977 -2.93 -1.953 -1.953 -0.488 0 -3.906 -0.976 -10.742 4.395 0.977 -14.161 1.953 7.813 -2.441 0 -2.441 -1.465 0.976 0.976 -0.488 -1.953 -1.465 -0.488 -0.489 -2.93 0 -1.465 -3.418 -3.906 -6.836 0.488 -1.465 -0.977 -0.976 -1.953 -0.488 -2.93 -4.882 
-2.929 0.489 -0.976 -8.301 1.465 -1.953 0 1.953 2.442 -3.418 -3.907 0.488 0.488 -3.418 -6.348 -1.954 33.692 -2.441 4.883 -2.442 -0.977 -0.488 -2.93 -1.953 -1.465 -0.976 -2.441 -1.953 -2.442 -2.442 -1.954 -3.906 1.464 -4.395 3.906 1.464 -8.789 -4.883 6.347 -1.465 2.442 -1.954 -1.953 -0.488 0.977 -2.441 -2.442 -0.977 -0.489 -0.976 -3.418 -1.464 15.137 -2.929 -17.578 -11.718 0.488 -2.442 -2.441 -1.465 -2.442 -0.977 -2.929 -3.418 
0 3.418 -1.465 -0.976 0.488 -1.465 0 -1.465 0.488 -3.906 -4.394 -0.977 0.977 -8.789 -2.93 1.954 -43.946 -5.86 -10.742 18.067 0 -0.977 -1.953 -1.465 0 -0.488 -0.488 -0.976 -2.441 -2.441 -2.929 -0.977 2.442 2.441 0 0.489 10.743 -7.812 0 1.953 2.929 -0.488 0 -1.953 0 -2.442 -0.488 -0.976 0 -0.977 -1.953 -1.465 -18.066 6.347 31.738 37.109 0 -1.953 -2.442 -1.465 -1.465 0 -0.489 0.976 
1.953 3.906 1.465 8.3 -1.953 -1.953 -0.977 -2.93 -0.976 -0.977 -1.465 -0.976 0 -8.3 2.442 4.394 20.996 -1.953 57.617 -14.649 0.977 -0.488 0.977 -0.489 0.977 -0.977 1.953 0.488 0 -1.465 -1.953 2.93 1.465 6.348 -1.465 -1.465 24.414 -3.418 -6.347 2.93 0.977 0.977 1.953 -1.953 -1.465 -2.441 1.953 -0.489 0.977 -0.488 0.977 -0.977 7.324 -5.859 -6.836 -14.16 -0.488 -0.488 -0.976 0 0.977 0 1.465 4.395 
1.953 0.976 2.929 12.207 -1.953 -0.977 -0.976 -1.953 -1.954 0.977 1.465 -0.489 -0.489 -1.465 5.371 2.93 -4.882 7.325 -40.527 15.137 0.976 0.488 2.441 0 0.976 -0.488 1.464 0.976 1.953 0.976 0.488 3.418 1.465 3.418 -1.464 -2.93 17.089 5.371 -8.301 1.464 -0.977 0 3.907 -0.489 -1.465 -0.977 1.953 0 1.465 0 1.464 -0.976 -4.395 2.93 -15.136 -13.184 -0.977 1.465 0.488 0.977 1.953 0.977 1.953 3.906 
-1.465 -4.394 0.489 7.813 -1.953 1.465 -0.489 0 0 1.464 1.953 0 0 7.324 2.929 0 14.16 1.464 -11.231 -12.207 0.977 0.488 2.442 0.489 0.489 -0.977 -0.488 0.489 1.953 1.465 1.465 1.465 -0.977 -1.465 -1.465 -3.418 -5.859 9.765 -3.906 -2.441 -0.488 0 1.464 0.977 -0.976 0 0 0 1.953 -0.488 1.465 0.488 7.325 1.465 -22.949 -1.465 -0.488 1.465 0.976 0.488 1.465 0.488 -1.465 0.976 
-4.394 -7.324 -3.907 -1.953 -0.977 3.906 -0.488 1.465 0.977 0.489 0 0 0.489 10.254 -0.976 -1.953 -37.598 -0.488 12.696 16.602 0.488 0 0.488 0 0 0.488 -2.441 0.488 1.465 0.977 1.465 -1.953 -4.395 -4.394 -0.977 -2.441 -23.926 6.836 1.953 -3.906 0 -1.465 -2.441 0.976 0.488 0.977 -2.929 0 0.976 -0.977 0 0.488 -11.231 0 32.714 26.856 -0.488 0.976 0.977 0.488 0.488 0 -3.906 -1.464 
-4.883 -5.372 -7.324 -8.789 0.977 4.883 0.488 0.488 1.465 -0.977 -1.465 0 0 7.324 -2.442 -2.442 5.371 5.371 1.465 -6.836 0 -0.488 -0.977 0.488 0.488 2.93 -0.977 1.465 0.488 1.465 1.464 -3.418 -7.812 -1.953 -0.488 -2.442 -18.066 0.977 3.906 -2.442 0 -0.488 -4.394 -0.488 0.977 2.441 -2.93 0.489 0 0 -0.976 1.953 -0.488 1.464 -0.488 -9.277 0.488 1.465 1.953 0.977 0 0 -4.883 -2.442 
-2.442 0.489 -5.371 -9.278 1.465 1.953 0 -1.953 -1.465 -1.465 -0.488 -1.464 -0.977 0.488 0 -0.976 16.114 3.418 1.953 1.953 -0.488 0 -0.976 0.977 1.953 3.906 1.953 2.93 0.977 1.465 0.977 -2.442 -7.813 2.441 0 -2.441 1.465 -5.86 0.977 0.489 -1.465 0 -2.93 -1.953 -0.489 2.442 0 0.488 -1.464 0 0 1.465 4.883 -0.976 -17.578 -6.348 -0.488 1.465 1.953 0.976 0 0.488 -2.441 -0.488 
1.465 6.347 0 -4.394 1.465 -1.953 -0.976 -3.906 -3.418 -1.465 1.953 -0.489 -1.953 -5.859 4.395 0.976 -4.883 -3.418 -16.114 -2.442 -0.488 0.977 0.488 2.441 1.465 2.442 3.418 1.953 0.488 1.953 1.465 0.489 -2.441 5.859 0 -0.977 15.136 -7.324 -3.418 3.906 -1.953 0.976 1.465 -1.953 -1.465 2.441 3.418 -0.488 -2.442 1.953 1.953 1.953 3.906 0 19.531 -2.441 -0.488 1.465 1.953 1.953 0.977 0.488 0.977 0 
3.418 6.836 4.395 0.976 0.488 -5.859 -0.977 -1.465 -3.906 0 5.859 0.489 -0.977 -7.324 5.371 1.465 -0.977 -15.136 14.161 -5.371 -0.489 0.976 0.977 1.953 0 0 0.977 0.488 0.977 0.976 0.488 1.953 4.395 3.907 -0.488 3.418 11.231 -4.394 -3.418 3.418 -0.977 0.977 2.929 0 -1.953 0 2.93 -0.977 -2.93 1.953 2.441 1.465 -5.371 -2.93 -0.488 13.671 -0.489 0.976 0.489 0.977 1.464 0.489 3.906 -0.488 
3.906 2.93 4.882 1.465 0.488 -4.395 0 1.465 -1.953 1.954 4.883 1.464 0 -4.395 1.465 0.488 -1.465 20.996 -22.461 11.231 -0.488 0.977 0.976 0.977 -0.977 -1.953 -2.93 -1.465 -0.488 -0.488 -0.976 1.465 9.765 -0.489 -1.465 7.813 -0.977 0.976 0.976 0.488 1.465 0.976 2.93 1.953 -0.488 -0.976 0.488 0 -1.953 1.465 0.489 -0.488 -0.977 4.395 -11.231 -12.207 0 -0.488 -0.977 0 -0.488 -0.489 3.906 -2.442 
2.442 -1.465 1.954 0.488 -0.976 0 0.977 4.395 2.441 2.929 0 0.977 1.465 0.489 -3.906 0.489 6.348 -8.301 18.554 -12.696 -0.488 0 -0.488 -0.977 -1.465 -2.93 -4.883 -1.953 -0.977 -1.465 -1.465 0.976 10.254 -3.906 -2.442 9.277 -4.882 4.395 4.883 -2.441 2.442 0.977 0.977 2.441 0.488 -1.954 -0.977 0.488 0.489 0 -1.954 -0.977 5.371 -2.442 11.719 -17.578 0.977 -1.953 -1.953 -0.977 -0.976 -0.488 2.93 -2.441 
1.953 -3.906 0 0.489 -0.977 4.395 1.465 3.906 3.906 2.93 -4.883 0.488 1.953 3.418 -4.395 0 -7.324 0 -10.742 9.278 0 -0.977 -0.977 -1.953 0 -0.488 -0.976 0 -0.977 -0.976 -0.489 0.488 6.348 -1.465 -0.976 3.418 -0.489 3.418 5.371 -2.93 1.465 0.976 0 0.977 1.953 -0.488 -0.488 0.977 2.441 -0.976 -2.441 -1.465 -4.394 1.953 1.465 30.762 0.488 -1.465 -1.465 -0.976 -0.489 0 1.465 0.976 
1.465 -1.953 0.976 3.418 -1.953 5.371 0.976 0 3.907 0.977 -7.324 -0.976 0 3.906 0 0.488 26.855 -0.977 16.602 -5.86 0.488 -0.976 -0.488 -1.465 0.977 0.976 3.906 0.977 0.489 0 0.489 0 1.953 4.883 0.976 -4.883 5.371 0.488 1.465 0 -1.465 0 0 -0.977 1.954 0.488 2.442 0.976 2.441 -1.465 -0.977 -0.976 9.277 -5.371 -27.832 -21.973 0.488 0.488 0.977 -0.488 0 0 0.976 4.395 
0.488 3.418 2.441 7.812 -1.465 1.465 0 -3.906 0.976 -1.465 -4.883 -1.465 -0.488 1.953 4.883 0 -21.484 -8.789 -14.16 3.418 0.977 0 0.977 0.488 0.976 0.977 6.836 0.976 1.465 1.464 1.953 0 -2.442 8.789 2.93 -11.23 1.954 -1.465 -2.441 1.465 -2.93 -0.488 0.976 -1.464 0.488 1.954 5.371 0.489 1.465 -0.488 0.977 0.976 -6.347 2.93 28.809 20.508 0 1.465 2.441 0.488 1.465 0 0 5.371 
-1.953 4.883 2.442 8.301 -0.488 -2.93 -0.976 -4.395 -0.976 -2.442 0.977 -0.488 -1.465 -0.977 4.883 -0.488 -7.813 12.696 -4.883 1.465 0 0.488 1.465 1.465 0 0.488 4.883 -0.488 0.976 0.489 1.953 0.489 -6.347 7.324 2.441 -9.277 -5.372 0 -1.465 1.465 -0.977 -0.976 -0.488 -0.977 0 0.976 1.464 -0.977 -1.465 0.976 2.441 1.465 -1.954 2.93 -2.93 -9.277 -0.488 0.977 1.465 0.976 0.977 0.488 -0.976 0.977 
-2.441 3.418 -1.465 3.906 1.953 -4.395 -0.489 -0.977 -1.465 -1.953 5.371 1.464 0.489 -2.929 -1.465 -0.489 23.438 3.906 34.668 -13.183 0 0.977 0.488 1.465 -1.464 -0.976 0 -1.465 0 -0.489 -0.488 -0.977 -7.813 -1.465 0 -0.489 -11.23 2.442 0.976 0.488 2.442 0 -2.441 0.977 -0.488 -0.488 -5.371 -0.976 -1.953 1.465 1.954 1.465 8.789 -4.395 -26.856 -15.137 0 -0.977 -0.488 0 -0.489 0 -2.442 -3.907 
-3.418 -2.93 -6.836 -3.418 2.441 -2.441 0.977 3.907 -0.977 -0.976 3.906 1.465 1.464 -2.93 -9.277 -0.488 -17.578 -12.696 -16.602 19.531 -0.977 -0.489 -1.465 -0.488 -0.977 0 -4.883 -1.953 -2.441 -0.976 -2.442 -1.953 -7.812 -11.23 -2.441 7.813 -7.813 1.464 0 0.488 3.418 0.976 -4.395 2.441 0 -1.465 -11.23 0 -0.488 0.488 0 0.488 -12.695 -0.488 32.715 21.973 0.488 -1.953 -1.953 -0.488 -1.464 -0.976 -3.418 -8.789 
-1.954 -7.324 -8.789 -9.277 1.465 1.953 0.976 5.859 0 0.976 -1.465 0.977 1.465 -0.977 -12.207 -1.465 25.879 -7.812 -12.695 -22.949 -0.488 -0.488 -1.953 -1.465 -0.488 0.976 -5.859 0 -1.953 -1.953 -2.441 -2.441 -3.906 -15.137 -2.93 8.789 0 -2.929 -2.929 0.977 1.465 0.488 -3.418 1.953 0 -0.488 -10.254 0.976 0.977 -0.488 -2.442 -0.976 13.184 -0.488 -23.925 -13.672 0.977 -1.465 -2.93 -1.953 -1.465 -0.488 -2.441 -6.836 
0 -7.813 -6.348 -10.254 -0.488 4.395 0.489 4.883 0.488 1.953 -6.347 0 0 2.93 -6.348 -1.953 -46.387 18.066 3.418 13.183 0.488 -0.488 -0.977 -1.465 0.488 0.977 -3.418 0.488 -0.977 0 -1.465 -2.93 0 -10.742 -1.464 3.906 6.348 -5.371 -6.348 0.488 -2.442 -0.488 -1.465 0.488 0 0.976 -2.93 0.488 1.953 -0.977 -2.93 -2.442 -14.649 4.882 11.718 0.488 0 -0.488 -0.977 -0.488 -0.977 0.488 -0.488 -1.465 
0.489 -3.906 -0.488 -6.836 -2.441 1.464 -0.489 0 -0.976 0.489 -5.86 -0.977 -1.953 5.371 2.93 -2.441 17.09 -9.277 9.765 6.836 0.977 -0.489 0 -0.488 0.977 0 -0.489 0.488 0.488 0 0.488 -1.953 3.418 -0.977 1.953 -3.418 5.859 -4.395 -3.906 -0.976 -4.394 -2.441 0 -0.488 -0.489 1.953 5.86 0 1.953 -1.464 -0.976 -1.464 3.907 -3.906 7.324 7.813 -0.977 0.488 0.489 0 0.489 0.488 0.976 3.418 
0.488 2.441 5.371 -0.976 -1.954 -0.976 -0.488 -3.418 -1.465 -0.977 0.977 -0.976 -1.465 4.883 9.765 -1.953 1.465 -1.465 2.442 -15.137 0.976 0.489 1.465 0 -0.489 -1.953 0 -0.488 1.465 0.488 0.977 0 3.906 8.301 3.418 -6.347 1.954 0.977 1.953 -2.442 -2.93 -1.953 0.977 -1.465 -0.488 0.977 10.742 0 0.488 0 0.488 0 2.441 0.488 -11.23 0 0 0.977 0.976 0.976 0.976 0.488 0.977 5.86 
0.488 6.836 6.348 2.929 0.489 -1.953 0 -5.371 -0.977 -1.953 7.324 -0.489 -0.976 0.977 8.301 -0.489 11.718 -2.441 -22.461 8.301 0 0 0.488 0.488 -0.488 -2.93 0 -1.465 0 -0.977 0 2.929 2.929 12.207 1.953 -3.907 -0.489 2.441 7.324 -1.465 0.488 -0.977 1.953 -0.488 0.488 -1.465 7.812 -0.488 -0.488 0 1.465 0.488 5.371 -0.976 10.254 -6.836 0 0 0 0.489 0.488 0.489 0.488 3.418 
1.465 6.836 4.394 5.86 3.418 -0.489 0.977 -4.395 0.489 -0.977 8.301 0 0.976 -3.907 2.93 1.465 -23.437 17.09 4.883 11.719 -0.976 -0.489 -0.488 0.488 -0.976 -0.977 0.977 0 -0.976 -0.488 0 5.86 1.954 9.278 0.488 0.977 0 1.953 7.813 0.489 3.418 0.977 2.93 0 0.977 -2.93 1.465 1.953 -1.465 0 0.977 0.976 -14.16 5.859 -9.766 2.929 0.489 -0.488 -0.488 -0.489 -0.488 -0.489 1.465 0.488 
2.442 3.418 1.465 5.859 4.394 2.442 1.953 -0.976 1.953 0.489 0.976 0.489 1.953 -5.371 -2.442 2.442 14.16 -14.649 -1.953 -27.832 -0.977 -0.488 -0.976 0 0.488 1.953 1.465 1.465 -0.977 -0.488 -0.488 5.859 1.464 2.441 -0.977 4.883 1.953 0.977 2.929 2.929 2.93 2.441 4.882 0.977 2.441 -2.441 -2.929 2.93 -1.953 0 0 0 9.766 -5.371 -0.488 -13.671 0.488 -0.489 0 0 -0.976 -0.976 2.441 -1.465 


==> Figures/001.txt <==
-13.00000000 
-9.00000000 
-9.00000000 
-1.00000000 
2.00000000 
-2.00000000 
2.00000000 
6.00000000 
15.00000000 
2.00000000 
9.00000000 
3.00000000 
4.00000000 
3.00000000 
7.00000000 
3.00000000 
-3.00000000 
-4.00000000 
-8.00000000 
-9.00000000 
-7.00000000 
-3.00000000 
-2.00000000 
-3.00000000 
3.00000000 
3.00000000 
7.00000000 
8.00000000 
9.00000000 
5.00000000 
5.00000000 
2.00000000 
1.00000000 
-8.00000000 
-8.00000000 
2.00000000 
3.00000000 
11.00000000 
9.00000000 
4.00000000 
-2.00000000 
-2.00000000 
2.00000000 
-6.00000000 
-2.00000000 
-2.00000000 
-7.00000000 
-13.00000000 
-14.00000000 
-8.00000000 
-3.00000000 
-1.00000000 
6.00000000 
-2.00000000 
-6.00000000 
1.00000000 
4.00000000 
1.00000000 
4.00000000 
2.00000000 
-2.00000000 
-8.00000000 
-9.00000000 
-10.00000000 
0.00000000 
8.00000000 
12.00000000 
10.00000000 
-1.00000000 
6.00000000 
2.00000000 
-3.00000000 
-7.00000000 
-4.00000000 
-7.00000000 
-12.00000000 
-1.00000000 
0.00000000 
-9.00000000 
-1.00000000 
0.00000000 
4.00000000 
2.00000000 
1.00000000 
6.00000000 
4.00000000 
4.00000000 
0.00000000 
5.00000000 
10.00000000 
11.00000000 
13.00000000 
6.00000000 
1.00000000 
1.00000000 
-3.00000000 
-7.00000000 
-8.00000000 
-1.00000000 
-6.00000000 
-4.00000000 
-2.00000000 
1.00000000 
2.00000000 
5.00000000 
0.00000000 
0.00000000 
-4.00000000 
0.00000000 
2.00000000 
-2.00000000 
2.00000000 
2.00000000 
6.00000000 
0.00000000 
0.00000000 
-2.00000000 
0.00000000 
3.00000000 
0.00000000 
1.00000000 
2.00000000 
2.00000000 
1.00000000 
-3.00000000 
1.00000000 
2.00000000 
6.00000000 
-5.00000000 
-1.00000000 
-2.00000000 
-1.00000000 
7.00000000 
9.00000000 
4.00000000 
-8.00000000 
0.00000000 
-7.00000000 
-2.00000000 
-5.00000000 
1.00000000 
1.00000000 
1.00000000 
7.00000000 
-1.00000000 
-2.00000000 
-3.00000000 
-4.00000000 
-4.00000000 
-4.00000000 
-1.00000000 
0.00000000 
1.00000000 
-1.00000000 
-1.00000000 
-3.00000000 
-6.00000000 
1.00000000 
0.00000000 
-3.00000000 
3.00000000 
-2.00000000 
-1.00000000 
3.00000000 
3.00000000 
-8.00000000 
-13.00000000 
-12.00000000 
-2.00000000 
-1.00000000 
8.00000000 
2.00000000 
-3.00000000 
-6.00000000 
-4.00000000 
2.00000000 
6.00000000 
24.00000000 
62.00000000 
84.00000000 
91.00000000 
69.00000000 
21.00000000 
-17.00000000 
-47.00000000 
-52.00000000 
-45.00000000 
-38.00000000 
-10.00000000 
-3.00000000 
2.00000000 
7.00000000 
6.00000000 
-3.00000000 
-14.00000000 
-10.00000000 
-11.00000000 
1.00000000 
6.00000000 
7.00000000 
6.00000000 
5.00000000 
8.00000000 
4.00000000 
3.00000000 
-3.00000000 
1.00000000 
-4.00000000 
-9.00000000 
-12.00000000 
-14.00000000 
-15.00000000 
-15.00000000 
-9.00000000 
-12.00000000 
-11.00000000 
-5.00000000 
-8.00000000 
-8.00000000 
-11.00000000 
-6.00000000 
-12.00000000 
-6.00000000 
-8.00000000 
-9.00000000 
-11.00000000 
-8.00000000 
-1.00000000 
-9.00000000 
-5.00000000 
-7.00000000 
-11.00000000 
-14.00000000 
-14.00000000 
-4.00000000 
-2.00000000 
6.00000000 
10.00000000 
9.00000000 
0.00000000 
7.00000000 
3.00000000 
-5.00000000 
-8.00000000 
-6.00000000 
-2.00000000 
1.00000000 
-2.00000000 
-2.00000000 
-7.00000000 
-4.00000000 
0.00000000 
4.00000000 
-1.00000000 
-1.00000000 
3.00000000 
0.00000000 
8.00000000 
6.00000000 
5.00000000 
4.00000000 
11.00000000 
6.00000000 
1.00000000 
7.00000000 
11.00000000 
18.00000000 
25.00000000 
44.00000000 
52.00000000 
77.00000000 
120.00000000 
182.00000000 
162.00000000 
91.00000000 
-14.00000000 
-84.00000000 
-75.00000000 
-50.00000000 
-32.00000000 
-32.00000000 
-36.00000000 
-46.00000000 
-40.00000000 
-42.00000000 
-43.00000000 
-41.00000000 
-36.00000000 
-23.00000000 
-5.00000000 
4.00000000 
5.00000000 
4.00000000 
6.00000000 
-3.00000000 
-4.00000000 
-2.00000000 
-5.00000000 
-7.00000000 
-7.00000000 
-4.00000000 
-4.00000000 
0.00000000 
-1.00000000 
-9.00000000 
-15.00000000 
-13.00000000 
-11.00000000 
-17.00000000 
-12.00000000 
-14.00000000 
-8.00000000 
-10.00000000 
-6.00000000 
-9.00000000 
-15.00000000 
-15.00000000 
-8.00000000 
-12.00000000 
-13.00000000 
-14.00000000 
-16.00000000 
-18.00000000 
-15.00000000 
-11.00000000 
-10.00000000 
-15.00000000 
-11.00000000 
-14.00000000 
-10.00000000 
-7.00000000 
-1.00000000 
1.00000000 
4.00000000 
4.00000000 
-1.00000000 
-2.00000000 
0.00000000 
6.00000000 
3.00000000 
4.00000000 
-2.00000000 
-2.00000000 
-3.00000000 
-5.00000000 
2.00000000 
-2.00000000 
2.00000000 
6.00000000 
1.00000000 
-1.00000000 
0.00000000 
7.00000000 
-1.00000000 
0.00000000 
3.00000000 
2.00000000 
-3.00000000 
-5.00000000 
-3.00000000 
-7.00000000 
-1.00000000 
-3.00000000 
-1.00000000 
-3.00000000 
7.00000000 
11.00000000 
10.00000000 
10.00000000 
14.00000000 
14.00000000 
7.00000000 
7.00000000 
-2.00000000 
-2.00000000 
-6.00000000 
-8.00000000 
-11.00000000 
-16.00000000 
-10.00000000 
-10.00000000 
0.00000000 
1.00000000 
15.00000000 
18.00000000 
15.00000000 
14.00000000 
3.00000000 
7.00000000 
10.00000000 
15.00000000 
7.00000000 
5.00000000 
10.00000000 
4.00000000 
3.00000000 
-6.00000000 
-2.00000000 
-4.00000000 
-9.00000000 
-4.00000000 
-7.00000000 
1.00000000 
8.00000000 
5.00000000 
-7.00000000 
-7.00000000 
-7.00000000 
-3.00000000 
-1.00000000 
3.00000000 
8.00000000 
5.00000000 
8.00000000 
8.00000000 
6.00000000 
-5.00000000 
-1.00000000 
3.00000000 
6.00000000 
9.00000000 
6.00000000 
1.00000000 
-4.00000000 
-1.00000000 
-1.00000000 
1.00000000 
2.00000000 
7.00000000 
8.00000000 
4.00000000 
6.00000000 
5.00000000 
7.00000000 
5.00000000 
12.00000000 
2.00000000 
-5.00000000 
-7.00000000 
-8.00000000 
-7.00000000 
-4.00000000 
5.00000000 
4.00000000 
1.00000000 
10.00000000 
3.00000000 
-5.00000000 
-6.00000000 
1.00000000 
5.00000000 
7.00000000 
11.00000000 
10.00000000 
10.00000000 
5.00000000 
2.00000000 
-3.00000000 
-2.00000000 
2.00000000 
0.00000000 
-4.00000000 
-8.00000000 
-5.00000000 
-7.00000000 
-5.00000000 
-3.00000000 
-2.00000000 
-2.00000000 
1.00000000 
6.00000000 
2.00000000 
6.00000000 
2.00000000 
1.00000000 
2.00000000 
1.00000000 
7.00000000 
0.00000000 
6.00000000 
11.00000000 
8.00000000 
0.00000000 
-10.00000000 
-13.00000000 
-17.00000000 
-10.00000000 
-5.00000000 
-3.00000000 
-9.00000000 
-2.00000000 
-7.00000000 
1.00000000 
3.00000000 
0.00000000 
5.00000000 
6.00000000 
12.00000000 
9.00000000 
1.00000000 
-3.00000000 
7.00000000 
7.00000000 
6.00000000 
13.00000000 
10.00000000 
4.00000000 
0.00000000 
-4.00000000 
-6.00000000 
-5.00000000 
7.00000000 
2.00000000 
-2.00000000 
-9.00000000 
-12.00000000 
-7.00000000 
-3.00000000 
7.00000000 
10.00000000 
5.00000000 
5.00000000 
4.00000000 
0.00000000 
3.00000000 
4.00000000 
-2.00000000 
-9.00000000 
-14.00000000 
-6.00000000 
-3.00000000 
-2.00000000 
1.00000000 
1.00000000 
5.00000000 
2.00000000 
8.00000000 
-11.00000000 
-2.00000000 
-5.00000000 
2.00000000 
2.00000000 
1.00000000 
9.00000000 
7.00000000 
6.00000000 
7.00000000 
4.00000000 
3.00000000 
-5.00000000 
-4.00000000 
-12.00000000 
-5.00000000 
0.00000000 
-4.00000000 
-10.00000000 
-9.00000000 
-6.00000000 
-2.00000000 
2.00000000 
3.00000000 
2.00000000 
1.00000000 
1.00000000 
4.00000000 
9.00000000 
9.00000000 
6.00000000 
-4.00000000 
-2.00000000 
0.00000000 
2.00000000 
6.00000000 
2.00000000 
5.00000000 
-1.00000000 
-1.00000000 
-4.00000000 
-1.00000000 
-2.00000000 
1.00000000 
6.00000000 
8.00000000 
-1.00000000 
5.00000000 
-2.00000000 
1.00000000 
0.00000000 
1.00000000 
0.00000000 
1.00000000 
8.00000000 
24.00000000 
62.00000000 
90.00000000 
102.00000000 
72.00000000 
26.00000000 
-9.00000000 
-34.00000000 
-26.00000000 
7.00000000 
51.00000000 
76.00000000 
102.00000000 
90.00000000 
47.00000000 
-20.00000000 
-73.00000000 
-89.00000000 
-96.00000000 
-82.00000000 
-62.00000000 
-47.00000000 
-38.00000000 
-22.00000000 
-4.00000000 
7.00000000 
8.00000000 
12.00000000 
9.00000000 
5.00000000 
4.00000000 
-4.00000000 
-8.00000000 
-9.00000000 
-6.00000000 
-6.00000000 
-6.00000000 
-1.00000000 
-9.00000000 
-13.00000000 
-18.00000000 
-13.00000000 
-12.00000000 
-18.00000000 
-15.00000000 
-17.00000000 
-22.00000000 
-17.00000000 
-20.00000000 
-18.00000000 
-21.00000000 
-12.00000000 
-14.00000000 
-14.00000000 
-13.00000000 
-7.00000000 
-8.00000000 
-3.00000000 
-8.00000000 
-7.00000000 
-7.00000000 
-3.00000000 
4.00000000 
-3.00000000 
1.00000000 
-3.00000000 
-3.00000000 
-7.00000000 
-7.00000000 
-3.00000000 
-14.00000000 
-5.00000000 
1.00000000 
3.00000000 
3.00000000 
-3.00000000 
4.00000000 
-1.00000000 
3.00000000 
3.00000000 
2.00000000 
4.00000000 
2.00000000 
-1.00000000 
-1.00000000 
2.00000000 
1.00000000 
-3.00000000 
-6.00000000 
-8.00000000 
-6.00000000 
-4.00000000 
-7.00000000 
-4.00000000 
-6.00000000 
-5.00000000 
6.00000000 
2.00000000 
5.00000000 
11.00000000 
10.00000000 
12.00000000 
4.00000000 
5.00000000 
0.00000000 
-5.00000000 
-2.00000000 
-2.00000000 
0.00000000 
-1.00000000 
7.00000000 
4.00000000 
-1.00000000 
-4.00000000 
-11.00000000 
-4.00000000 
-7.00000000 
5.00000000 
6.00000000 
2.00000000 
4.00000000 
5.00000000 
9.00000000 
13.00000000 
17.00000000 
17.00000000 
9.00000000 
11.00000000 
5.00000000 
1.00000000 
-1.00000000 
10.00000000 
7.00000000 
1.00000000 
-1.00000000 
-1.00000000 
-9.00000000 
-4.00000000 
0.00000000 
-1.00000000 
1.00000000 
-2.00000000 
0.00000000 
-7.00000000 
-2.00000000 
4.00000000 
4.00000000 
5.00000000 
2.00000000 
-2.00000000 
-1.00000000 
2.00000000 
1.00000000 
1.00000000 
-5.00000000 
3.00000000 
-4.00000000 
-1.00000000 
-1.00000000 
-1.00000000 
-2.00000000 
-8.00000000 
-4.00000000 
-5.00000000 
-3.00000000 
-2.00000000 
9.00000000 
3.00000000 
3.00000000 
4.00000000 
-4.00000000 
3.00000000 
4.00000000 
8.00000000 
5.00000000 
-6.00000000 
-1.00000000 
-11.00000000 
-12.00000000 
-6.00000000 
3.00000000 
9.00000000 
9.00000000 
1.00000000 
-2.00000000 
-5.00000000 
-4.00000000 
4.00000000 
-3.00000000 
5.00000000 
5.00000000 
3.00000000 
-6.00000000 
-3.00000000 
5.00000000 
-2.00000000 
-2.00000000 
1.00000000 
-16.00000000 
-4.00000000 
-9.00000000 
-3.00000000 
-6.00000000 
2.00000000 
-1.00000000 
-14.00000000 
-11.00000000 
3.00000000 
17.00000000 
13.00000000 
5.00000000 
6.00000000 
5.00000000 
4.00000000 
10.00000000 
8.00000000 
4.00000000 
10.00000000 
13.00000000 
11.00000000 
9.00000000 
1.00000000 
2.00000000 
-4.00000000 
-2.00000000 
-6.00000000 
-9.00000000 
-13.00000000 
-9.00000000 
-10.00000000 
-16.00000000 
-21.00000000 
-10.00000000 
-5.00000000 
0.00000000 
8.00000000 
-5.00000000 
-7.00000000 
-10.00000000 
-1.00000000 
-5.00000000 
3.00000000 
-1.00000000 
0.00000000 
-4.00000000 
-2.00000000 
1.00000000 
-5.00000000 
1.00000000 
1.00000000 
9.00000000 
8.00000000 
5.00000000 
8.00000000 
7.00000000 
15.00000000 
12.00000000 
8.00000000 
2.00000000 
-3.00000000 
3.00000000 
2.00000000 
-4.00000000 
-3.00000000 
-12.00000000 
-18.00000000 
-12.00000000 
0.00000000 
0.00000000 
5.00000000 
2.00000000 
7.00000000 
3.00000000 
1.00000000 
5.00000000 
7.00000000 
12.00000000 
11.00000000 
2.00000000 
-2.00000000 
-3.00000000 
1.00000000 
-3.00000000 
0.00000000 
10.00000000 
7.00000000 
2.00000000 
6.00000000 
4.00000000 
3.00000000 
11.00000000 
13.00000000 
17.00000000 
1.00000000 
0.00000000 
-10.00000000 
-8.00000000 
-10.00000000 
-1.00000000 
-2.00000000 
-5.00000000 
8.00000000 
-3.00000000 
-2.00000000 
1.00000000 
-1.00000000 
-1.00000000 
6.00000000 
5.00000000 
6.00000000 
-5.00000000 
-9.00000000 
1.00000000 
-1.00000000 
6.00000000 
11.00000000 
7.00000000 
8.00000000 
9.00000000 
11.00000000 
4.00000000 
4.00000000 
2.00000000 
-1.00000000 
-4.00000000 
-3.00000000 
0.00000000 
-2.00000000 
-9.00000000 
-5.00000000 
-5.00000000 
5.00000000 
9.00000000 
16.00000000 
9.00000000 
4.00000000 
4.00000000 
1.00000000 
-1.00000000 
4.00000000 
-2.00000000 
-5.00000000 
-2.00000000 
6.00000000 
5.00000000 
8.00000000 
4.00000000 
2.00000000 
-1.00000000 
-8.00000000 
-7.00000000 
-10.00000000 
-11.00000000 
-8.00000000 
-6.00000000 
-2.00000000 
4.00000000 
12.00000000 
7.00000000 
11.00000000 
10.00000000 
16.00000000 
17.00000000 
41.00000000 
86.00000000 
96.00000000 
99.00000000 
59.00000000 
3.00000000 
-36.00000000 
-53.00000000 
-41.00000000 
-4.00000000 
42.00000000 
80.00000000 
107.00000000 
96.00000000 
57.00000000 
1.00000000 
-55.00000000 
-86.00000000 
-85.00000000 
-83.00000000 
-72.00000000 
-58.00000000 
-38.00000000 
-19.00000000 
2.00000000 
9.00000000 
10.00000000 
1.00000000 
-1.00000000 
0.00000000 
-6.00000000 
-6.00000000 
-3.00000000 
-2.00000000 
-5.00000000 
0.00000000 
-11.00000000 
-12.00000000 
-11.00000000 
-5.00000000 
-5.00000000 
-15.00000000 
-18.00000000 
-27.00000000 
-18.00000000 
-15.00000000 
-11.00000000 
-14.00000000 
-16.00000000 
-20.00000000 
-17.00000000 
-18.00000000 
-14.00000000 
-6.00000000 
-12.00000000 
-13.00000000 
-9.00000000 
-14.00000000 
-9.00000000 
-4.00000000 
3.00000000 
-1.00000000 
-2.00000000 
-4.00000000 
-7.00000000 
-10.00000000 
-14.00000000 
-8.00000000 
-8.00000000 
-2.00000000 
-3.00000000 
-5.00000000 
-8.00000000 
-5.00000000 
1.00000000 
-1.00000000 
6.00000000 
7.00000000 
7.00000000 
-2.00000000 
-1.00000000 
-2.00000000 
1.00000000 
-1.00000000 
3.00000000 
3.00000000 
4.00000000 
10.00000000 
1.00000000 
-2.00000000 
-2.00000000 
-7.00000000 
-2.00000000 
-6.00000000 
0.00000000 
1.00000000 
-6.00000000 
-6.00000000 
-1.00000000 
-5.00000000 
-5.00000000 
-1.00000000 
1.00000000 
6.00000000 
8.00000000 
12.00000000 
7.00000000 
4.00000000 
11.00000000 
5.00000000 
-3.00000000 
-2.00000000 
-4.00000000 
-1.00000000 
-7.00000000 
-2.00000000 
-5.00000000 
4.00000000 
5.00000000 
7.00000000 
4.00000000 
5.00000000 
5.00000000 
9.00000000 
8.00000000 
6.00000000 
9.00000000 
0.00000000 
0.00000000 
1.00000000 
0.00000000 
-5.00000000 
-8.00000000 
-4.00000000 
-10.00000000 
-8.00000000 
2.00000000 
-2.00000000 
0.00000000 
0.00000000 
-1.00000000 
-2.00000000 
1.00000000 
1.00000000 
4.00000000 
4.00000000 
13.00000000 
12.00000000 
9.00000000 
5.00000000 
2.00000000 
5.00000000 
-2.00000000 
1.00000000 
5.00000000 
-6.00000000 
-5.00000000 
2.00000000 
-2.00000000 
-1.00000000 
-3.00000000 
2.00000000 
-5.00000000 
-3.00000000 
-5.00000000 
-3.00000000 
-7.00000000 
-5.00000000 
1.00000000 
-5.00000000 
-1.00000000 
4.00000000 
0.00000000 
0.00000000 
2.00000000 
0.00000000 
1.00000000 
1.00000000 
5.00000000 
3.00000000 
-2.00000000 
0.00000000 
0.00000000 
-8.00000000 
-5.00000000 
-3.00000000 
-7.00000000 
-11.00000000 
-5.00000000 
-9.00000000 
-11.00000000 
-10.00000000 
-1.00000000 
8.00000000 
19.00000000 
25.00000000 
22.00000000 
9.00000000 
5.00000000 
6.00000000 
0.00000000 
3.00000000 
-1.00000000 
0.00000000 
-4.00000000 
-3.00000000 
-2.00000000 
-6.00000000 
-3.00000000 
-4.00000000 
-9.00000000 
-14.00000000 
-7.00000000 
-4.00000000 
1.00000000 
6.00000000 
5.00000000 
5.00000000 
0.00000000 
-2.00000000 
0.00000000 
-5.00000000 
-5.00000000 
2.00000000 
3.00000000 
5.00000000 
11.00000000 
9.00000000 
1.00000000 
5.00000000 
1.00000000 
1.00000000 
-4.00000000 
-3.00000000 
-10.00000000 
-7.00000000 
-3.00000000 
7.00000000 
6.00000000 
4.00000000 
4.00000000 
6.00000000 
5.00000000 
5.00000000 
2.00000000 
5.00000000 
4.00000000 
6.00000000 
-3.00000000 
-13.00000000 
-8.00000000 
-8.00000000 
-5.00000000 
-10.00000000 
-6.00000000 
-7.00000000 
3.00000000 
8.00000000 
14.00000000 
16.00000000 
16.00000000 
11.00000000 
9.00000000 
2.00000000 
5.00000000 
6.00000000 
2.00000000 
4.00000000 
5.00000000 
5.00000000 
-1.00000000 
2.00000000 
3.00000000 
8.00000000 
25.00000000 
53.00000000 
95.00000000 
167.00000000 
202.00000000 
141.00000000 
57.00000000 
-45.00000000 
-53.00000000 
-63.00000000 
-77.00000000 
-89.00000000 
-75.00000000 
-63.00000000 
-58.00000000 
-52.00000000 
-51.00000000 
-42.00000000 
-28.00000000 
-11.00000000 
8.00000000 
20.00000000 
26.00000000 
22.00000000 
14.00000000 
12.00000000 
2.00000000 
2.00000000 
6.00000000 
11.00000000 
6.00000000 
2.00000000 
7.00000000 
10.00000000 
10.00000000 
4.00000000 
-1.00000000 
-10.00000000 
-10.00000000 
-8.00000000 
-11.00000000 
-17.00000000 
-25.00000000 
-22.00000000 
-24.00000000 
-17.00000000 
-11.00000000 
-16.00000000 
-10.00000000 
-13.00000000 
-7.00000000 
-8.00000000 
-2.00000000 
-1.00000000 
-4.00000000 
-14.00000000 
-16.00000000 
-12.00000000 
-11.00000000 
-1.00000000 
-5.00000000 
-6.00000000 
-16.00000000 
-17.00000000 
-18.00000000 
-14.00000000 
-11.00000000 
-6.00000000 
-2.00000000 
-3.00000000 
1.00000000 
0.00000000 
-3.00000000 
5.00000000 
13.00000000 
11.00000000 
10.00000000 
8.00000000 
3.00000000 
5.00000000 
6.00000000 
10.00000000 
10.00000000 
0.00000000 
-2.00000000 
-8.00000000 
-7.00000000 
-5.00000000 
-1.00000000 
-3.00000000 
-14.00000000 
-10.00000000 
-15.00000000 
-15.00000000 
-9.00000000 
-2.00000000 
3.00000000 
8.00000000 
8.00000000 
6.00000000 
3.00000000 
5.00000000 
7.00000000 
2.00000000 
1.00000000 
-2.00000000 
-5.00000000 
-9.00000000 
-5.00000000 
-4.00000000 
-9.00000000 
0.00000000 
-1.00000000 
-5.00000000 
-9.00000000 
-13.00000000 
0.00000000 
-4.00000000 
10.00000000 
12.00000000 
10.00000000 
2.00000000 
2.00000000 
7.00000000 
10.00000000 
13.00000000 
12.00000000 
5.00000000 
0.00000000 
0.00000000 
3.00000000 
2.00000000 
7.00000000 
7.00000000 
0.00000000 
-3.00000000 
-9.00000000 
-9.00000000 
-18.00000000 
-13.00000000 
-15.00000000 
-5.00000000 
-5.00000000 
4.00000000 
1.00000000 
5.00000000 
9.00000000 
21.00000000 
21.00000000 
16.00000000 
18.00000000 
12.00000000 
13.00000000 
16.00000000 
12.00000000 
8.00000000 
-10.00000000 
-5.00000000 
-15.00000000 
-3.00000000 
-8.00000000 
-4.00000000 
-17.00000000 
-19.00000000 
-19.00000000 
-15.00000000 
-5.00000000 
9.00000000 
16.00000000 
15.00000000 
7.00000000 
7.00000000 
8.00000000 
8.00000000 
4.00000000 
8.00000000 
1.00000000 
2.00000000 
3.00000000 
3.00000000 
-3.00000000 
-1.00000000 
0.00000000 
-4.00000000 
1.00000000 
1.00000000 
2.00000000 
-7.00000000 
0.00000000 
-1.00000000 
2.00000000 
3.00000000 
4.00000000 
5.00000000 
-1.00000000 
-6.00000000 
-2.00000000 
0.00000000 
4.00000000 
9.00000000 
13.00000000 
12.00000000 
11.00000000 
5.00000000 
-1.00000000 
3.00000000 
1.00000000 
3.00000000 
-9.00000000 
-8.00000000 
-12.00000000 
-12.00000000 
-6.00000000 
-6.00000000 
-5.00000000 
0.00000000 
6.00000000 
6.00000000 
-2.00000000 
-2.00000000 
1.00000000 
-3.00000000 
-2.00000000 
1.00000000 
11.00000000 
1.00000000 
4.00000000 
6.00000000 
6.00000000 
9.00000000 
6.00000000 
1.00000000 
-5.00000000 
-5.00000000 
-6.00000000 
-6.00000000 
-5.00000000 
-3.00000000 
-4.00000000 
-5.00000000 
-8.00000000 
1.00000000 
-7.00000000 
-3.00000000 
2.00000000 
-2.00000000 
4.00000000 
-1.00000000 
3.00000000 
-2.00000000 
1.00000000 
5.00000000 
8.00000000 
-4.00000000 
3.00000000 
-4.00000000 
0.00000000 
7.00000000 
12.00000000 
1.00000000 
-6.00000000 
-7.00000000 
-1.00000000 
-2.00000000 
-4.00000000 
-7.00000000 
-6.00000000 
4.00000000 
6.00000000 
6.00000000 
6.00000000 
10.00000000 
17.00000000 
12.00000000 
7.00000000 
10.00000000 
6.00000000 
1.00000000 
-4.00000000 
-7.00000000 
-13.00000000 
-10.00000000 
-3.00000000 
1.00000000 
-2.00000000 
-2.00000000 
2.00000000 
4.00000000 
4.00000000 
7.00000000 
-2.00000000 
-5.00000000 
-10.00000000 
-3.00000000 
-7.00000000 
-9.00000000 
-6.00000000 
-9.00000000 
-11.00000000 
-5.00000000 
4.00000000 
11.00000000 
21.00000000 
17.00000000 
19.00000000 
15.00000000 
33.00000000 
72.00000000 
95.00000000 
88.00000000 
65.00000000 
11.00000000 
-34.00000000 
-50.00000000 
-48.00000000 
-10.00000000 
38.00000000 
75.00000000 
113.00000000 
114.00000000 
86.00000000 
29.00000000 
-46.00000000 
-81.00000000 
-94.00000000 
-89.00000000 
-82.00000000 
-69.00000000 
-52.00000000 
-35.00000000 
-12.00000000 
8.00000000 
11.00000000 
15.00000000 
10.00000000 
11.00000000 
4.00000000 
8.00000000 
0.00000000 
-6.00000000 
-11.00000000 
-2.00000000 
2.00000000 
0.00000000 
-4.00000000 
-1.00000000 
-9.00000000 
-8.00000000 
-10.00000000 
-12.00000000 
-15.00000000 
-15.00000000 
-16.00000000 
-16.00000000 
-16.00000000 
-9.00000000 
-13.00000000 
-14.00000000 
-14.00000000 
-12.00000000 
-19.00000000 
-21.00000000 
-20.00000000 
-21.00000000 
-20.00000000 
-21.00000000 
-18.00000000 
-19.00000000 
-11.00000000 
-5.00000000 
-1.00000000 
1.00000000 
2.00000000 
3.00000000 
-4.00000000 
-6.00000000 
-5.00000000 
-8.00000000 
-11.00000000 
-6.00000000 
-9.00000000 
-10.00000000 
-8.00000000 
-4.00000000 
-4.00000000 
-4.00000000 
-4.00000000 
-7.00000000 
-6.00000000 
4.00000000 
5.00000000 
6.00000000 
3.00000000 
11.00000000 
5.00000000 
5.00000000 
3.00000000 
6.00000000 
4.00000000 
-1.00000000 
-3.00000000 
-9.00000000 
-8.00000000 
-5.00000000 
0.00000000 
0.00000000 
-2.00000000 
0.00000000 
0.00000000 
0.00000000 
7.00000000 
13.00000000 
11.00000000 
10.00000000 
7.00000000 
6.00000000 
6.00000000 
2.00000000 
9.00000000 
2.00000000 
5.00000000 
3.00000000 
0.00000000 
-9.00000000 
-13.00000000 
-5.00000000 
-5.00000000 
5.00000000 
8.00000000 
3.00000000 
0.00000000 
5.00000000 
5.00000000 
4.00000000 
6.00000000 
11.00000000 
6.00000000 
9.00000000 
10.00000000 
4.00000000 
0.00000000 
-3.00000000 
-1.00000000 
2.00000000 
-3.00000000 
2.00000000 
-2.00000000 
-1.00000000 
-9.00000000 
-7.00000000 
-10.00000000 
-6.00000000 
0.00000000 
1.00000000 
4.00000000 
7.00000000 
9.00000000 
6.00000000 
1.00000000 
2.00000000 
-6.00000000 
-6.00000000 
-6.00000000 
2.00000000 
-3.00000000 
3.00000000 
7.00000000 
3.00000000 
-2.00000000 
-1.00000000 
2.00000000 
7.00000000 
4.00000000 
7.00000000 
6.00000000 
1.00000000 
5.00000000 
5.00000000 
-3.00000000 
0.00000000 
-2.00000000 
0.00000000 
-5.00000000 
-12.00000000 
-11.00000000 
-10.00000000 
2.00000000 
6.00000000 
6.00000000 
4.00000000 
7.00000000 
5.00000000 
7.00000000 
2.00000000 
3.00000000 
3.00000000 
-5.00000000 
-6.00000000 
-1.00000000 
-1.00000000 
4.00000000 
10.00000000 
4.00000000 
3.00000000 
3.00000000 
-1.00000000 
2.00000000 
8.00000000 
17.00000000 
17.00000000 
13.00000000 
8.00000000 
5.00000000 
4.00000000 
-3.00000000 
3.00000000 
5.00000000 
6.00000000 
9.00000000 
2.00000000 
1.00000000 
0.00000000 
0.00000000 
-3.00000000 
-7.00000000 
-2.00000000 
-3.00000000 
-6.00000000 
-9.00000000 
-1.00000000 
-5.00000000 
8.00000000 
8.00000000 
6.00000000 
0.00000000 
-3.00000000 
8.00000000 
-3.00000000 
4.00000000 
1.00000000 
-1.00000000 
1.00000000 
-2.00000000 
2.00000000 
0.00000000 
4.00000000 
6.00000000 
2.00000000 
1.00000000 
-1.00000000 
0.00000000 
-7.00000000 
-3.00000000 
-4.00000000 
-5.00000000 
-10.00000000 
-12.00000000 
-6.00000000 
0.00000000 
5.00000000 
11.00000000 
11.00000000 
10.00000000 
10.00000000 
7.00000000 
2.00000000 
5.00000000 
7.00000000 
9.00000000 
3.00000000 
0.00000000 
-7.00000000 
-8.00000000 
-6.00000000 
-1.00000000 
-4.00000000 
-6.00000000 
-2.00000000 
-5.00000000 
-5.00000000 
-7.00000000 
-3.00000000 
-8.00000000 
-11.00000000 
-3.00000000 
-5.00000000 
1.00000000 
2.00000000 
8.00000000 
4.00000000 
3.00000000 
5.00000000 
4.00000000 
1.00000000 
-2.00000000 
3.00000000 
-4.00000000 
0.00000000 
-2.00000000 
-4.00000000 
-8.00000000 
-6.00000000 
7.00000000 
5.00000000 
13.00000000 
10.00000000 
8.00000000 
0.00000000 
2.00000000 
1.00000000 
1.00000000 
-1.00000000 
0.00000000 
-2.00000000 
-6.00000000 
-9.00000000 
-10.00000000 
-8.00000000 
-4.00000000 
4.00000000 
8.00000000 
3.00000000 
0.00000000 
-7.00000000 
-13.00000000 
-3.00000000 
3.00000000 
11.00000000 
1.00000000 
2.00000000 
0.00000000 
1.00000000 
-1.00000000 
2.00000000 
2.00000000 
-1.00000000 
-6.00000000 
-4.00000000 
-6.00000000 
2.00000000 
4.00000000 
3.00000000 
-4.00000000 
2.00000000 
1.00000000 
5.00000000 
2.00000000 
4.00000000 
2.00000000 
3.00000000 
4.00000000 
7.00000000 
3.00000000 
4.00000000 
5.00000000 
-2.00000000 
-2.00000000 
0.00000000 
-3.00000000 
-5.00000000 
-9.00000000 
-7.00000000 
-7.00000000 
-1.00000000 
4.00000000 
3.00000000 
-3.00000000 
1.00000000 
-1.00000000 
-2.00000000 
-1.00000000 
3.00000000 
4.00000000 
2.00000000 
0.00000000 
-1.00000000 
0.00000000 
3.00000000 
4.00000000 
3.00000000 
-7.00000000 
-8.00000000 
-9.00000000 
-8.00000000 
-3.00000000 
1.00000000 
-4.00000000 
-4.00000000 
-5.00000000 
-2.00000000 
-2.00000000 
-2.00000000 
3.00000000 
4.00000000 
-1.00000000 
2.00000000 
-3.00000000 
2.00000000 
9.00000000 
9.00000000 
7.00000000 
-5.00000000 
2.00000000 
-4.00000000 
-1.00000000 
0.00000000 
6.00000000 
2.00000000 
-3.00000000 
-3.00000000 
-6.00000000 
-5.00000000 
-2.00000000 
4.00000000 
1.00000000 
2.00000000 
4.00000000 
-3.00000000 
-4.00000000 
-4.00000000 
-2.00000000 
-5.00000000 
-6.00000000 
1.00000000 
0.00000000 
1.00000000 
-6.00000000 
-2.00000000 
-5.00000000 
4.00000000 
2.00000000 
-2.00000000 
-7.00000000 
-4.00000000 
1.00000000 
6.00000000 
3.00000000 
3.00000000 
-1.00000000 
-3.00000000 
-1.00000000 
1.00000000 
-6.00000000 
-4.00000000 
-5.00000000 
-2.00000000 
-2.00000000 
1.00000000 
3.00000000 
6.00000000 
1.00000000 
4.00000000 
2.00000000 
-9.00000000 
-10.00000000 
-9.00000000 
-6.00000000 
6.00000000 
11.00000000 
11.00000000 
9.00000000 
15.00000000 
3.00000000 
-3.00000000 
0.00000000 
-2.00000000 
1.00000000 
-6.00000000 
7.00000000 
10.00000000 
23.00000000 
24.00000000 
43.00000000 
52.00000000 
79.00000000 
131.00000000 
200.00000000 
187.00000000 
110.00000000 
8.00000000 
-56.00000000 
-53.00000000 
-72.00000000 
-83.00000000 
-89.00000000 
-69.00000000 
-54.00000000 
-58.00000000 
-54.00000000 
-46.00000000 
-42.00000000 
-30.00000000 
-19.00000000 
1.00000000 
15.00000000 
20.00000000 
20.00000000 
10.00000000 
3.00000000 
2.00000000 
8.00000000 
1.00000000 
6.00000000 
0.00000000 
-2.00000000 
-8.00000000 
-9.00000000 
-9.00000000 
-14.00000000 
-9.00000000 
-6.00000000 
-5.00000000 
-16.00000000 
-17.00000000 
-20.00000000 
-25.00000000 
-24.00000000 
-20.00000000 
-14.00000000 
-10.00000000 
-10.00000000 
-8.00000000 
-13.00000000 
-12.00000000 
-6.00000000 
-8.00000000 
-9.00000000 
-4.00000000 
-7.00000000 
-12.00000000 
-10.00000000 
-7.00000000 
-10.00000000 
-15.00000000 
-11.00000000 
-12.00000000 
-10.00000000 
-5.00000000 
0.00000000 
3.00000000 
-1.00000000 
0.00000000 
-5.00000000 
-13.00000000 
-8.00000000 
-1.00000000 
-2.00000000 
1.00000000 
-4.00000000 
-10.00000000 
-5.00000000 
-7.00000000 
2.00000000 
-2.00000000 
6.00000000 
5.00000000 
-1.00000000 
-1.00000000 
0.00000000 
4.00000000 
2.00000000 
2.00000000 
5.00000000 
5.00000000 
0.00000000 
1.00000000 
4.00000000 
-5.00000000 
-2.00000000 
0.00000000 
2.00000000 
0.00000000 
0.00000000 
-2.00000000 
-6.00000000 
-1.00000000 
0.00000000 
4.00000000 
2.00000000 
4.00000000 
4.00000000 
-7.00000000 
-5.00000000 
-7.00000000 
0.00000000 
-1.00000000 
6.00000000 
-1.00000000 
-1.00000000 
1.00000000 
7.00000000 
9.00000000 
4.00000000 
7.00000000 
-2.00000000 
-3.00000000 
-2.00000000 
-1.00000000 
3.00000000 
3.00000000 
6.00000000 
0.00000000 
-3.00000000 
-4.00000000 
3.00000000 
5.00000000 
5.00000000 
1.00000000 
-4.00000000 
-3.00000000 
4.00000000 
7.00000000 
5.00000000 
4.00000000 
9.00000000 
7.00000000 
8.00000000 
7.00000000 
8.00000000 
5.00000000 
0.00000000 
3.00000000 
3.00000000 
0.00000000 
-5.00000000 
-4.00000000 
-5.00000000 
6.00000000 
9.00000000 
5.00000000 
-3.00000000 
3.00000000 
2.00000000 
6.00000000 
2.00000000 
5.00000000 
2.00000000 
4.00000000 
-1.00000000 
-1.00000000 
-2.00000000 
-5.00000000 
7.00000000 
4.00000000 
-3.00000000 
14.00000000 
7.00000000 
6.00000000 
5.00000000 
12.00000000 
5.00000000 
-3.00000000 
-2.00000000 
-2.00000000 
-7.00000000 
-5.00000000 
-8.00000000 
0.00000000 
-7.00000000 
4.00000000 
7.00000000 
4.00000000 
9.00000000 
11.00000000 
5.00000000 
2.00000000 
0.00000000 
3.00000000 
2.00000000 
6.00000000 
11.00000000 
0.00000000 
-3.00000000 
-7.00000000 
-3.00000000 
-6.00000000 
1.00000000 
4.00000000 
-4.00000000 
4.00000000 
3.00000000 
1.00000000 
-1.00000000 
-5.00000000 
7.00000000 
11.00000000 
11.00000000 
10.00000000 
-1.00000000 
-6.00000000 
-5.00000000 
-6.00000000 
-11.00000000 
-8.00000000 
-5.00000000 
0.00000000 
-2.00000000 
-6.00000000 
3.00000000 
-3.00000000 
6.00000000 
11.00000000 
7.00000000 
3.00000000 
6.00000000 
6.00000000 
3.00000000 
2.00000000 
-2.00000000 
-4.00000000 
-5.00000000 
-10.00000000 
-12.00000000 
-10.00000000 
-9.00000000 
4.00000000 
3.00000000 
12.00000000 
16.00000000 
6.00000000 
2.00000000 
-2.00000000 
6.00000000 
-1.00000000 
-1.00000000 
-5.00000000 
-1.00000000 
-6.00000000 
-4.00000000 
0.00000000 
2.00000000 
5.00000000 
7.00000000 
3.00000000 
0.00000000 
-3.00000000 
2.00000000 
-6.00000000 
-4.00000000 
-10.00000000 
-6.00000000 
-7.00000000 
-1.00000000 
-2.00000000 
0.00000000 
4.00000000 
7.00000000 
4.00000000 
2.00000000 
1.00000000 
5.00000000 
-6.00000000 
3.00000000 
10.00000000 
9.00000000 
1.00000000 
-1.00000000 
0.00000000 
-4.00000000 
-3.00000000 
-5.00000000 
-7.00000000 
-6.00000000 
0.00000000 
1.00000000 
4.00000000 
3.00000000 
3.00000000 
1.00000000 
-4.00000000 
1.00000000 
0.00000000 
5.00000000 
6.00000000 
1.00000000 
-6.00000000 
-9.00000000 
-3.00000000 
0.00000000 
-10.00000000 
-13.00000000 
-11.00000000 
-6.00000000 
-2.00000000 
8.00000000 
2.00000000 
3.00000000 
12.00000000 
12.00000000 
10.00000000 
6.00000000 
3.00000000 
0.00000000 
-5.00000000 
-5.00000000 
-1.00000000 
1.00000000 
0.00000000 
-3.00000000 
-6.00000000 
-7.00000000 
-2.00000000 
9.00000000 
5.00000000 
6.00000000 
11.00000000 
9.00000000 
5.00000000 
1.00000000 
6.00000000 
2.00000000 
5.00000000 
0.00000000 
-3.00000000 
-4.00000000 
-9.00000000 
-3.00000000 
-7.00000000 
-3.00000000 
-4.00000000 
-4.00000000 
-8.00000000 
2.00000000 
7.00000000 
9.00000000 
7.00000000 
7.00000000 
2.00000000 
3.00000000 
5.00000000 
0.00000000 
-1.00000000 
-8.00000000 
0.00000000 
-8.00000000 
-5.00000000 
-7.00000000 
-6.00000000 
-5.00000000 
-5.00000000 
-3.00000000 
-5.00000000 
-9.00000000 
0.00000000 
6.00000000 
-2.00000000 
9.00000000 
5.00000000 
8.00000000 
4.00000000 
3.00000000 
1.00000000 
-3.00000000 
-6.00000000 
-1.00000000 
-4.00000000 
-1.00000000 
2.00000000 
-5.00000000 
-3.00000000 
-7.00000000 
-3.00000000 
-2.00000000 
3.00000000 
8.00000000 
5.00000000 
1.00000000 
3.00000000 
0.00000000 
-4.00000000 
1.00000000 
2.00000000 
0.00000000 
1.00000000 
-2.00000000 
4.00000000 
-1.00000000 
1.00000000 
3.00000000 
-2.00000000 
-8.00000000 
-3.00000000 
-1.00000000 
3.00000000 
3.00000000 
1.00000000 
-1.00000000 
-6.00000000 
-4.00000000 
-2.00000000 
0.00000000 
4.00000000 
8.00000000 
8.00000000 
4.00000000 
-2.00000000 
-6.00000000 
-7.00000000 
-2.00000000 
9.00000000 
7.00000000 
2.00000000 
0.00000000 
-6.00000000 
-4.00000000 
-7.00000000 
-3.00000000 
3.00000000 
1.00000000 
8.00000000 
6.00000000 
0.00000000 
2.00000000 
-4.00000000 
0.00000000 
-8.00000000 
-2.00000000 
-7.00000000 
-7.00000000 
1.00000000 
9.00000000 
0.00000000 
5.00000000 
-2.00000000 
0.00000000 
-2.00000000 
-5.00000000 
1.00000000 
0.00000000 
9.00000000 
8.00000000 
10.00000000 
-4.00000000 
-9.00000000 
-3.00000000 
-3.00000000 
2.00000000 
3.00000000 
-6.00000000 
-8.00000000 
0.00000000 
1.00000000 
18.00000000 
53.00000000 
97.00000000 
93.00000000 
71.00000000 
28.00000000 
-12.00000000 
-42.00000000 
-53.00000000 
-42.00000000 
-27.00000000 
-24.00000000 
-7.00000000 
-7.00000000 
3.00000000 
-5.00000000 
-9.00000000 
-18.00000000 
-21.00000000 
-15.00000000 
-11.00000000 
-1.00000000 
11.00000000 
11.00000000 
14.00000000 
6.00000000 
8.00000000 
-2.00000000 
-2.00000000 
-3.00000000 
-4.00000000 
-4.00000000 
-7.00000000 
-1.00000000 
-10.00000000 
-18.00000000 
-20.00000000 
-11.00000000 
-14.00000000 
-4.00000000 
-5.00000000 
-3.00000000 
-6.00000000 
-4.00000000 
-5.00000000 
-5.00000000 
-7.00000000 
-2.00000000 
-5.00000000 
-9.00000000 
-10.00000000 
-14.00000000 
-13.00000000 
-6.00000000 
4.00000000 
-2.00000000 
-2.00000000 
-4.00000000 
-4.00000000 
-5.00000000 
-3.00000000 
1.00000000 
2.00000000 
1.00000000 
-5.00000000 
-7.00000000 
-1.00000000 
-4.00000000 
-1.00000000 
-9.00000000 
-8.00000000 
-4.00000000 
0.00000000 
0.00000000 
6.00000000 
12.00000000 
14.00000000 
13.00000000 
13.00000000 
9.00000000 
2.00000000 
1.00000000 
3.00000000 
-4.00000000 
-3.00000000 
5.00000000 
7.00000000 
8.00000000 
9.00000000 
21.00000000 
43.00000000 
64.00000000 
104.00000000 
157.00000000 
190.00000000 
138.00000000 
59.00000000 
-58.00000000 
-94.00000000 
-74.00000000 
-47.00000000 
-50.00000000 
-45.00000000 
-44.00000000 
-41.00000000 
-34.00000000 
-34.00000000 
-45.00000000 
-40.00000000 
-30.00000000 
-14.00000000 
-7.00000000 
4.00000000 
8.00000000 
7.00000000 
-2.00000000 
-8.00000000 
-8.00000000 
-12.00000000 
-8.00000000 
-12.00000000 
-12.00000000 
-15.00000000 
-13.00000000 
-13.00000000 
-18.00000000 
-14.00000000 
-9.00000000 
-1.00000000 
-8.00000000 
-1.00000000 
-9.00000000 
-7.00000000 
-8.00000000 
-8.00000000 
-11.00000000 
-13.00000000 
-14.00000000 
-14.00000000 
-15.00000000 
-15.00000000 
-15.00000000 
-15.00000000 
-20.00000000 
-13.00000000 
-6.00000000 
-5.00000000 
1.00000000 
6.00000000 
2.00000000 
-2.00000000 
-2.00000000 
-3.00000000 
-12.00000000 
-4.00000000 
-7.00000000 
-7.00000000 
-10.00000000 
-9.00000000 
-7.00000000 
-2.00000000 
-4.00000000 
0.00000000 
0.00000000 
-3.00000000 
1.00000000 
3.00000000 
1.00000000 
2.00000000 
2.00000000 
3.00000000 
8.00000000 
8.00000000 
1.00000000 
-5.00000000 
0.00000000 
9.00000000 
0.00000000 
1.00000000 
-3.00000000 
2.00000000 
5.00000000 
8.00000000 
12.00000000 
12.00000000 
20.00000000 
19.00000000 
17.00000000 
5.00000000 
0.00000000 
-4.00000000 
-6.00000000 
-7.00000000 
-1.00000000 
-9.00000000 
-11.00000000 
-6.00000000 
-7.00000000 
2.00000000 
4.00000000 
12.00000000 
11.00000000 
11.00000000 
13.00000000 
12.00000000 
8.00000000 
9.00000000 
4.00000000 
7.00000000 
-5.00000000 
0.00000000 
-8.00000000 
-10.00000000 
-13.00000000 
-12.00000000 
-10.00000000 
-2.00000000 
6.00000000 
10.00000000 
7.00000000 
5.00000000 
10.00000000 
8.00000000 
15.00000000 
18.00000000 
9.00000000 
4.00000000 
0.00000000 
2.00000000 
2.00000000 
6.00000000 
6.00000000 
5.00000000 
-6.00000000 
-7.00000000 
-9.00000000 
-2.00000000 
-1.00000000 
6.00000000 
2.00000000 
4.00000000 
-2.00000000 
5.00000000 
4.00000000 
8.00000000 
7.00000000 
8.00000000 
3.00000000 
6.00000000 
9.00000000 
6.00000000 
6.00000000 
-1.00000000 
-5.00000000 
-11.00000000 
-6.00000000 
-1.00000000 
-3.00000000 
2.00000000 
9.00000000 
18.00000000 
13.00000000 
15.00000000 
11.00000000 
8.00000000 
11.00000000 
7.00000000 
8.00000000 
2.00000000 
3.00000000 
-1.00000000 
0.00000000 
-4.00000000 
2.00000000 
-3.00000000 
-2.00000000 
-3.00000000 
-6.00000000 
-1.00000000 
5.00000000 
5.00000000 
-1.00000000 
-1.00000000 
1.00000000 
2.00000000 
-3.00000000 
-3.00000000 
4.00000000 
-3.00000000 
8.00000000 
2.00000000 
2.00000000 
0.00000000 
-1.00000000 
4.00000000 
-4.00000000 
-3.00000000 
-3.00000000 
3.00000000 
-5.00000000 
-4.00000000 
1.00000000 
-2.00000000 
8.00000000 
7.00000000 
7.00000000 
7.00000000 
1.00000000 
-1.00000000 
-11.00000000 
-7.00000000 
-2.00000000 
0.00000000 
-11.00000000 
-9.00000000 
-10.00000000 
-7.00000000 
-4.00000000 
1.00000000 
8.00000000 
4.00000000 
8.00000000 
5.00000000 
-4.00000000 
3.00000000 
5.00000000 
3.00000000 
2.00000000 
-2.00000000 
-4.00000000 
-3.00000000 
2.00000000 
5.00000000 
1.00000000 
1.00000000 
0.00000000 
-2.00000000 
-2.00000000 
0.00000000 
4.00000000 
4.00000000 
6.00000000 
4.00000000 
3.00000000 
0.00000000 
-3.00000000 
-1.00000000 
-6.00000000 
-7.00000000 
-5.00000000 
-7.00000000 
-6.00000000 
-5.00000000 
3.00000000 
-1.00000000 
5.00000000 
4.00000000 
-4.00000000 
-9.00000000 
-7.00000000 
3.00000000 
3.00000000 
7.00000000 
4.00000000 
6.00000000 
3.00000000 
2.00000000 
-1.00000000 
-2.00000000 
2.00000000 
4.00000000 
4.00000000 
1.00000000 
-2.00000000 
-1.00000000 
0.00000000 
5.00000000 
6.00000000 
11.00000000 
13.00000000 
11.00000000 
9.00000000 
5.00000000 
0.00000000 
1.00000000 
0.00000000 
-9.00000000 
-3.00000000 
-13.00000000 
-11.00000000 
-10.00000000 
-4.00000000 
-1.00000000 
-5.00000000 
0.00000000 
0.00000000 
-5.00000000 
-5.00000000 
-7.00000000 
-1.00000000 
-1.00000000 
2.00000000 
7.00000000 
2.00000000 
3.00000000 
2.00000000 
-5.00000000 
-5.00000000 
-4.00000000 
-1.00000000 
-7.00000000 
-6.00000000 
-6.00000000 
-7.00000000 
-4.00000000 
7.00000000 
3.00000000 
4.00000000 
4.00000000 
11.00000000 
7.00000000 
3.00000000 
-1.00000000 
-6.00000000 
-4.00000000 
-4.00000000 
4.00000000 
-3.00000000 
-3.00000000 
3.00000000 
3.00000000 
3.00000000 
2.00000000 
-4.00000000 
-7.00000000 
-4.00000000 
2.00000000 
8.00000000 
3.00000000 
5.00000000 
1.00000000 
-3.00000000 
-3.00000000 
2.00000000 
5.00000000 
-2.00000000 
5.00000000 
-2.00000000 
-1.00000000 
-8.00000000 
-4.00000000 
-8.00000000 
-7.00000000 
-6.00000000 
-9.00000000 
-9.00000000 
-8.00000000 
-1.00000000 
-4.00000000 
1.00000000 
-1.00000000 
2.00000000 
1.00000000 
3.00000000 
16.00000000 
2.00000000 
-2.00000000 
-2.00000000 
-2.00000000 
0.00000000 
-1.00000000 
7.00000000 
-3.00000000 
4.00000000 
9.00000000 
7.00000000 
7.00000000 
-1.00000000 
3.00000000 
-5.00000000 
-1.00000000 
4.00000000 
-4.00000000 
-7.00000000 
-6.00000000 
-5.00000000 
-10.00000000 
-6.00000000 
-17.00000000 
-12.00000000 
-16.00000000 
-9.00000000 
-5.00000000 
-1.00000000 
5.00000000 
-2.00000000 
5.00000000 
2.00000000 
4.00000000 
0.00000000 
1.00000000 
2.00000000 
10.00000000 
17.00000000 
12.00000000 
12.00000000 
3.00000000 
-4.00000000 
-11.00000000 
-3.00000000 
-6.00000000 
-5.00000000 
-5.00000000 
-1.00000000 
-3.00000000 
-3.00000000 
-3.00000000 
-1.00000000 
-8.00000000 
7.00000000 
6.00000000 
4.00000000 
11.00000000 
6.00000000 
1.00000000 
1.00000000 
1.00000000 
-4.00000000 
-3.00000000 
-6.00000000 
-4.00000000 
-3.00000000 
-4.00000000 
4.00000000 
4.00000000 
6.00000000 
3.00000000 
9.00000000 
6.00000000 
11.00000000 
8.00000000 
2.00000000 
2.00000000 
-3.00000000 
3.00000000 
-1.00000000 
0.00000000 
2.00000000 
0.00000000 
-6.00000000 
-6.00000000 
-7.00000000 
-12.00000000 
-9.00000000 
-7.00000000 
-3.00000000 
2.00000000 
24.00000000 
59.00000000 
92.00000000 
91.00000000 
75.00000000 
22.00000000 
-15.00000000 
-40.00000000 
-51.00000000 
-44.00000000 
-26.00000000 
-7.00000000 
2.00000000 
-2.00000000 
-2.00000000 
-5.00000000 
-15.00000000 
-10.00000000 
-5.00000000 
-5.00000000 
5.00000000 
5.00000000 
3.00000000 
1.00000000 
-3.00000000 
2.00000000 
6.00000000 
0.00000000 
2.00000000 
-3.00000000 
-3.00000000 
-3.00000000 
2.00000000 
-4.00000000 
-5.00000000 
-11.00000000 
-11.00000000 
-11.00000000 
-2.00000000 
-2.00000000 
-9.00000000 
-14.00000000 
-19.00000000 
-18.00000000 
-18.00000000 
-15.00000000 
-7.00000000 
-5.00000000 
1.00000000 
1.00000000 
-4.00000000 
-8.00000000 
-12.00000000 
-10.00000000 
-8.00000000 
-6.00000000 
1.00000000 
0.00000000 
0.00000000 
3.00000000 
12.00000000 
3.00000000 
2.00000000 
-11.00000000 
-4.00000000 
-9.00000000 
0.00000000 
-1.00000000 
2.00000000 
12.00000000 
13.00000000 
10.00000000 
7.00000000 
8.00000000 
6.00000000 
-4.00000000 
-2.00000000 
-6.00000000 
-1.00000000 
2.00000000 
3.00000000 
3.00000000 
-5.00000000 
2.00000000 
3.00000000 
1.00000000 
2.00000000 
3.00000000 
6.00000000 
5.00000000 
5.00000000 
9.00000000 
5.00000000 
4.00000000 
3.00000000 
5.00000000 
7.00000000 
7.00000000 
4.00000000 
-6.00000000 
-3.00000000 
-4.00000000 
0.00000000 
-7.00000000 
4.00000000 
3.00000000 
-6.00000000 
-5.00000000 
-1.00000000 
-3.00000000 
4.00000000 
-1.00000000 
4.00000000 
3.00000000 
5.00000000 
0.00000000 
-1.00000000 
-10.00000000 
-6.00000000 
-2.00000000 
-8.00000000 
-2.00000000 
-6.00000000 
5.00000000 
6.00000000 
8.00000000 
-1.00000000 
-5.00000000 
-2.00000000 
4.00000000 
2.00000000 
3.00000000 
4.00000000 
3.00000000 
-1.00000000 
0.00000000 
-2.00000000 
3.00000000 
-1.00000000 
-1.00000000 
-10.00000000 
-8.00000000 
-5.00000000 
-3.00000000 
2.00000000 
-7.00000000 
4.00000000 
-1.00000000 
-6.00000000 
4.00000000 
10.00000000 
12.00000000 
5.00000000 
5.00000000 
-3.00000000 
3.00000000 
2.00000000 
6.00000000 
-1.00000000 
0.00000000 
2.00000000 
-6.00000000 
-2.00000000 
-8.00000000 
-3.00000000 
-10.00000000 
3.00000000 
14.00000000 
20.00000000 
32.00000000 
51.00000000 
70.00000000 
85.00000000 
132.00000000 
177.00000000 
162.00000000 
97.00000000 
-9.00000000 
-67.00000000 
-60.00000000 
-78.00000000 
-65.00000000 
-72.00000000 
-59.00000000 
-48.00000000 
-43.00000000 
-50.00000000 
-39.00000000 
-25.00000000 
-16.00000000 
-2.00000000 
6.00000000 
12.00000000 
13.00000000 
15.00000000 
14.00000000 
4.00000000 
1.00000000 
-3.00000000 
-4.00000000 
-7.00000000 
-9.00000000 
-12.00000000 
-17.00000000 
-18.00000000 
-17.00000000 
-11.00000000 
-16.00000000 
-12.00000000 
-9.00000000 
-9.00000000 
-14.00000000 
-17.00000000 
-18.00000000 
-14.00000000 
-13.00000000 
-11.00000000 
-11.00000000 
-17.00000000 
-13.00000000 
-18.00000000 
-18.00000000 
-15.00000000 
-6.00000000 
-10.00000000 
-2.00000000 
-2.00000000 
-4.00000000 
-7.00000000 
-5.00000000 
-2.00000000 
-12.00000000 
-10.00000000 
-10.00000000 
-10.00000000 
-9.00000000 
-7.00000000 
-5.00000000 
-7.00000000 
-5.00000000 
-1.00000000 
3.00000000 
-2.00000000 
-2.00000000 
2.00000000 
-5.00000000 
3.00000000 
3.00000000 
1.00000000 
-5.00000000 
-11.00000000 
-6.00000000 
-5.00000000 
6.00000000 
4.00000000 
6.00000000 
-4.00000000 
-4.00000000 
-12.00000000 
-10.00000000 
0.00000000 
8.00000000 
9.00000000 
4.00000000 
-1.00000000 
-2.00000000 
-5.00000000 
3.00000000 
9.00000000 
10.00000000 
6.00000000 
2.00000000 
-3.00000000 
-3.00000000 
-5.00000000 
-2.00000000 
-1.00000000 
-1.00000000 
4.00000000 
0.00000000 
-6.00000000 
-5.00000000 
1.00000000 
0.00000000 
4.00000000 
7.00000000 
9.00000000 
11.00000000 
12.00000000 
8.00000000 
3.00000000 
4.00000000 
4.00000000 
4.00000000 
-1.00000000 
-4.00000000 
8.00000000 
2.00000000 
11.00000000 
2.00000000 
4.00000000 
3.00000000 
1.00000000 
6.00000000 
-1.00000000 
2.00000000 
5.00000000 
-2.00000000 
-6.00000000 
-4.00000000 
-9.00000000 
-6.00000000 
5.00000000 
9.00000000 
12.00000000 
4.00000000 
1.00000000 
-6.00000000 
-6.00000000 
-3.00000000 
8.00000000 
5.00000000 
0.00000000 
-3.00000000 
-1.00000000 
-1.00000000 
-3.00000000 
-1.00000000 
-4.00000000 
-2.00000000 
10.00000000 
6.00000000 
6.00000000 
0.00000000 
7.00000000 
5.00000000 
4.00000000 
3.00000000 
1.00000000 
-5.00000000 
-6.00000000 
-3.00000000 
-5.00000000 
6.00000000 
9.00000000 
-1.00000000 
-1.00000000 
0.00000000 
11.00000000 
4.00000000 
13.00000000 
8.00000000 
5.00000000 
0.00000000 
-3.00000000 
4.00000000 
5.00000000 
9.00000000 
10.00000000 
7.00000000 
10.00000000 
8.00000000 
8.00000000 
-2.00000000 
-2.00000000 
-5.00000000 
-9.00000000 
-16.00000000 
-14.00000000 
-3.00000000 
-4.00000000 
1.00000000 
1.00000000 
3.00000000 
-3.00000000 
0.00000000 
1.00000000 
-4.00000000 
2.00000000 
2.00000000 
1.00000000 
-4.00000000 
-1.00000000 
-3.00000000 
0.00000000 
-1.00000000 
1.00000000 
3.00000000 
0.00000000 
3.00000000 
-1.00000000 
-7.00000000 
-4.00000000 
0.00000000 
2.00000000 
4.00000000 
4.00000000 
1.00000000 
1.00000000 
-4.00000000 
3.00000000 
1.00000000 
3.00000000 
-2.00000000 
-9.00000000 
-10.00000000 
-11.00000000 
-6.00000000 
-7.00000000 
4.00000000 
9.00000000 
8.00000000 
6.00000000 
0.00000000 
5.00000000 
-4.00000000 
4.00000000 
-2.00000000 
-4.00000000 
-1.00000000 
-4.00000000 
0.00000000 
-1.00000000 
-3.00000000 
2.00000000 
0.00000000 
-7.00000000 
-3.00000000 
-7.00000000 
-10.00000000 
-2.00000000 
-3.00000000 
2.00000000 
2.00000000 
10.00000000 
9.00000000 
7.00000000 
11.00000000 
8.00000000 
14.00000000 
6.00000000 
6.00000000 
-1.00000000 
-5.00000000 
-7.00000000 
-1.00000000 
2.00000000 
1.00000000 
6.00000000 
3.00000000 
9.00000000 
8.00000000 
7.00000000 
1.00000000 
-3.00000000 
-3.00000000 
-12.00000000 
-12.00000000 
-14.00000000 
-3.00000000 
-6.00000000 
-4.00000000 
3.00000000 
-3.00000000 
4.00000000 
10.00000000 
9.00000000 
7.00000000 
11.00000000 
5.00000000 
4.00000000 
4.00000000 
0.00000000 
4.00000000 
5.00000000 
2.00000000 
7.00000000 
-6.00000000 
-6.00000000 
-5.00000000 
4.00000000 
-1.00000000 
5.00000000 
0.00000000 
0.00000000 
-8.00000000 
-6.00000000 
4.00000000 
11.00000000 
18.00000000 
15.00000000 
4.00000000 
-4.00000000 
-5.00000000 
-8.00000000 
-13.00000000 
-9.00000000 
-13.00000000 
-9.00000000 
-10.00000000 
-6.00000000 
4.00000000 
-3.00000000 
-2.00000000 
6.00000000 
3.00000000 
6.00000000 
12.00000000 
12.00000000 
13.00000000 
13.00000000 
19.00000000 
11.00000000 
0.00000000 
-1.00000000 
-13.00000000 
-13.00000000 
-16.00000000 
-13.00000000 
-11.00000000 
-12.00000000 
-10.00000000 
-12.00000000 
-13.00000000 
-9.00000000 
-3.00000000 
1.00000000 
0.00000000 
0.00000000 
-2.00000000 
-5.00000000 
7.00000000 
13.00000000 
9.00000000 
9.00000000 
5.00000000 
5.00000000 
4.00000000 
4.00000000 
10.00000000 
3.00000000 
8.00000000 
2.00000000 
-5.00000000 
-15.00000000 
-13.00000000 
-6.00000000 
-6.00000000 
6.00000000 
5.00000000 
3.00000000 
1.00000000 
1.00000000 
7.00000000 
-2.00000000 
3.00000000 
-1.00000000 
2.00000000 
6.00000000 
9.00000000 
8.00000000 
-3.00000000 
1.00000000 
3.00000000 
6.00000000 
1.00000000 
0.00000000 
-9.00000000 
-14.00000000 
-5.00000000 
5.00000000 
5.00000000 
2.00000000 
8.00000000 
-1.00000000 
0.00000000 
-6.00000000 
8.00000000 
7.00000000 
5.00000000 
4.00000000 
-4.00000000 
-6.00000000 
-1.00000000 
5.00000000 
4.00000000 
-2.00000000 
0.00000000 
-11.00000000 
-8.00000000 
-9.00000000 
-8.00000000 
-10.00000000 
-9.00000000 
-7.00000000 
3.00000000 
0.00000000 
10.00000000 
10.00000000 
11.00000000 
10.00000000 
4.00000000 
-1.00000000 
-1.00000000 
4.00000000 
4.00000000 
0.00000000 
-4.00000000 
-5.00000000 
-7.00000000 
-14.00000000 
-20.00000000 
-15.00000000 
-17.00000000 
-6.00000000 
0.00000000 
6.00000000 
0.00000000 
5.00000000 
7.00000000 
2.00000000 
9.00000000 
13.00000000 
18.00000000 
9.00000000 
17.00000000 
18.00000000 
30.00000000 
74.00000000 
86.00000000 
80.00000000 
45.00000000 
-8.00000000 
-34.00000000 
-55.00000000 
-53.00000000 
-40.00000000 
-20.00000000 
-15.00000000 
-1.00000000 
2.00000000 
3.00000000 
-4.00000000 
-5.00000000 
-2.00000000 
-1.00000000 
3.00000000 
2.00000000 
2.00000000 
3.00000000 
4.00000000 
-2.00000000 
-4.00000000 
-9.00000000 
-8.00000000 
-7.00000000 
-5.00000000 
-1.00000000 
-11.00000000 
-13.00000000 
-10.00000000 
-6.00000000 
-7.00000000 
-3.00000000 
0.00000000 
-6.00000000 
2.00000000 
1.00000000 
-4.00000000 
-7.00000000 
-7.00000000 
-5.00000000 
-9.00000000 
-7.00000000 
-6.00000000 
-9.00000000 
-10.00000000 
-7.00000000 
-4.00000000 
-3.00000000 
0.00000000 
3.00000000 
-4.00000000 
-6.00000000 
-8.00000000 
-9.00000000 
-18.00000000 
-9.00000000 
-8.00000000 
2.00000000 
-2.00000000 
4.00000000 
-3.00000000 
-5.00000000 
-3.00000000 
-2.00000000 
0.00000000 
-4.00000000 
-3.00000000 
-11.00000000 
-9.00000000 
-8.00000000 
4.00000000 
1.00000000 
4.00000000 
3.00000000 
10.00000000 
15.00000000 
8.00000000 
14.00000000 
0.00000000 
-1.00000000 
-3.00000000 
-10.00000000 
-6.00000000 
-3.00000000 
3.00000000 
-3.00000000 
-4.00000000 
-8.00000000 
-7.00000000 
-9.00000000 
-6.00000000 
3.00000000 
6.00000000 
7.00000000 
6.00000000 
0.00000000 
7.00000000 
5.00000000 
11.00000000 
1.00000000 
1.00000000 
2.00000000 
6.00000000 
0.00000000 
6.00000000 
9.00000000 
7.00000000 
2.00000000 
2.00000000 
-5.00000000 
-2.00000000 
-8.00000000 
-10.00000000 
-16.00000000 
-14.00000000 
-6.00000000 
-4.00000000 
0.00000000 
3.00000000 
3.00000000 
5.00000000 
6.00000000 
13.00000000 
6.00000000 
-6.00000000 
1.00000000 
3.00000000 
2.00000000 
5.00000000 
4.00000000 
7.00000000 
-2.00000000 
1.00000000 
-5.00000000 
-6.00000000 
-5.00000000 
4.00000000 
8.00000000 
2.00000000 
4.00000000 
4.00000000 
3.00000000 
8.00000000 
10.00000000 
14.00000000 
9.00000000 
6.00000000 
4.00000000 
-2.00000000 
4.00000000 
13.00000000 
6.00000000 
4.00000000 
-3.00000000 
-12.00000000 
-7.00000000 
-10.00000000 
-11.00000000 
-19.00000000 
-2.00000000 
-9.00000000 
0.00000000 
-11.00000000 
-10.00000000 
9.00000000 
1.00000000 
10.00000000 
5.00000000 
2.00000000 
5.00000000 
9.00000000 
14.00000000 
6.00000000 
11.00000000 
6.00000000 
1.00000000 
-2.00000000 
5.00000000 
3.00000000 
2.00000000 
-3.00000000 
-5.00000000 
-2.00000000 
-8.00000000 
-3.00000000 
-7.00000000 
-8.00000000 
-5.00000000 
-3.00000000 
0.00000000 
4.00000000 
5.00000000 
1.00000000 
5.00000000 
1.00000000 
8.00000000 
7.00000000 
1.00000000 
3.00000000 
-6.00000000 
-4.00000000 
-8.00000000 
-1.00000000 
-12.00000000 
-17.00000000 
-9.00000000 
-9.00000000 
-6.00000000 
-4.00000000 
-1.00000000 
2.00000000 
4.00000000 
14.00000000 
9.00000000 
12.00000000 
13.00000000 
11.00000000 
10.00000000 
5.00000000 
9.00000000 
-1.00000000 
-10.00000000 
-4.00000000 
-10.00000000 
-4.00000000 
-2.00000000 
1.00000000 
0.00000000 
-7.00000000 
-9.00000000 
-1.00000000 
-8.00000000 
-1.00000000 
2.00000000 
3.00000000 
2.00000000 
0.00000000 
5.00000000 
3.00000000 
1.00000000 
0.00000000 
0.00000000 
-3.00000000 
-2.00000000 
0.00000000 
-4.00000000 
-5.00000000 
1.00000000 
-4.00000000 
-7.00000000 
-6.00000000 
-17.00000000 
-19.00000000 
-10.00000000 
-1.00000000 
6.00000000 
8.00000000 
16.00000000 
14.00000000 
13.00000000 
11.00000000 
14.00000000 
4.00000000 
-1.00000000 
5.00000000 
3.00000000 
4.00000000 
-2.00000000 
-1.00000000 
-5.00000000 
-5.00000000 
-8.00000000 
-7.00000000 
-8.00000000 
2.00000000 
0.00000000 
3.00000000 
-4.00000000 
0.00000000 
-9.00000000 
-7.00000000 
-7.00000000 
0.00000000 
4.00000000 
3.00000000 
3.00000000 
-2.00000000 
0.00000000 
-3.00000000 
6.00000000 
-2.00000000 
0.00000000 
1.00000000 
-1.00000000 
-6.00000000 
-3.00000000 
-1.00000000 
0.00000000 
5.00000000 
5.00000000 
5.00000000 
-6.00000000 
-1.00000000 
0.00000000 
7.00000000 
6.00000000 
12.00000000 
7.00000000 
1.00000000 
3.00000000 
-1.00000000 
6.00000000 
6.00000000 
8.00000000 
2.00000000 
-3.00000000 
-2.00000000 
-2.00000000 
-6.00000000 
-1.00000000 
4.00000000 
-1.00000000 
-4.00000000 
-2.00000000 
-5.00000000 
-9.00000000 
-6.00000000 
5.00000000 
8.00000000 
9.00000000 
11.00000000 
4.00000000 
3.00000000 
-8.00000000 
-3.00000000 
-3.00000000 
5.00000000 
9.00000000 
3.00000000 
-2.00000000 
-4.00000000 
-6.00000000 
-8.00000000 
-12.00000000 
-7.00000000 
5.00000000 
1.00000000 
4.00000000 
0.00000000 
-6.00000000 
6.00000000 
9.00000000 
4.00000000 
-3.00000000 
-4.00000000 
-8.00000000 
-8.00000000 
-6.00000000 
-2.00000000 
-4.00000000 
-9.00000000 
-4.00000000 
-6.00000000 
-8.00000000 
3.00000000 
17.00000000 
61.00000000 
85.00000000 
98.00000000 
82.00000000 
31.00000000 
-9.00000000 
-49.00000000 
-63.00000000 
-54.00000000 
-24.00000000 
-5.00000000 
10.00000000 
14.00000000 
7.00000000 
-10.00000000 
-24.00000000 
-23.00000000 
-23.00000000 
-13.00000000 
-6.00000000 
6.00000000 
10.00000000 
8.00000000 
10.00000000 
-3.00000000 
-2.00000000 
-1.00000000 
7.00000000 
2.00000000 
2.00000000 
-1.00000000 
-2.00000000 
-8.00000000 
-8.00000000 
-3.00000000 
-6.00000000 
-10.00000000 
-10.00000000 
-12.00000000 
-8.00000000 
0.00000000 
1.00000000 
-10.00000000 
-7.00000000 
-8.00000000 
-4.00000000 
2.00000000 
1.00000000 
6.00000000 
6.00000000 
4.00000000 
20.00000000 
34.00000000 
52.00000000 
82.00000000 
141.00000000 
159.00000000 
130.00000000 
37.00000000 
-59.00000000 
-100.00000000 
-96.00000000 
-84.00000000 
-70.00000000 
-48.00000000 
-39.00000000 
-32.00000000 
-28.00000000 
-23.00000000 
-84.00000000 


==> Figures/Dr/CLS-1.dat <==
1   56 
2   42 
3 3.540000e+01 
4 3.180000e+01 
5 3.180000e+01 


==> Figures/Dr/CLS-10.dat <==
92    1 
93    1 
94    1 
95    1 
96    1 
97    1 
98    1 
99    1 
100    1 
101    1 


==> Figures/Dr/CLS-2.dat <==
6 3.420000e+01 
7 3.260000e+01 
8 3.920000e+01 


==> Figures/Dr/CLS-3.dat <==
9 3.960000e+01 
10   36 
11 2.760000e+01 
12   25 
13   21 


==> Figures/Dr/CLS-4.dat <==
14   20 
15 2.160000e+01 
16 2.700000e+01 
17 2.880000e+01 
18 3.000000e+01 
19 3.060000e+01 


==> Figures/Dr/CLS-5.dat <==
20 2.940000e+01 
21   24 
22 2.580000e+01 
23 1.760000e+01 
24 1.400000e+01 
25 1.500000e+01 
26 1.720000e+01 
27 1.380000e+01 
28 1.420000e+01 
29 1.280000e+01 
30 1.120000e+01 
31 1.240000e+01 


==> Figures/Dr/CLS-6.dat <==
32   18 
33 1.740000e+01 
34 1.780000e+01 
35 1.640000e+01 
36 1.520000e+01 
37 1.080000e+01 
38 1.280000e+01 
39 1.080000e+01 
40 8.600000e+00 
41    9 
42 7.200000e+00 
43 6.200000e+00 
44 6.600000e+00 
45 6.800000e+00 


==> Figures/Dr/CLS-7.dat <==
46 4.400000e+00 
47    5 
48 3.600000e+00 
49 2.400000e+00 
50 2.600000e+00 
51 2.600000e+00 
52 3.800000e+00 
53 3.800000e+00 
54 4.000000e+00 
55 3.600000e+00 
56 3.800000e+00 
57 2.400000e+00 
58 2.400000e+00 
59 3.200000e+00 
60 3.400000e+00 
61    3 
62    3 


==> Figures/Dr/CLS-8.dat <==
63    4 
64 3.600000e+00 
65 3.400000e+00 
66 3.200000e+00 
67 2.600000e+00 
68 1.600000e+00 
69    1 
70 8.000000e-01 


==> Figures/Dr/CLS-9.dat <==
71 8.000000e-01 
72    1 
73    1 
74    1 
75 1.200000e+00 
76 1.200000e+00 
77    1 
78    1 
79    1 
80    1 
81    1 
82    1 
83    1 
84    1 
85    1 
86    1 
87    1 
88    1 
89    1 
90    1 
91    1 


==> Figures/Dr/X1.dat <==
64.2725  52  267  -16  35  -15  17 
2.00222  24  355  -104  99  -22  -89 
12.0626  73  136  36  17  -2  74 
70.6136  9  97  1  -38  17  -20 
2.00897  28  369  -100  113  -23  -98 
12.0222  94  165  48  23  0  120 
0  128  256  0  0  -104  119 
0  128  256  0  0  -98  102 
0  128  256  0  0  -93  98 
2.00159  35  364  -93  108  -31  -63 
36.2033  97  409  -65  259  -72  0 
72.371  39  362  -85  103  -32  -72 
0  128  256  0  0  -108  108 
28.131  46  108  30  -19  52  29 
48.3268  6  305  -34  -118  -6  -47 
58.5646  2  76  -1  -45  9  -20 
12.0825  68  219  7  68  -18  25 
0  128  256  0  0  -94  143 
10.0502  23  103  19  -35  27  -5 
40.2353  19  54  11  -17  66  12 
10.0587  45  131  33  -24  17  22 
2.00992  41  346  -87  90  -18  -64 
30.2842  92  143  42  48  1  113 
2.00281  13  359  -115  103  -6  -111 
50.1683  3  149  -2  -58  2  -51 
36.2685  23  155  10  -59  14  -29 
12.0922  57  99  44  -11  96  68 
36.255  8  165  -6  -50  5  -58 
24.0974  12  80  0  -24  40  -8 
48.2752  13  246  -18  -50  -5  -84 
4.03741  8  239  -14  -93  0  -82 
16.0987  141  348  -2  239  -120  90 
16.1358  29  34  23  -14  154  23 
26.1281  25  151  0  -18  7  -7 
72.4449  87  155  22  48  16  93 
18.0951  85  341  -41  199  -72  -1 
0  128  256  0  0  -110  101 
18.1447  18  371  -85  23  -16  -81 
4.00194  7  263  -22  -91  8  -89 
4.0009  13  279  -27  -73  0  -81 
38.1547  22  179  2  -51  9  -23 
8.14374  4  153  -1  -49  1  -61 
6.05195  3  235  -8  -88  1  -75 
2.01441  21  375  -107  119  -16  -105 
16.1036  175  191  92  107  -117  247 
46.2389  136  206  75  87  -98  168 
58.4858  96  315  -38  182  -70  14 
34.2754  4  193  -3  -91  -3  -59 
0  128  256  0  0  -94  126 
60.4902  186  126  135  49  -134  292 
26.1213  2  153  -7  -50  6  -58 
56.3285  48  414  -91  208  -38  -84 
26.1809  9  102  3  -67  22  -22 
86.3687  35  76  25  -34  38  21 
18.1338  155  347  21  257  -141  84 
2.00246  21  344  -107  88  -14  -86 
94.4975  26  224  -7  -17  6  -29 
16.0428  111  342  -7  228  -101  49 
26.1957  7  96  4  -49  18  -22 
50.3068  6  77  2  -43  21  -16 
74.4364  24  317  -67  57  -14  -79 
12.1264  44  85  29  -28  38  29 
6.02853  8  218  -17  -51  11  -68 
20.046  5  261  -3  -124  1  -79 
42.2715  24  119  12  -27  26  -15 
56.3057  69  160  23  -2  -5  86 
12.0724  87  82  66  1  35  127 
4.03883  11  277  -22  -69  -9  -96 
70.2806  30  191  6  -15  -4  -24 
0  128  256  0  0  -87  93 
18.1056  1  346  -13  -144  3  -117 
4.00845  7  313  -29  -67  -6  -100 
34.1905  8  157  2  -50  11  -42 
28.2401  59  64  50  -14  141  72 
24.1025  35  187  5  -29  17  -6 
6.01629  8  204  -7  -78  -8  -41 
6.01998  13  198  -1  -68  5  -42 
26.148  63  198  13  34  -11  14 
32.1416  66  297  -24  71  -52  -16 
18.1037  33  234  -10  -20  1  -16 
18.1426  7  308  -25  -93  -1  -102 
0  128  256  0  0  -89  153 
32.1636  12  304  -41  -63  1  -75 
14.0663  106  135  59  39  -15  134 
6.01441  6  251  -4  -104  -5  -63 
2.0055  27  384  -101  128  -13  -101 
36.1462  8  287  -14  -90  -2  -97 
20.1055  30  247  -4  -57  -2  -11 
16.1679  163  114  120  70  -40  311 
4.05029  11  297  -31  -58  -6  -84 
0  128  256  0  0  -92  130 
20.2071  4  299  -3  -128  0  -97 
74.5162  166  160  102  70  -92  206 
84.3366  7  178  -8  -48  14  -64 
38.2035  28  207  6  -6  -2  -17 
12.036  138  226  69  90  -84  154 
20.088  19  240  -10  -42  0  -70 
44.2315  79  132  38  35  5  108 
36.2653  11  149  4  -45  19  -27 
8.02172  21  180  -5  -35  11  -34 
24.198  2  218  -1  -131  1  -67 
4.00432  10  288  -17  -63  -8  -79 
30.1457  22  427  -155  174  -17  -98 
0  128  256  0  0  -101  101 
8.05955  9  132  2  -51  11  -36 
28.3019  19  88  8  -22  67  11 
28.2027  92  141  51  21  24  88 
4.04687  2  295  -22  -93  1  -94 
70.3609  11  209  -7  -87  -7  -68 
38.2201  29  176  9  -46  3  -8 
48.2963  32  336  -71  87  -28  -84 
94.5723  14  298  -24  -68  -7  -78 
96.5828  13  211  -19  -55  8  -58 
14.1074  96  167  49  61  -13  108 
20.0992  4  303  -45  -98  5  -101 
18.134  12  208  -4  -51  -7  -50 
0  128  256  0  0  -104  122 
84.5364  49  123  25  -9  61  36 
2.01804  41  377  -87  121  -33  -94 
18.7718  12  13  11  -5  53  -3 
8.0275  5  144  1  -65  0  -48 
34.2109  13  330  -43  -51  -5  -85 
2.0107  18  380  -110  124  -16  -85 
18.0886  79  176  52  -22  -16  87 
38.1625  36  248  -14  4  -15  -22 
20.1548  8  192  -3  -70  -2  -50 
4.01686  2  304  -47  -89  -2  -14 
16.1082  41  230  -37  50  6  3 
18.1036  145  248  49  131  -119  155 
24.0783  78  136  37  1  26  111 
34.1631  42  209  -11  12  -12  3 
4.02006  10  329  -29  -75  -5  -95 
28.1942  151  181  93  70  -102  189 
78.4  18  279  -11  -55  -7  -97 
8.03656  4  137  3  -60  27  -39 
6.05105  1  196  -5  -100  -1  0 
36.3358  76  557  -157  442  -76  -113 
18.0975  18  439  -182  156  -17  -120 
62.5098  34  95  20  -9  32  25 
2.00372  38  365  -90  109  -31  -79 
10.1008  3  116  -2  -51  0  -44 
0  128  256  0  0  -105  114 
28.1776  112  149  71  40  -42  176 
2.00018  63  380  -65  124  -52  -46 
4.00894  11  279  -15  -93  -7  -88 


==> Figures/Dr/X2.dat <==
8.03323  10  127  -3  -43  27  -23 
2.0017  39  370  -89  114  -31  -85 
20.0768  45  174  11  -29  2  -9 
60.2628  40  119  26  -45  49  31 
4.01744  16  248  -26  -102  -3  -92 
26.1072  134  165  62  51  -27  213 
54.3077  69  186  22  25  13  28 
38.1311  49  99  17  -7  85  20 
62.2389  99  170  26  28  -1  92 
24.0703  97  131  58  27  4  122 
18.0715  5  271  -39  -86  16  -98 
24.1099  98  274  -15  125  -53  46 
40.1659  79  148  27  6  22  89 
48.1761  92  146  51  -27  23  84 
12.0878  94  87  65  22  84  195 
26.0834  229  184  149  111  -160  236 
6.02991  12  143  5  -91  21  -48 
58.3109  2  245  -17  -132  0  -103 
90.3218  148  83  101  21  41  271 
20.0741  147  153  92  32  -68  219 
16.0459  79  292  -17  126  -58  -34 
2.00013  41  334  -87  78  -20  -57 
38.2064  67  197  1  65  -1  32 
46.1931  8  151  -3  -75  0  -56 
18.0607  13  252  -24  -50  -1  -100 
12.0464  94  216  9  81  -55  63 
42.2417  74  94  56  -9  59  89 
18.0728  2  190  -6  -139  4  -86 
8.02725  47  149  26  -30  21  5 
76.3203  15  392  -104  -20  -11  -156 
64.5442  6  146  -1  -126  15  -51 
24.0703  32  189  -12  -14  2  -29 
38.2156  91  347  -61  161  -55  -20 
86.3344  11  357  -41  -106  -10  -119 
26.0465  48  266  -49  39  -17  -29 
60.2153  115  227  39  81  -63  98 
22.0699  30  133  17  -45  61  -15 
8.04616  41  142  17  -32  37  -2 
40.1851  16  247  -26  -68  0  -69 
40.1241  56  208  -10  -6  -13  29 
74.3834  52  339  -110  166  -31  -44 
22.0369  42  136  15  -39  28  9 
24.1517  157  158  87  83  -99  196 
22.1833  37  102  23  -22  74  43 
22.1097  8  145  3  -84  -3  -51 
58.343  1  208  -25  -110  1  -71 
2.0011  40  360  -88  104  -29  -83 
14.128  68  384  -106  215  -48  -67 
16.0872  13  327  -58  -124  -10  -124 
26.1773  25  50  17  -20  109  15 
12.0453  152  150  103  31  -64  193 
14.0925  133  206  49  102  -75  143 
16.0567  19  219  -12  -104  -4  -63 
48.1147  42  195  -3  -36  -4  -24 
54.2483  17  295  -64  -24  -7  -95 
58.3029  53  61  40  -20  203  66 
34.1807  6  147  0  -106  9  -52 
2.00078  32  327  -96  71  -18  -89 
8.0168  40  144  18  -23  67  22 
4.01802  12  273  -29  -72  14  -96 
28.1205  65  250  -17  77  -31  -8 
20.0762  35  129  14  -45  34  34 
0  128  256  0  0  -102  77 
0  128  256  0  0  -87  89 
90.5201  4  106  -6  -57  13  -37 
20.1516  9  73  2  -44  28  -25 
82.5389  15  57  12  -23  66  -3 
8.01907  30  125  7  -42  82  0 
6.0069  1  176  -5  -94  1  -70 
18.0547  85  564  -166  454  -79  -148 
32.2436  19  323  -43  -73  -9  -102 
66.3904  264  195  174  134  -227  314 
0  128  256  0  0  -62  117 
56.206  27  219  6  -79  -4  -34 
48.2761  23  129  6  -49  11  -22 
6.02871  20  186  -4  -71  7  -51 
68.2578  10  267  -46  -75  6  -101 
12.0342  62  183  23  -29  23  48 
28.1727  7  270  -24  -141  0  -97 
12.0341  104  249  10  123  -71  70 
2.00332  49  311  -79  55  -31  -68 
24.1607  42  79  26  -13  87  28 
24.157  40  95  30  -33  57  15 
88.4496  70  281  -48  124  -39  -3 
26.1617  57  73  44  -7  142  92 
24.1862  19  55  15  -31  86  14 
80.3753  124  281  26  148  -91  62 
16.127  279  218  172  152  -259  342 
20.1149  2  149  -3  -81  -2  -37 
16.1158  9  387  -94  -79  -9  -103 
6.00854  27  215  9  -72  1  -53 
14.0405  58  376  -84  214  -51  -70 
72.3442  2  280  -23  -133  -2  -46 
46.2086  138  563  -81  476  -133  -73 
96.5766  38  301  -77  71  -12  -71 
34.1907  11  352  -85  -39  -4  -138 
12.1264  23  49  18  -20  60  7 
22.1199  34  80  27  -41  55  8 
44.3286  383  87  305  62  -358  637 
22.0905  2  181  -4  -94  7  -68 
14.1514  241  139  176  68  -176  347 
40.2026  103  79  80  -7  70  163 
12.1053  133  83  103  11  27  251 
44.2495  174  351  33  254  -152  79 
58.4796  227  236  136  168  -188  192 
28.0902  76  298  -6  128  -42  12 
14.0948  68  220  -19  58  -17  6 
4.02088  23  235  -6  -86  -6  -69 
52.512  8  112  6  -75  2  -33 
28.3068  197  92  153  51  -78  392 
48.2968  29  236  -24  -9  -17  -60 
0  128  256  0  0  -82  88 
62.217  15  137  5  -76  2  -50 
6.04173  5  175  -11  -89  7  -66 
20.1111  81  154  41  28  35  101 
32.124  6  461  -134  33  -6  -139 
72.2803  100  166  42  35  -32  101 
10.0364  77  122  44  2  8  103 
0  128  256  0  0  -73  88 
14.0823  47  29  33  -5  224  46 
60.2489  8  112  7  -77  14  -34 
42.2826  68  62  42  3  153  79 
76.2469  224  243  140  164  -193  207 
38.1463  16  256  -33  -68  -14  -84 
4.01769  9  242  -23  -101  -1  -79 
66.2738  99  304  -30  144  -71  4 
44.214  32  417  -161  134  -23  -148 
4.04139  22  267  -28  -79  -5  -85 
0  128  256  0  0  -87  102 
78.4666  10  120  4  -80  18  -43 
34.1057  23  188  7  -75  3  -56 
26.1338  89  206  15  76  -23  90 
30.1032  10  184  -9  -100  21  -42 
42.3433  105  79  77  12  115  211 
4.00458  25  278  -16  -65  -17  -84 
44.193  19  200  -20  -76  -2  -54 
0  128  256  0  0  -95  115 
16.125  21  291  -74  8  -17  -83 
86.4027  27  98  17  -39  40  -5 
60.4065  5  366  -95  -87  -4  -129 
32.0768  53  152  20  -11  23  17 
26.1199  41  73  29  -8  98  43 
8.069  12  122  -2  -50  10  -40 
10.0316  50  99  27  -24  38  38 
72.3415  87  226  28  29  -46  -2 
36.1725  29  83  19  -43  46  -9 
94.4281  3  281  -41  -84  -2  -96 
20.1385  10  140  2  -85  20  -34 
86.3857  3  274  -6  -140  -2  -108 
0  128  256  0  0  -97  99 
66.3375  28  118  2  -19  32  -14 
16.0883  71  344  -46  112  -56  -36 
48.1683  40  183  -3  -26  1  -19 
22.2046  31  150  4  -30  12  -10 
2.00699  44  342  -84  86  -31  -91 
50.1574  147  212  51  123  -94  162 
18.0431  34  175  1  -29  20  3 
42.1991  28  177  4  -18  9  -46 
26.1564  178  52  135  12  -3  387 
40.3384  207  110  160  39  -149  371 
2.00032  49  341  -79  85  -36  -47 
86.3009  75  118  42  1  48  108 
68.2099  5  233  -15  -87  -1  -88 
0  128  256  0  0  -89  87 
36.182  6  116  2  -62  3  -27 
32.1291  7  302  -44  -126  -1  -114 
46.1832  9  224  -13  -98  8  -64 
28.1253  53  406  -112  259  -45  -91 
74.3209  10  445  -136  -24  -9  -173 
84.3558  168  179  96  60  -95  175 
0  128  256  0  0  -81  73 
8.06935  20  124  13  -51  13  -4 
8.03202  24  128  8  -46  25  -2 
30.0956  28  185  -14  -17  9  -33 
60.236  62  269  -33  15  -21  -4 
4.04029  16  253  -11  -99  4  -84 
58.2794  2  184  -6  -88  -1  -66 
10.0739  7  75  -3  -55  9  -28 
16.0795  23  415  -184  201  -21  -144 
66.2623  13  328  -82  -1  -4  -117 
8.02707  9  123  1  -55  29  -34 
10.0196  61  127  29  -9  47  62 
80.3963  216  160  141  84  -159  291 
54.3066  32  155  -7  -29  23  -27 
52.3189  34  260  -41  32  -19  -65 
0  128  256  0  0  -73  100 
16.0413  33  239  -38  -22  -3  -39 
96.4899  74  239  -1  107  -37  -14 
26.1379  145  153  90  50  -58  191 
8.03327  65  131  32  -26  16  81 
42.1336  55  404  -112  227  -49  -119 
4.00057  15  237  -15  -87  -11  -74 
60.3978  12  180  2  -95  20  -69 
62.3588  51  105  37  -29  49  29 
86.3664  34  156  10  -52  45  -7 
10.0444  1  65  -1  -39  10  -19 
16.0993  37  438  -134  161  -36  -132 
10.0883  21  118  -5  -30  34  -24 
6.05011  7  159  2  -71  14  -61 
8.03418  27  110  11  -30  48  -7 
6.02823  30  159  20  -88  16  -10 
2.00111  47  335  -81  79  -35  -85 
20.1209  8  157  -25  -42  4  -46 
46.2221  11  394  -92  -70  -11  -88 
38.1515  87  76  61  -5  124  136 
0  128  256  0  0  -91  128 
50.2236  40  169  7  -4  49  8 
32.1055  40  207  -8  -17  -12  1 
18.0521  78  184  40  12  -39  68 
18.1175  11  550  -315  276  -9  -214 
36.2979  13  178  1  -72  5  -59 
70.2384  7  160  -10  -65  1  -66 
34.198  112  145  75  20  -15  160 
26.0731  155  214  87  80  -100  167 
22.0991  34  65  20  -37  131  21 
10.0443  72  69  57  -12  131  78 
80.3764  151  332  -1  221  -139  69 
44.2051  17  144  8  -79  22  -22 
14.1139  32  322  -93  50  -19  -91 
10.0559  59  99  35  -22  91  41 
0  128  256  0  0  -99  67 
0  128  256  0  0  -89  80 
14.0331  69  332  -11  90  -59  -23 
10.0998  93  88  67  -13  100  171 
96.547  56  156  9  -2  14  16 
58.1693  8  429  -140  29  -8  -125 
72.4305  122  74  103  -19  125  191 


==> Figures/Dr/X3.dat <==
16.0895  11  382  -80  -85  -8  -147 
70.3152  19  496  -251  143  -18  -204 
96.3502  51  167  -7  -25  13  16 
16.0628  51  294  -68  83  -29  -40 
16.0951  15  329  -61  -110  -11  -146 
26.1096  130  160  58  39  -17  183 
48.2792  149  102  109  3  33  225 
6.01663  27  170  3  -81  9  -35 
82.3478  29  162  -15  -19  21  -22 
64.207  7  449  -150  -104  -7  -129 
74.2443  26  263  -63  3  -11  -70 
6.09458  1  125  -7  -111  4  -54 
0  128  256  0  0  -90  35 
50.2197  24  433  -169  22  -18  -162 
36.1004  68  252  -24  43  -45  -18 
72.3749  40  62  32  -39  104  16 
6.05938  11  160  -8  -69  15  -50 
22.0802  116  126  57  1  -29  121 
40.1705  23  290  -55  -60  0  -91 
90.3594  83  350  -94  192  -46  -39 
76.4136  70  26  61  3  303  28 
26.087  72  377  -90  185  -50  -59 
30.0949  11  292  -18  -167  5  -99 
4.01182  16  223  -29  -89  14  -66 
60.2362  25  191  -23  -80  21  -54 
60.1857  28  288  -90  15  -16  -104 
94.3813  21  188  1  -94  21  -61 
34.093  57  150  30  -27  22  6 
28.1095  38  144  15  -42  16  -1 
82.3556  29  73  23  -45  74  -5 
0  128  256  0  0  -102  35 
14.1168  125  386  -51  276  -111  -27 
20.0608  41  187  9  -47  14  -14 
8.0555  39  151  8  -27  24  9 
42.155  251  139  182  79  -196  321 
12.0669  61  303  -69  105  -39  -67 
24.1117  197  87  164  25  -59  305 
12.0778  128  80  90  5  90  180 
10.0915  17  46  9  -42  104  -3 
30.1217  83  164  40  -36  8  47 
86.275  92  249  2  94  -49  23 
24.1007  71  249  -16  15  -26  -20 
52.2205  26  244  -73  24  -17  -59 
16.0709  11  225  -1  -162  6  -94 
42.1854  7  273  -10  -150  -3  -118 
10.0454  87  272  -47  87  -47  30 
20.1327  33  67  26  -41  94  2 
42.1496  12  597  -314  149  -12  -216 
10.0354  84  89  53  -20  111  163 
6.01401  59  137  37  -53  14  6 
52.1523  16  159  -3  -84  -7  -58 
6.03886  53  148  27  -78  52  48 
54.2446  20  181  -7  -118  -4  -54 
82.4025  43  512  -212  362  -40  -182 
16.0551  14  274  -19  -122  1  -99 
92.2467  49  194  2  -49  1  -8 
42.2264  30  110  21  -57  37  -21 
0  128  256  0  0  -94  35 
36.228  63  97  33  -25  70  70 
68.2773  38  248  -34  -56  20  -36 
4.00648  8  212  -18  -118  -1  -77 
10.0971  98  84  63  3  131  168 
64.285  115  71  87  1  74  210 
74.3404  4  157  -4  -99  0  -66 
24.1342  43  170  9  -84  3  -2 
0  128  256  0  0  -86  70 
34.2545  38  80  25  -28  69  5 
60.1835  21  93  9  -30  32  -17 
8.04636  64  99  41  -9  87  53 
54.3129  2  314  -39  -209  -2  -67 
50.2316  127  87  94  13  128  220 
0  128  256  0  0  -86  62 
8.03037  39  140  10  -51  26  1 
0  128  256  0  0  -95  60 
0  128  256  0  0  -98  92 
44.2226  118  68  85  8  104  233 
12.0571  230  147  169  90  -164  300 
16.0566  29  163  -1  -79  20  -31 
36.0944  26  281  -92  15  -10  -98 
10.0456  109  159  44  45  -30  59 
76.2151  68  183  22  -4  10  17 
16.0782  10  281  -17  -144  -7  -116 
40.0899  22  135  15  -60  32  -38 
94.2555  28  105  9  -20  25  -16 
10.0446  126  154  65  54  17  126 
56.3402  32  264  -24  -36  -18  -76 
84.2763  17  653  -346  474  -16  -292 
28.0751  22  116  4  -57  50  -7 
0  128  256  0  0  -97  107 
30.1475  43  110  25  -61  46  -8 
44.201  21  170  3  -76  7  -41 
26.1563  337  200  243  155  -312  325 
92.5565  23  394  -201  156  -14  -143 
4.00553  21  224  -28  -79  5  -75 
68.3311  148  113  97  25  -9  216 
26.0859  90  314  -38  130  -74  -34 
52.246  101  523  -153  436  -95  -139 
48.1643  100  255  9  100  -66  36 
10.0511  68  84  49  -25  101  49 
52.1387  54  357  -106  173  -42  -77 
86.2535  102  187  46  53  -20  79 
6.00964  13  153  -9  -76  12  -44 
90.44  1  217  -4  -171  4  -92 
28.1515  32  346  -127  111  -18  -129 
10.0331  20  69  8  -34  42  -12 
96.4231  11  139  -3  -96  -3  -48 
26.0889  28  200  -32  -18  8  -61 
10.0343  75  111  35  -13  85  64 
62.1616  26  191  -17  -69  10  -39 
8.02869  46  120  27  -54  2  -2 
78.3794  6  116  -4  -66  9  -54 
82.2636  68  180  26  -18  28  23 
76.3345  46  457  -159  244  -41  -162 
0  128  256  0  0  -83  68 
38.0827  24  154  8  -99  66  -31 
44.2609  4  192  -9  -125  -2  -86 
70.292  123  181  46  76  -38  136 
26.1728  79  458  -101  349  -69  -123 
34.1198  25  110  12  -42  50  -34 
2.00633  31  331  -97  75  -17  -94 
62.229  121  174  72  30  -37  153 
8.03988  60  118  39  -66  68  79 
38.1419  26  335  -86  -2  -18  -98 
28.15  16  528  -284  208  -16  -207 
78.2447  8  88  4  -78  19  -39 
2.00384  42  331  -86  75  -26  -90 
42.1393  32  160  7  -34  8  -28 
98.2959  22  207  -12  -87  15  -51 
18.0565  16  182  -10  -94  35  -52 
6.02828  10  114  -2  -93  21  -49 
34.1335  17  120  6  -57  37  -45 
34.1188  44  46  40  -28  158  17 
44.1677  105  268  5  90  -77  -6 
76.3995  19  305  -86  -70  -18  -113 
18.1712  1  231  -16  -148  -1  -49 
34.099  94  90  56  1  84  93 
4.01217  25  245  -24  -78  1  -96 
96.2787  107  129  63  -17  -4  112 
64.3718  54  69  39  -30  142  50 
48.1824  221  276  104  206  -193  159 
32.1081  37  158  -7  -39  28  1 
2.00279  42  322  -86  66  -27  -63 
6.02787  33  151  9  -51  27  -3 
84.3499  17  194  -4  -117  2  -70 
10.017  51  106  23  -25  43  18 
56.2269  3  94  -9  -45  24  -30 
10.0536  56  141  13  -6  66  13 
66.2448  15  175  2  -111  1  -57 
0  128  256  0  0  -99  26 
12.0381  53  288  -54  115  -18  -59 
10.0333  76  83  50  -11  120  104 
54.263  22  332  -68  -71  -19  -109 
2.00279  52  303  -76  47  -12  -72 
50.0988  117  144  73  18  -20  116 
0  128  256  0  0  -100  79 
30.0703  33  193  -4  -73  0  -39 
16.0479  5  290  -42  -151  0  -119 
60.2085  141  221  45  114  -88  152 
26.1035  23  157  -11  -73  37  -24 
38.1826  42  258  -51  9  -13  -57 
4.01866  12  222  -17  -105  5  -82 
18.1006  49  165  22  -44  35  34 
32.0771  101  329  -26  150  -75  -1 
50.1899  7  283  -49  -108  -6  -117 
42.1721  45  157  11  -56  31  -21 
4.02489  16  232  -20  -72  -9  -98 
14.0123  29  268  -87  32  -9  -79 
6.02865  50  178  21  -30  24  0 
4.01116  30  221  -5  -82  13  -64 
42.1753  157  121  110  38  -58  331 
24.0516  1  325  -52  -169  -1  -50 
70.2055  32  212  -8  -42  -3  -60 
34.1227  64  56  47  -15  184  43 
2.00929  41  344  -87  88  -26  -106 
14.3881  36  13  30  -2  129  0 
18.0477  3  210  -15  -113  0  -78 
0  128  256  0  0  -87  82 
2.00065  38  313  -90  57  -26  -83 
90.3287  112  240  34  95  -69  45 
16.0301  19  301  -63  -77  -6  -123 
60.2433  116  203  39  62  -49  100 
82.2344  129  333  -4  197  -106  26 
2.00724  28  330  -100  74  -13  -111 
70.2904  3  201  -11  -137  -3  -47 
50.221  103  258  -22  124  -50  60 
46.142  93  161  54  4  0  44 
38.1251  6  236  -43  -98  -2  -89 
76.4952  42  121  23  -16  69  -13 
2.00259  28  311  -100  55  -12  -94 
54.2097  54  194  -13  -2  -2  -20 
60.2598  160  200  70  110  -101  143 
28.1231  43  175  10  -56  18  -9 
6.02539  34  127  16  -98  37  -8 
6.06739  4  138  -2  -85  5  -63 
28.1174  1  142  -12  -118  0  -69 
28.1648  79  223  -3  41  -12  34 
16.2087  248  55  202  33  -122  615 
34.131  56  117  38  -45  68  26 
80.2921  5  136  -4  -92  10  -54 
6.04105  20  160  -1  -65  23  -45 
26.1258  55  420  -122  234  -49  -139 
62.2173  23  142  2  -83  58  -7 
32.1734  25  198  -7  -108  7  -58 
50.1378  24  105  0  -48  27  -19 
34.111  28  117  9  -54  47  -9 
2.00473  61  339  -67  83  -49  -66 
18.0693  3  188  -17  -127  6  -84 
52.2735  38  301  -46  -22  -1  -80 
72.2942  2  266  -36  -145  -2  -18 
8.04229  13  85  5  -51  43  -32 
58.2165  53  121  19  -49  65  50 
42.1627  26  99  24  -89  35  -4 
12.0319  158  361  15  250  -141  23 
22.0994  213  151  160  70  -148  327 
44.1788  41  109  20  -39  12  -3 
46.2474  7  389  -98  -170  -5  -176 
18.0648  5  361  -62  -203  -4  -161 
36.1574  133  125  75  49  -18  188 
64.2031  4  171  -11  -127  7  -69 
40.1307  62  237  -15  80  -26  -33 
10.0305  38  100  10  -25  58  4 
40.2771  101  295  -53  159  -78  -14 
84.3336  53  105  39  -45  51  14 
6.02969  21  164  -4  -64  29  -33 
10.0739  27  48  20  -25  133  -2 
38.1705  15  184  -11  -107  -6  -63 
64.3047  103  116  78  -41  76  95 
42.2569  14  665  -429  519  -14  -177 
90.3984  13  86  8  -67  60  -29 
34.1215  118  196  53  48  -48  108 
22.0916  200  111  131  40  -94  379 
10.0809  10  55  4  -35  49  -19 
8.04793  35  95  21  -50  88  0 
14.0224  62  389  -103  166  -56  -114 
38.137  22  268  -50  -55  -11  -98 
16.0319  66  240  -14  -12  -38  -15 
8.05624  55  104  24  -27  73  27 
20.0934  34  95  17  -38  79  19 
4.01549  17  265  -36  -81  -2  -77 
22.1124  56  53  46  -15  163  27 
32.0894  54  289  -51  37  -25  -44 
36.1507  60  101  34  -5  129  62 
8.01696  29  114  11  -57  62  -12 
42.1768  28  139  2  -38  25  -27 
26.1238  140  390  -18  304  -132  -46 
38.1017  31  211  -4  -87  4  -61 
60.2795  81  330  -39  178  -56  -35 
62.2776  147  127  93  32  -29  249 
68.3751  144  128  87  26  -12  198 
94.404  35  135  13  -55  12  -12 
14.0566  17  311  -71  -53  -7  -116 
50.141  37  352  -89  32  -30  -142 
76.3458  114  206  46  19  -41  87 
8.02259  170  138  115  24  -92  252 
8.03009  5  77  1  -55  12  -30 
6.01492  3  153  -4  -111  8  -61 
10.0167  120  190  47  42  -21  90 
0  128  256  0  0  -83  94 
18.0451  60  178  19  -26  13  6 
14.0561  15  236  -29  -69  -11  -94 
6.0128  20  174  -4  -96  7  -64 
62.3081  73  49  57  -7  242  103 
2.00384  55  313  -73  57  -17  -58 
12.0911  94  234  4  83  -49  29 
14.026  145  326  22  233  -117  3 
4.00993  16  233  -26  -93  -8  -97 
96.3436  222  178  136  99  -157  272 
14.046  117  388  -38  245  -100  -9 
82.3175  126  106  84  5  27  170 
2.00059  37  333  -91  77  -23  -97 
18.0376  20  241  -31  -71  -12  -90 
40.1345  197  149  133  56  -145  219 
42.1797  3  204  1  -183  -3  -17 
52.1243  88  387  -79  225  -72  -90 
4.05259  14  225  -32  -99  7  -87 
4.00394  18  230  -26  -103  18  -64 
38.1819  37  199  -15  -30  35  -58 
0  128  256  0  0  -81  62 
26.0709  265  259  158  185  -249  250 
26.0648  25  190  -9  -20  15  -55 
32.1831  3  130  -3  -93  -2  -52 
86.308  42  148  22  -55  13  -11 
12.0272  110  373  -62  245  -91  -46 


==> Figures/Embed_eeg2.txt <==
\addplot3[only marks, mark options={opacity=0.3},mark=*,z buffer=sort,mark size=.75pt,Red1] plot coordinates {
(0.34288, 0.03546, 0.00000) (0.19556, 0.09125, 0.11043) (0.35794, 0.05251, 0.10964) (0.11190, 0.11264, 0.12700) (0.49526, 0.14132, 0.13323) (0.21670, 0.04379, 0.08278) (0.33073, 0.02863, 0.09828) (0.20482, 0.00821, 0.15049) (0.26820, 0.01971, 0.10778) (0.28551, 0.03118, 0.08614) (0.30923, 0.04664, 0.06003) (0.47376, 0.11901, 0.13997) (0.41249, 0.08321, 0.10149) (0.45807, 0.09985, 0.11314) (0.15919, 0.09550, 0.09514) (0.30291, 0.04779, 0.09372) (0.09224, 0.16628, 0.12739) (0.43182, 0.08105, 0.10922) (0.38489, 0.06696, 0.10378) (0.07981, 0.15518, 0.13581) (0.22579, 0.06261, 0.09913) (0.08573, 0.17531, 0.12378) (0.07651, 0.18009, 0.13406) (0.07870, 0.16710, 0.14316) (0.53529, 0.20196, 0.19716) (0.19242, 0.07390, 0.08864) (0.34484, 0.04685, 0.08535) (0.40308, 0.06062, 0.01934) (0.31828, 0.01195, 0.11219) (0.09122, 0.13150, 0.11100) (0.14152, 0.06817, 0.11620) (0.29858, 0.04701, 0.08204) (0.48777, 0.13622, 0.14453) (0.25194, 0.05837, 0.08565) (0.40945, 0.08749, 0.08514) (0.15310, 0.10333, 0.12134) (0.27427, 0.04974, 0.08200) (0.32545, 0.04067, 0.09802) (0.38889, 0.06463, 0.07146) (0.47706, 0.12110, 0.09913) (0.47134, 0.11694, 0.12130) (0.09027, 0.16799, 0.13169) (0.22185, 0.06602, 0.08865) (0.17096, 0.07571, 0.10891) (0.14654, 0.09675, 0.12918) (0.13443, 0.12309, 0.09897) (0.12624, 0.13090, 0.12232) (0.41001, 0.08517, 0.08255) (0.33366, 0.05492, 0.07133) (0.19189, 0.08379, 0.11548) (0.42857, 0.08075, 0.10255) (0.40196, 0.07711, 0.10315) (0.07657, 0.18660, 0.13942) (0.28947, 0.03119, 0.08651) (0.31431, 0.03568, 0.06896) (0.42886, 0.10354, 0.11238) (0.33482, 0.04761, 0.07706) (0.36495, 0.05851, 0.06838) (0.00000, 0.29905, 0.18363) (0.13196, 0.10760, 0.10465) (0.33478, 0.04479, 0.07385) (0.41402, 0.07095, 0.12588) (0.30741, 0.04725, 0.05867) (0.12695, 0.11099, 0.12812) (0.32508, 0.03764, 0.06427) (0.33402, 0.05175, 0.08339) (0.35564, 0.05269, 0.10069) (0.49860, 0.15931, 0.14558) (0.14708, 0.04135, 0.11685) (0.50170, 0.13928, 0.12096) (0.37832, 0.06873, 0.08363) (0.03906, 0.20889, 0.16052) (0.10446, 0.15924, 0.12441) (0.46992, 0.11797, 0.11204) (0.27593, 0.00000, 0.15143) (0.14925, 0.08350, 0.12358) (0.16612, 0.09880, 0.09865) (0.30940, 0.06255, 0.06207) (0.14922, 0.10375, 0.11713) (0.43189, 0.08472, 0.09999) (0.24915, 0.04673, 0.09348) (0.46900, 0.11553, 0.12338) (0.33319, 0.05664, 0.06577) (0.42554, 0.07650, 0.11732) (0.09426, 0.12949, 0.14190) (0.57908, 0.24519, 0.22843) (0.49043, 0.13529, 0.12313) (0.10185, 0.13527, 0.13756) (0.22097, 0.07305, 0.08795) (0.09757, 0.14999, 0.13885) (0.26377, 0.04316, 0.07604) (0.40160, 0.08570, 0.09532) (0.29183, 0.04708, 0.07980) (0.19347, 0.06467, 0.10187) (0.09554, 0.15848, 0.11288) (0.08792, 0.16889, 0.14300) (0.30210, 0.04381, 0.08780) (0.46076, 0.10873, 0.13468) (0.44371, 0.10902, 0.06936) (0.20606, 0.05289, 0.07477) (0.26537, 0.05207, 0.07032) (0.24143, 0.05577, 0.07290) (0.01955, 0.36658, 0.15919) (0.30358, 0.04216, 0.05532) (0.33383, 0.05158, 0.07536) (0.40068, 0.07293, 0.06268) (0.17004, 0.07416, 0.09702) (0.41831, 0.08463, 0.06158) (0.55312, 0.20276, 0.17308) (0.27549, 0.04764, 0.05220) (0.50763, 0.16387, 0.13968) (0.36071, 0.06094, 0.07086) (0.07462, 0.17635, 0.12945) (0.43024, 0.09719, 0.07236) (0.06757, 0.22311, 0.14363) (0.36377, 0.06122, 0.06821) (0.26712, 0.04233, 0.09796) (0.38158, 0.06252, 0.07407) (0.30241, 0.04974, 0.06834) (0.31705, 0.04682, 0.07621) (0.50524, 0.15232, 0.13136) (0.14376, 0.08386, 0.11891) (0.31056, 0.05133, 0.08763) (0.56784, 0.22287, 0.33099) (0.44438, 0.10517, 0.14742) (0.57130, 0.28457, 0.16372) (0.30434, 0.05457, 0.06954) (0.30174, 0.04208, 0.07135) (0.29324, 0.04428, 0.08569) (0.41109, 0.07844, 0.09823) (0.26917, 0.04673, 0.06940) (0.31315, 0.04587, 0.09816) (0.32317, 0.04839, 0.07224) (0.35293, 0.04931, 0.08217) (0.29951, 0.04676, 0.07117) (0.27357, 0.04856, 0.07512) (0.14339, 0.10605, 0.11374) (0.28477, 0.04132, 0.06920) (0.47846, 0.11729, 0.12597) (0.13614, 0.11004, 0.11014) (0.13990, 0.11651, 0.11776) (0.31773, 0.05119, 0.07815) (0.36262, 0.06075, 0.09337) (0.46721, 0.10116, 0.12229) (0.17453, 0.09287, 0.09847) (0.06934, 0.21521, 0.14574) (0.26844, 0.04497, 0.07308) (0.03129, 0.29612, 0.14840) (0.21023, 0.05946, 0.08513) (0.04029, 0.26843, 0.15036) (0.26994, 0.06048, 0.06047) (0.29350, 0.05419, 0.06812) (0.33900, 0.04491, 0.07613) (0.07010, 0.20034, 0.13741) (0.58380, 0.24467, 0.17810) (0.35795, 0.05614, 0.07999) (0.61633, 0.29905, 0.18363) (0.21764, 0.05162, 0.09263) (0.38673, 0.06221, 0.08977) (0.37915, 0.05765, 0.07959) (0.34147, 0.05016, 0.07607) (0.35060, 0.05688, 0.08914) (0.39782, 0.09282, 0.06087) (0.31746, 0.04215, 0.07085) (0.44955, 0.10342, 0.08917) (0.07104, 0.18732, 0.14726) (0.33899, 0.04934, 0.06954) (0.25420, 0.03744, 0.09919) (0.11836, 0.12868, 0.13822) (0.31949, 0.05054, 0.08844) (0.33237, 0.06351, 0.07251) (0.57154, 0.22744, 0.25410) (0.26089, 0.03761, 0.09088) (0.29790, 0.05588, 0.08912) (0.05050, 0.23105, 0.13081) (0.12206, 0.13294, 0.13230) (0.10439, 0.14576, 0.12254) (0.05992, 0.20929, 0.14902) (0.46519, 0.10314, 0.11687) (0.29057, 0.03922, 0.06952) (0.58610, 0.27044, 0.22599) (0.30605, 0.04720, 0.07045) (0.07662, 0.17777, 0.13001) (0.32577, 0.04754, 0.07227) (0.49753, 0.14497, 0.14611) (0.36952, 0.05795, 0.09361) (0.41443, 0.07602, 0.09072) (0.42791, 0.08713, 0.11089) (0.03195, 0.29137, 0.16339) (0.06830, 0.21544, 0.16011) (0.55353, 0.23800, 0.21409) (0.09260, 0.13226, 0.12334) (0.24852, 0.04052, 0.07521) (0.05708, 0.22555, 0.14429) (0.58016, 0.24083, 0.18525) (0.13768, 0.13195, 0.09485) (0.34391, 0.06237, 0.07096) (0.32114, 0.04065, 0.07222) };
\addplot3[only marks, mark options={opacity=0.3},mark=*,z buffer=sort,mark size=.75pt,blue] plot coordinates {
(0.12620, 0.12359, 0.12737) (0.09063, 0.18373, 0.13052) (0.07609, 0.20767, 0.15815) (0.05285, 0.25466, 0.14134) (0.06855, 0.19575, 0.14638) (0.05320, 0.23481, 0.13919) (0.10353, 0.15070, 0.12999) (0.07161, 0.17561, 0.13573) (0.03039, 0.39337, 0.16723) (0.02646, 0.40812, 0.15359) (0.06268, 0.19993, 0.14603) (0.03743, 0.26681, 0.15282) (0.02850, 0.40889, 0.15978) (0.03612, 0.41792, 0.14476) (0.10756, 0.12783, 0.12081) (0.01770, 0.39467, 0.15854) (0.04026, 0.27150, 0.14953) (0.02718, 0.29693, 0.17353) (0.05470, 0.26358, 0.14518) (0.03653, 0.24567, 0.15343) (0.02618, 0.26471, 0.16327) (0.09173, 0.14856, 0.12057) (0.05270, 0.25265, 0.14785) (0.06662, 0.21869, 0.15205) (0.09844, 0.16198, 0.12033) (0.03853, 0.29869, 0.14863) (0.09567, 0.18089, 0.13647) (0.12691, 0.13956, 0.12609) (0.06566, 0.22855, 0.13873) (0.10469, 0.14879, 0.13115) (0.09389, 0.15777, 0.13241) (0.03988, 0.27697, 0.15952) (0.04112, 0.23891, 0.14551) (0.01608, 0.35445, 0.16192) (0.07648, 0.19007, 0.12942) (0.02212, 0.39495, 0.16156) (0.01257, 0.38882, 0.15037) (0.01335, 0.37449, 0.16267) (0.03968, 0.29286, 0.14135) (0.01351, 0.39910, 0.16383) (0.15361, 0.09725, 0.11896) (0.13431, 0.11058, 0.10125) (0.12419, 0.10504, 0.10349) (0.01876, 0.30795, 0.14828) (0.03970, 0.25092, 0.14656) (0.11675, 0.13363, 0.13043) (0.07104, 0.22638, 0.13248) (0.12626, 0.12036, 0.11848) (0.12948, 0.14333, 0.12062) (0.18670, 0.07422, 0.09556) (0.11822, 0.11864, 0.13457) (0.05542, 0.22893, 0.14200) (0.05457, 0.26539, 0.15560) (0.14400, 0.08788, 0.10906) (0.06023, 0.23103, 0.14209) (0.19041, 0.06319, 0.09025) (0.03449, 0.24878, 0.15955) (0.05096, 0.23507, 0.14727) (0.03258, 0.30653, 0.14808) (0.02792, 0.28293, 0.15655) (0.04349, 0.27488, 0.14508) (0.02276, 0.28332, 0.14803) (0.02866, 0.33814, 0.15839) (0.01996, 0.36100, 0.15800) (0.03341, 0.29732, 0.14608) (0.01923, 0.37263, 0.15984) (0.02869, 0.29027, 0.16106) (0.03303, 0.27162, 0.14750) (0.04967, 0.23164, 0.14365) (0.06067, 0.23498, 0.13032) (0.02019, 0.33602, 0.17476) (0.05124, 0.23498, 0.15654) (0.04742, 0.27995, 0.14415) (0.04601, 0.26796, 0.14128) (0.01875, 0.31682, 0.15839) (0.02010, 0.32486, 0.17094) (0.02462, 0.30031, 0.15677) (0.05422, 0.22897, 0.15866) (0.01292, 0.34448, 0.15953) (0.03257, 0.24037, 0.15113) (0.03953, 0.27128, 0.14905) (0.04205, 0.24569, 0.15304) (0.06133, 0.22255, 0.13431) (0.04020, 0.27466, 0.15038) (0.03472, 0.28897, 0.16057) (0.02434, 0.30302, 0.16298) (0.02298, 0.31021, 0.16225) (0.04589, 0.23548, 0.14757) (0.03156, 0.26649, 0.15815) (0.07665, 0.15676, 0.15464) (0.03053, 0.25882, 0.15146) (0.03103, 0.27085, 0.15749) (0.02547, 0.41782, 0.15629) (0.03836, 0.43612, 0.15143) (0.04694, 0.25468, 0.14101) (0.07371, 0.20142, 0.12971) (0.08411, 0.15734, 0.13622) (0.04080, 0.24044, 0.15049) (0.02474, 0.41414, 0.15333) };
\addplot3[only marks, mark options={opacity=0.3},mark=*,z buffer=sort,mark size=.75pt,green] plot coordinates {
(0.08624, 0.16158, 0.14148) (0.12692, 0.13392, 0.10631) (0.04927, 0.23170, 0.15312) (0.12271, 0.11681, 0.12916) (0.11297, 0.12773, 0.13615) (0.06837, 0.21835, 0.12077) (0.17494, 0.08420, 0.11597) (0.24262, 0.05109, 0.09470) (0.20875, 0.06269, 0.09679) (0.18232, 0.09640, 0.10099) (0.20476, 0.06418, 0.10539) (0.25670, 0.03471, 0.07699) (0.21776, 0.06742, 0.09794) (0.24990, 0.05171, 0.08385) (0.11353, 0.12421, 0.12767) (0.26516, 0.06070, 0.09487) (0.09685, 0.15358, 0.13386) (0.29725, 0.04985, 0.06163) (0.20351, 0.05985, 0.09082) (0.28092, 0.04969, 0.06223) (0.29068, 0.03970, 0.06696) (0.05564, 0.24300, 0.15464) (0.04652, 0.21444, 0.15020) (0.10838, 0.12555, 0.13146) (0.04823, 0.24935, 0.14899) (0.06502, 0.20456, 0.14289) (0.23094, 0.05622, 0.09726) (0.06141, 0.19538, 0.14360) (0.01525, 0.34734, 0.17003) (0.25088, 0.03458, 0.08046) (0.21160, 0.05281, 0.09627) (0.06469, 0.21768, 0.13530) (0.07660, 0.15557, 0.15332) (0.10870, 0.14132, 0.12191) (0.11381, 0.12958, 0.12359) (0.09852, 0.15492, 0.12096) (0.18744, 0.06725, 0.09361) (0.13842, 0.13202, 0.12273) (0.08236, 0.15605, 0.12625) (0.12687, 0.12068, 0.11571) (0.23317, 0.04693, 0.08734) (0.15568, 0.09524, 0.11156) (0.10529, 0.17604, 0.12780) (0.12697, 0.12646, 0.11204) (0.14743, 0.10875, 0.12716) (0.13210, 0.11368, 0.13450) (0.11426, 0.13843, 0.13129) (0.16129, 0.09562, 0.10714) (0.10065, 0.14841, 0.14175) (0.09664, 0.15756, 0.12320) (0.07233, 0.20872, 0.13963) (0.23286, 0.04753, 0.07276) (0.12294, 0.12008, 0.13188) (0.08121, 0.19248, 0.14153) (0.10766, 0.12973, 0.12636) (0.12912, 0.10178, 0.11916) (0.07865, 0.20012, 0.14887) (0.24958, 0.04595, 0.08534) (0.24761, 0.05548, 0.08502) (0.28922, 0.04958, 0.08540) (0.09932, 0.14887, 0.13330) (0.19082, 0.04761, 0.09603) (0.07618, 0.18412, 0.13954) (0.07063, 0.17918, 0.13030) (0.26265, 0.04185, 0.06833) (0.14130, 0.11343, 0.12307) (0.11525, 0.12809, 0.11834) (0.10256, 0.16478, 0.11266) (0.12216, 0.10570, 0.12851) (0.11359, 0.13536, 0.13231) (0.07032, 0.19449, 0.14974) (0.24150, 0.05361, 0.07501) (0.15156, 0.11657, 0.11668) (0.13496, 0.10722, 0.11609) (0.19018, 0.07463, 0.10580) (0.09016, 0.16890, 0.12556) (0.06285, 0.22052, 0.14119) (0.12387, 0.12998, 0.13327) (0.29499, 0.04799, 0.06439) (0.13433, 0.11393, 0.12261) (0.06840, 0.23223, 0.13473) (0.23978, 0.05312, 0.07411) (0.15720, 0.09467, 0.12646) (0.10790, 0.15920, 0.12023) (0.12176, 0.10330, 0.12301) (0.11874, 0.13009, 0.12485) (0.11303, 0.12967, 0.12260) (0.17408, 0.07532, 0.11555) (0.07308, 0.20888, 0.14016) (0.08387, 0.16940, 0.12255) (0.12353, 0.12761, 0.11537) (0.08235, 0.17322, 0.13926) (0.09731, 0.13515, 0.14276) (0.10545, 0.14433, 0.13291) (0.09671, 0.15899, 0.13377) (0.12085, 0.12553, 0.11275) (0.09724, 0.14725, 0.12286) (0.07005, 0.20733, 0.14131) (0.09004, 0.14770, 0.12679) };


==> Figures/Embed_heart.txt <==
\addplot3[only marks, mark options={opacity=0.5},mark=*,z buffer=sort,mark size=2.5pt,Red1] plot coordinates {
(0.08434, 0.03806, 0.02310) (0.06221, 0.03307, 0.02763) (0.10234, 0.05581, 0.00677) (0.05761, 0.03131, 0.02636) (0.09845, 0.03490, 0.02646) (0.09184, 0.03704, 0.02414) (0.09029, 0.05078, 0.00840) (0.08262, 0.03368, 0.02640) (0.06354, 0.03261, 0.02800) (0.10360, 0.04722, 0.01532) (0.09983, 0.06107, 0.00000) (0.08559, 0.03687, 0.02476) (0.07627, 0.03309, 0.02687) (0.08665, 0.04251, 0.01944) (0.06841, 0.03984, 0.02122) (0.10097, 0.03630, 0.02506) (0.08182, 0.03891, 0.02267) (0.09765, 0.04017, 0.02091) (0.08715, 0.03977, 0.02125) (0.06898, 0.04823, 0.01022) (0.09829, 0.04301, 0.01845) (0.09240, 0.04835, 0.01301) (0.08119, 0.03725, 0.02278) (0.06014, 0.03262, 0.02647) (0.06604, 0.03504, 0.02445) (0.09033, 0.04149, 0.01823) (0.08603, 0.03250, 0.02812) };
\addplot3[only marks, mark options={opacity=0.5},mark=*,z buffer=sort,mark size=2.5pt,Green4] plot coordinates {
(0.11222, 0.03743, 0.02304) (0.12377, 0.03362, 0.02621) (0.01640, 0.03276, 0.02510) (0.01928, 0.03221, 0.02753) (0.04640, 0.03240, 0.02629) (0.03441, 0.00000, 0.01341) (0.03546, 0.03172, 0.02714) (0.03559, 0.03249, 0.02542) (0.03097, 0.03181, 0.02581) (0.10920, 0.04722, 0.01204) (0.12215, 0.05944, 0.00308) (0.11696, 0.05134, 0.00768) (0.04724, 0.03364, 0.02503) (0.02034, 0.03373, 0.02452) (0.00000, 0.03440, 0.02433) (0.01468, 0.03307, 0.02506) (0.11113, 0.03904, 0.02036) (0.11461, 0.04122, 0.01813) (0.14224, 0.03440, 0.02433) (0.11312, 0.03425, 0.02656) (0.03086, 0.02598, 0.03269) (0.03097, 0.03041, 0.02820) (0.12632, 0.06552, 0.01341) (0.06980, 0.03178, 0.02842) (0.10842, 0.03346, 0.02740) (0.01877, 0.03291, 0.02488) (0.00154, 0.03348, 0.02513) (0.01584, 0.03411, 0.02401) (0.04603, 0.03265, 0.02800) (0.02483, 0.02982, 0.02532) (0.03280, 0.03216, 0.02621) (0.04552, 0.03356, 0.02569) (0.00090, 0.03045, 0.02391) (0.03809, 0.03337, 0.02707) (0.12354, 0.04063, 0.02051) (0.12517, 0.04722, 0.01352) (0.12310, 0.04017, 0.01902) (0.11600, 0.03773, 0.02188) };


==> Figures/Embed_heart_singlecol.txt <==
\addplot3[only marks, mark options={opacity=1},mark=*,z buffer=sort,mark size=1pt,black] plot coordinates {
(0.08434, 0.03806, 0.02310) (0.06221, 0.03307, 0.02763) (0.10234, 0.05581, 0.00677) (0.05761, 0.03131, 0.02636) (0.09845, 0.03490, 0.02646) (0.09184, 0.03704, 0.02414) (0.09029, 0.05078, 0.00840) (0.08262, 0.03368, 0.02640) (0.06354, 0.03261, 0.02800) (0.10360, 0.04722, 0.01532) (0.09983, 0.06107, 0.00000) (0.08559, 0.03687, 0.02476) (0.07627, 0.03309, 0.02687) (0.08665, 0.04251, 0.01944) (0.06841, 0.03984, 0.02122) (0.10097, 0.03630, 0.02506) (0.08182, 0.03891, 0.02267) (0.09765, 0.04017, 0.02091) (0.08715, 0.03977, 0.02125) (0.06898, 0.04823, 0.01022) (0.09829, 0.04301, 0.01845) (0.09240, 0.04835, 0.01301) (0.08119, 0.03725, 0.02278) (0.06014, 0.03262, 0.02647) (0.06604, 0.03504, 0.02445) (0.09033, 0.04149, 0.01823) (0.08603, 0.03250, 0.02812) };
\addplot3[only marks, mark options={opacity=1},mark=*,z buffer=sort,mark size=1pt,black] plot coordinates {
(0.11222, 0.03743, 0.02304) (0.12377, 0.03362, 0.02621) (0.01640, 0.03276, 0.02510) (0.01928, 0.03221, 0.02753) (0.04640, 0.03240, 0.02629) (0.03441, 0.00000, 0.01341) (0.03546, 0.03172, 0.02714) (0.03559, 0.03249, 0.02542) (0.03097, 0.03181, 0.02581) (0.10920, 0.04722, 0.01204) (0.12215, 0.05944, 0.00308) (0.11696, 0.05134, 0.00768) (0.04724, 0.03364, 0.02503) (0.02034, 0.03373, 0.02452) (0.00000, 0.03440, 0.02433) (0.01468, 0.03307, 0.02506) (0.11113, 0.03904, 0.02036) (0.11461, 0.04122, 0.01813) (0.14224, 0.03440, 0.02433) (0.11312, 0.03425, 0.02656) (0.03086, 0.02598, 0.03269) (0.03097, 0.03041, 0.02820) (0.12632, 0.06552, 0.01341) (0.06980, 0.03178, 0.02842) (0.10842, 0.03346, 0.02740) (0.01877, 0.03291, 0.02488) (0.00154, 0.03348, 0.02513) (0.01584, 0.03411, 0.02401) (0.04603, 0.03265, 0.02800) (0.02483, 0.02982, 0.02532) (0.03280, 0.03216, 0.02621) (0.04552, 0.03356, 0.02569) (0.00090, 0.03045, 0.02391) (0.03809, 0.03337, 0.02707) (0.12354, 0.04063, 0.02051) (0.12517, 0.04722, 0.01352) (0.12310, 0.04017, 0.01902) (0.11600, 0.03773, 0.02188) };


==> Figures/Tsp1d.dat <==
20.000000000000000 
0.634370000000000 
13.803900000000001 
0.535011000000000 
-1.863730000000000 
-4.059970000000000 
0.880960000000000 
1.339540000000000 
5.243500000000000 
0.457498000000000 
0.772090000000000 
-2.163940000000000 
1.089160000000000 
13.769299999999999 
5.317070000000000 
-20.000000000000000 
3.103210000000000 
-1.355900000000000 
-3.615750000000000 
12.176900000000000 
-2.143660000000000 
20.000000000000000 
-0.403232000000000 
-3.543610000000000 
0.765383000000000 
6.406090000000000 
7.983080000000000 
1.968130000000000 
0.560179000000000 
-2.896040000000000 
-5.668840000000000 
14.711100000000000 
-20.000000000000000 
2.736180000000000 
-8.383410000000000 
4.773760000000000 
4.015170000000000 
-20.000000000000000 
0.907853000000000 
-0.916057000000000 
2.844820000000000 
2.705910000000000 
-3.387100000000000 
0.371015000000000 
1.433450000000000 
-1.898150000000000 
0.443504000000000 
4.322280000000000 
-20.000000000000000 
-6.660880000000000 
0.530076000000000 
3.075730000000000 
-2.200240000000000 
1.355900000000000 
20.000000000000000 
-0.945057000000000 
5.050910000000000 
1.596620000000000 
0.733981000000000 
0.310576000000000 
-1.632780000000000 
0.701475000000000 
3.903810000000000 
-13.840800000000000 
5.255130000000000 
0.487419000000000 
18.151299999999999 
-0.869993000000000 
2.020910000000000 
3.696820000000000 
-18.599299999999999 
-20.000000000000000 
20.000000000000000 
-3.648240000000000 
4.313870000000000 
-0.307219000000000 
2.404380000000000 
-20.000000000000000 
-0.630989000000000 
4.277510000000000 
0.049726600000000 
-2.246370000000000 
0.532471000000000 
9.161099999999999 
-14.031300000000000 
19.377099999999999 
2.604740000000000 
-12.687400000000000 
-20.000000000000000 
6.759040000000000 
-2.348340000000000 
3.418400000000000 
-20.000000000000000 
3.453470000000000 
-6.844840000000000 
2.112050000000000 
-0.510535000000000 
1.191350000000000 
-5.104120000000000 
20.000000000000000 
0.802516000000000 
-4.264030000000000 
-1.211530000000000 
20.000000000000000 
-20.000000000000000 
2.345270000000000 
-3.293230000000000 
5.088590000000000 
0.240845000000000 
-5.338310000000000 
-5.799950000000000 
1.353320000000000 
-20.000000000000000 
-2.362190000000000 
-6.221490000000000 
-3.212000000000000 
-6.758030000000000 
-8.001060000000001 
-11.337700000000000 
-9.010880000000000 
-6.507390000000000 
-4.206950000000000 
-1.578100000000000 
20.000000000000000 
-8.674480000000001 
-0.119908000000000 
9.828970000000000 
-3.479970000000000 
20.000000000000000 
6.691550000000000 
-20.000000000000000 
2.761160000000000 
0.426638000000000 
2.955910000000000 
-1.538920000000000 
6.150870000000000 
1.444090000000000 
-0.651829000000000 
1.823940000000000 
0.245931000000000 
3.342380000000000 
1.577120000000000 
12.809400000000000 
6.807870000000000 
-20.000000000000000 
-4.130780000000000 
2.164340000000000 
-3.547150000000000 
6.294820000000000 
2.903650000000000 
-12.464800000000000 
0.191353000000000 
-5.823720000000000 
-10.604400000000000 


==> Figures/ast_data/E-1-2-p1.dat <==
0.389379000000000 0.205205000000000 0.227882000000000 0.199482000000000 0.219047000000000 
0.342950000000000 0.179816000000000 0.270379000000000 0.227426000000000 0.236646000000000 
0.365755000000000 0.215793000000000 0.239731000000000 0.249130000000000 0.229797000000000 
0.361781000000000 0.194308000000000 0.241689000000000 0.187298000000000 0.238953000000000 
0.358776000000000 0.215282000000000 0.280680000000000 0.211645000000000 0.135827000000000 
0.401868000000000 0.188456000000000 0.276234000000000 0.173571000000000 0.237089000000000 
0.513923000000000 0.258501000000000 0.250907000000000 0.218101000000000 0.241378000000000 
0.369625000000000 0.188098000000000 0.275183000000000 0.190834000000000 0.191154000000000 
0.370692000000000 0.185325000000000 0.287055000000000 0.179481000000000 0.303816000000000 
0.377638000000000 0.217165000000000 0.263853000000000 0.203459000000000 0.213145000000000 
0.388480000000000 0.219149000000000 0.226550000000000 0.183520000000000 0.172587000000000 
0.329315000000000 0.226788000000000 0.281834000000000 0.219312000000000 0.191656000000000 
0.319267000000000 0.215613000000000 0.270295000000000 0.216752000000000 0.230333000000000 
0.326826000000000 0.213421000000000 0.261445000000000 0.190381000000000 0.181237000000000 
0.434730000000000 0.218658000000000 0.271373000000000 0.210213000000000 0.229211000000000 
0.351799000000000 0.187186000000000 0.247473000000000 0.227653000000000 0.233872000000000 
0.363435000000000 0.210248000000000 0.278943000000000 0.211923000000000 0.211426000000000 
0.391630000000000 0.204894000000000 0.247218000000000 0.183372000000000 0.205429000000000 
0.436376000000000 0.156660000000000 0.261557000000000 0.171209000000000 0.279712000000000 
0.284396000000000 0.201084000000000 0.303631000000000 0.196509000000000 0.199027000000000 
0.330947000000000 0.182501000000000 0.285437000000000 0.232455000000000 0.224768000000000 
0.351053000000000 0.200809000000000 0.254495000000000 0.196497000000000 0.230491000000000 
0.334145000000000 0.265059000000000 0.314744000000000 0.176778000000000 0.184010000000000 
0.309801000000000 0.195743000000000 0.310594000000000 0.198814000000000 0.231063000000000 
0.364157000000000 0.192012000000000 0.281409000000000 0.204140000000000 0.199130000000000 
0.455854000000000 0.216685000000000 0.250733000000000 0.184281000000000 0.225910000000000 
0.294675000000000 0.185216000000000 0.258485000000000 0.221272000000000 0.244151000000000 
0.402161000000000 0.191424000000000 0.285078000000000 0.168069000000000 0.224899000000000 
0.408843000000000 0.222656000000000 0.271018000000000 0.187813000000000 0.189164000000000 
0.342857000000000 0.192920000000000 0.258436000000000 0.212060000000000 0.242778000000000 
0.378997000000000 0.189428000000000 0.298875000000000 0.204672000000000 0.265776000000000 
0.313358000000000 0.234600000000000 0.244203000000000 0.200874000000000 0.255119000000000 
0.383771000000000 0.197461000000000 0.258663000000000 0.234708000000000 0.211200000000000 
0.376983000000000 0.233532000000000 0.295924000000000 0.237591000000000 0.175749000000000 
0.285281000000000 0.217845000000000 0.270199000000000 0.219841000000000 0.295783000000000 
0.350923000000000 0.196225000000000 0.258794000000000 0.199114000000000 0.209928000000000 
0.476514000000000 0.357322000000000 0.240867000000000 0.375891000000000 0.240147000000000 
0.321347000000000 0.177527000000000 0.306231000000000 0.195045000000000 0.278534000000000 
0.512942000000000 0.324360000000000 0.266617000000000 0.316542000000000 0.236519000000000 
0.259763000000000 0.262877000000000 0.282288000000000 0.212469000000000 0.191570000000000 
0.295882000000000 0.220073000000000 0.260733000000000 0.247791000000000 0.213473000000000 
0.322009000000000 0.190654000000000 0.244287000000000 0.212969000000000 0.233589000000000 
0.410921000000000 0.232892000000000 0.244517000000000 0.171215000000000 0.211645000000000 
0.496534000000000 0.248705000000000 0.244583000000000 0.197491000000000 0.200070000000000 
0.400269000000000 0.243089000000000 0.216805000000000 0.183002000000000 0.189485000000000 
0.358533000000000 0.239242000000000 0.257477000000000 0.202148000000000 0.149875000000000 
0.331296000000000 0.173343000000000 0.299914000000000 0.224731000000000 0.208247000000000 
0.354947000000000 0.171102000000000 0.267878000000000 0.230416000000000 0.216564000000000 
0.305971000000000 0.184531000000000 0.264467000000000 0.180534000000000 0.222446000000000 
0.361253000000000 0.204930000000000 0.285996000000000 0.214398000000000 0.182940000000000 
0.385455000000000 0.209280000000000 0.280329000000000 0.208318000000000 0.211907000000000 
0.354763000000000 0.185989000000000 0.218192000000000 0.191264000000000 0.193419000000000 
0.281757000000000 0.227813000000000 0.277826000000000 0.231653000000000 0.192879000000000 
0.413882000000000 0.228308000000000 0.245351000000000 0.194895000000000 0.207708000000000 
0.484559000000000 0.214859000000000 0.257809000000000 0.251133000000000 0.196703000000000 
0.469139000000000 0.297277000000000 0.235546000000000 0.287465000000000 0.261601000000000 
0.383781000000000 0.208661000000000 0.319807000000000 0.165633000000000 0.194530000000000 
0.446600000000000 0.229815000000000 0.287906000000000 0.227917000000000 0.202760000000000 
0.307601000000000 0.209584000000000 0.273048000000000 0.217831000000000 0.203773000000000 
0.356578000000000 0.244248000000000 0.273350000000000 0.160088000000000 0.199337000000000 
0.488912000000000 0.298076000000000 0.264589000000000 0.212298000000000 0.195839000000000 
0.336782000000000 0.187829000000000 0.258241000000000 0.198313000000000 0.197607000000000 
0.374481000000000 0.174549000000000 0.263342000000000 0.210774000000000 0.258708000000000 
0.355115000000000 0.183900000000000 0.282532000000000 0.234655000000000 0.272345000000000 
0.388925000000000 0.217210000000000 0.257831000000000 0.191599000000000 0.179217000000000 
0.388396000000000 0.185132000000000 0.269920000000000 0.194278000000000 0.197778000000000 
0.364174000000000 0.177342000000000 0.288976000000000 0.169227000000000 0.229467000000000 
0.380708000000000 0.206941000000000 0.295583000000000 0.187397000000000 0.262550000000000 
0.380251000000000 0.241784000000000 0.232504000000000 0.194875000000000 0.210796000000000 
0.416014000000000 0.231006000000000 0.248866000000000 0.181945000000000 0.214633000000000 
0.377374000000000 0.191598000000000 0.307766000000000 0.198778000000000 0.224958000000000 
0.278549000000000 0.206815000000000 0.287698000000000 0.207564000000000 0.212885000000000 
0.391669000000000 0.177074000000000 0.214589000000000 0.175184000000000 0.216623000000000 
0.317473000000000 0.209167000000000 0.296751000000000 0.171155000000000 0.203145000000000 
0.518676000000000 0.269400000000000 0.263854000000000 0.239485000000000 0.264318000000000 
0.457696000000000 0.237949000000000 0.264555000000000 0.199176000000000 0.176779000000000 
0.316015000000000 0.172373000000000 0.250109000000000 0.207847000000000 0.183875000000000 
0.371295000000000 0.217743000000000 0.246537000000000 0.212168000000000 0.204410000000000 
0.444883000000000 0.255204000000000 0.264152000000000 0.211630000000000 0.204365000000000 
0.432022000000000 0.211207000000000 0.245835000000000 0.193202000000000 0.219240000000000 
0.339239000000000 0.209821000000000 0.284004000000000 0.192318000000000 0.195122000000000 
0.415988000000000 0.195662000000000 0.247703000000000 0.202120000000000 0.181157000000000 
0.345506000000000 0.189586000000000 0.275592000000000 0.181805000000000 0.201069000000000 
0.392543000000000 0.179086000000000 0.237798000000000 0.243933000000000 0.202342000000000 
0.408518000000000 0.220504000000000 0.282165000000000 0.181266000000000 0.195216000000000 
0.334907000000000 0.171702000000000 0.275117000000000 0.224120000000000 0.229741000000000 
0.425340000000000 0.191756000000000 0.245083000000000 0.175873000000000 0.226044000000000 
0.352849000000000 0.219584000000000 0.232648000000000 0.174040000000000 0.172364000000000 
0.390177000000000 0.209011000000000 0.250378000000000 0.174521000000000 0.123233000000000 
0.303765000000000 0.222721000000000 0.269529000000000 0.184902000000000 0.211553000000000 
0.376957000000000 0.211911000000000 0.292046000000000 0.203917000000000 0.209590000000000 
0.392395000000000 0.175566000000000 0.230469000000000 0.170697000000000 0.142409000000000 
0.372371000000000 0.153796000000000 0.313611000000000 0.194513000000000 0.247568000000000 
0.464128000000000 0.271231000000000 0.279581000000000 0.225256000000000 0.201561000000000 
0.377685000000000 0.205911000000000 0.258571000000000 0.184110000000000 0.219821000000000 
0.355792000000000 0.185980000000000 0.267127000000000 0.180731000000000 0.262802000000000 
0.481646000000000 0.240473000000000 0.254015000000000 0.292829000000000 0.201893000000000 
0.398867000000000 0.229762000000000 0.258174000000000 0.223809000000000 0.183904000000000 
0.369762000000000 0.171228000000000 0.303527000000000 0.200487000000000 0.258952000000000 
0.377961000000000 0.179769000000000 0.266944000000000 0.203575000000000 0.200242000000000 
0.402522000000000 0.217701000000000 0.260701000000000 0.231311000000000 0.210110000000000 
0.371865000000000 0.178001000000000 0.260758000000000 0.257557000000000 0.194643000000000 
0.331791000000000 0.196791000000000 0.275947000000000 0.198429000000000 0.229211000000000 
0.196722000000000 0.228971000000000 0.301292000000000 0.248855000000000 0.269101000000000 
0.367370000000000 0.215677000000000 0.273504000000000 0.197435000000000 0.213924000000000 
0.333495000000000 0.262475000000000 0.251324000000000 0.259321000000000 0.197389000000000 
0.409432000000000 0.166243000000000 0.274649000000000 0.217935000000000 0.248328000000000 
0.294247000000000 0.247559000000000 0.300088000000000 0.215815000000000 0.000000000000000 
0.477348000000000 0.246531000000000 0.257797000000000 0.156015000000000 0.167780000000000 
0.387973000000000 0.212894000000000 0.253608000000000 0.211151000000000 0.175948000000000 
0.380720000000000 0.226700000000000 0.256889000000000 0.211645000000000 0.204749000000000 
0.268822000000000 0.229916000000000 0.235606000000000 0.215652000000000 0.213313000000000 
0.390145000000000 0.168522000000000 0.268826000000000 0.240047000000000 0.231179000000000 
0.356606000000000 0.211601000000000 0.284711000000000 0.190382000000000 0.213064000000000 
0.408547000000000 0.220019000000000 0.243680000000000 0.203926000000000 0.243474000000000 
0.337780000000000 0.189405000000000 0.301207000000000 0.202720000000000 0.257814000000000 
0.382413000000000 0.175297000000000 0.263290000000000 0.218025000000000 0.195972000000000 
0.264355000000000 0.241677000000000 0.311151000000000 0.206512000000000 0.218095000000000 
0.452101000000000 0.250221000000000 0.263079000000000 0.234790000000000 0.171035000000000 
0.396898000000000 0.197678000000000 0.242899000000000 0.237904000000000 0.214909000000000 
0.399472000000000 0.236623000000000 0.270587000000000 0.172158000000000 0.208377000000000 
0.397627000000000 0.213177000000000 0.234187000000000 0.170137000000000 0.263195000000000 
0.525003000000000 0.291370000000000 0.271749000000000 0.273075000000000 0.194090000000000 
0.345519000000000 0.199063000000000 0.266046000000000 0.210743000000000 0.202114000000000 
0.340391000000000 0.206414000000000 0.297367000000000 0.187585000000000 0.226944000000000 
0.291501000000000 0.235838000000000 0.281253000000000 0.239340000000000 0.205543000000000 
0.422665000000000 0.219370000000000 0.254640000000000 0.180318000000000 0.164695000000000 
0.357776000000000 0.181782000000000 0.249994000000000 0.191741000000000 0.223843000000000 
0.295354000000000 0.213550000000000 0.285164000000000 0.198002000000000 0.237125000000000 
0.355931000000000 0.203638000000000 0.265690000000000 0.201279000000000 0.182102000000000 
0.476770000000000 0.212385000000000 0.270228000000000 0.261856000000000 0.247625000000000 
0.355811000000000 0.192363000000000 0.287489000000000 0.194977000000000 0.224666000000000 
0.320299000000000 0.215306000000000 0.268802000000000 0.196660000000000 0.249163000000000 
0.332248000000000 0.219410000000000 0.291877000000000 0.176765000000000 0.188815000000000 
0.177772000000000 0.245682000000000 0.275356000000000 0.266896000000000 0.201568000000000 
0.403910000000000 0.185813000000000 0.272674000000000 0.250756000000000 0.229895000000000 
0.454191000000000 0.264145000000000 0.243706000000000 0.218164000000000 0.209661000000000 
0.315704000000000 0.194510000000000 0.263188000000000 0.192023000000000 0.225495000000000 
0.335535000000000 0.165029000000000 0.304433000000000 0.194848000000000 0.245302000000000 
0.446043000000000 0.256161000000000 0.255150000000000 0.160062000000000 0.177018000000000 
0.470198000000000 0.311466000000000 0.274585000000000 0.261148000000000 0.228587000000000 
0.353154000000000 0.208677000000000 0.280813000000000 0.206464000000000 0.207943000000000 
0.326413000000000 0.197029000000000 0.273795000000000 0.199222000000000 0.257095000000000 
0.368402000000000 0.213559000000000 0.274269000000000 0.188231000000000 0.203251000000000 
0.323823000000000 0.204752000000000 0.290125000000000 0.207776000000000 0.184945000000000 
0.340686000000000 0.222802000000000 0.290240000000000 0.190391000000000 0.233735000000000 
0.337757000000000 0.180522000000000 0.257016000000000 0.235000000000000 0.192443000000000 
0.350516000000000 0.201072000000000 0.237806000000000 0.174611000000000 0.139062000000000 
0.337860000000000 0.202653000000000 0.291866000000000 0.201580000000000 0.241257000000000 
0.350586000000000 0.203114000000000 0.257062000000000 0.148622000000000 0.190827000000000 
0.371573000000000 0.203600000000000 0.235904000000000 0.196916000000000 0.213335000000000 
0.375662000000000 0.220849000000000 0.236153000000000 0.179751000000000 0.211125000000000 
0.334895000000000 0.190961000000000 0.273945000000000 0.220503000000000 0.231676000000000 
0.429830000000000 0.183214000000000 0.288610000000000 0.225257000000000 0.203551000000000 
0.355761000000000 0.196354000000000 0.307316000000000 0.228021000000000 0.226755000000000 
0.351110000000000 0.230862000000000 0.279056000000000 0.203522000000000 0.169126000000000 
0.324266000000000 0.229383000000000 0.286947000000000 0.199782000000000 0.216123000000000 
0.370970000000000 0.166608000000000 0.280511000000000 0.179467000000000 0.213472000000000 
0.303377000000000 0.181412000000000 0.275722000000000 0.222135000000000 0.201702000000000 
0.412234000000000 0.192111000000000 0.245141000000000 0.181680000000000 0.202512000000000 
0.354339000000000 0.191780000000000 0.240005000000000 0.187568000000000 0.265623000000000 
0.333591000000000 0.227546000000000 0.279701000000000 0.229592000000000 0.178886000000000 
0.373247000000000 0.232535000000000 0.282609000000000 0.179183000000000 0.170144000000000 
0.498538000000000 0.284080000000000 0.223392000000000 0.282615000000000 0.241966000000000 
0.337387000000000 0.219182000000000 0.225043000000000 0.170470000000000 0.200752000000000 
0.420476000000000 0.188455000000000 0.295893000000000 0.221721000000000 0.228971000000000 
0.375138000000000 0.219065000000000 0.265597000000000 0.148363000000000 0.222745000000000 
0.403586000000000 0.189523000000000 0.232977000000000 0.227531000000000 0.215013000000000 
0.318483000000000 0.206359000000000 0.235678000000000 0.186818000000000 0.234988000000000 
0.446035000000000 0.255099000000000 0.243053000000000 0.218234000000000 0.211399000000000 
0.437898000000000 0.227110000000000 0.246288000000000 0.189408000000000 0.182996000000000 
0.377529000000000 0.216207000000000 0.258924000000000 0.220904000000000 0.217401000000000 
0.330292000000000 0.175887000000000 0.252087000000000 0.198631000000000 0.213571000000000 
0.396999000000000 0.181627000000000 0.269443000000000 0.227296000000000 0.217321000000000 
0.383521000000000 0.212973000000000 0.284004000000000 0.227156000000000 0.205608000000000 
0.388410000000000 0.186090000000000 0.298884000000000 0.184368000000000 0.273184000000000 
0.375637000000000 0.193359000000000 0.266367000000000 0.191700000000000 0.200822000000000 
0.326139000000000 0.227609000000000 0.305261000000000 0.196039000000000 0.232951000000000 
0.290696000000000 0.213334000000000 0.258224000000000 0.240086000000000 0.179723000000000 
0.231925000000000 0.274269000000000 0.300077000000000 0.216102000000000 0.281235000000000 
0.263351000000000 0.235527000000000 0.308454000000000 0.204638000000000 0.295219000000000 
0.322024000000000 0.220782000000000 0.228868000000000 0.146441000000000 0.210954000000000 
0.348315000000000 0.193121000000000 0.271303000000000 0.223579000000000 0.222267000000000 
0.357256000000000 0.230805000000000 0.289559000000000 0.215444000000000 0.215887000000000 
0.344854000000000 0.208835000000000 0.271607000000000 0.178049000000000 0.260902000000000 
0.287641000000000 0.190802000000000 0.270939000000000 0.219411000000000 0.235504000000000 
0.356468000000000 0.204261000000000 0.288007000000000 0.169420000000000 0.215213000000000 
0.297716000000000 0.198150000000000 0.274393000000000 0.235081000000000 0.209212000000000 
0.418959000000000 0.241908000000000 0.259431000000000 0.147696000000000 0.185942000000000 
0.270104000000000 0.190592000000000 0.305899000000000 0.227553000000000 0.212523000000000 
0.393922000000000 0.224294000000000 0.288889000000000 0.166062000000000 0.255640000000000 
0.315971000000000 0.225625000000000 0.281568000000000 0.179701000000000 0.280282000000000 
0.375738000000000 0.215378000000000 0.303359000000000 0.185321000000000 0.144711000000000 
0.290371000000000 0.217192000000000 0.317234000000000 0.241462000000000 0.194927000000000 
0.418788000000000 0.229723000000000 0.278596000000000 0.253179000000000 0.175371000000000 
0.366367000000000 0.171787000000000 0.273463000000000 0.211130000000000 0.209492000000000 
0.444156000000000 0.209886000000000 0.223969000000000 0.199916000000000 0.220786000000000 
0.318820000000000 0.243164000000000 0.263021000000000 0.178196000000000 0.223976000000000 
0.348246000000000 0.202200000000000 0.256381000000000 0.178013000000000 0.183359000000000 
0.381381000000000 0.194039000000000 0.248068000000000 0.206189000000000 0.224223000000000 
0.338539000000000 0.184087000000000 0.277337000000000 0.221496000000000 0.233268000000000 
0.370134000000000 0.219684000000000 0.264254000000000 0.193502000000000 0.133460000000000 
0.367573000000000 0.233144000000000 0.260802000000000 0.185752000000000 0.201861000000000 
0.370285000000000 0.189640000000000 0.268037000000000 0.238280000000000 0.228514000000000 
0.276751000000000 0.181784000000000 0.298431000000000 0.230182000000000 0.238585000000000 
0.323149000000000 0.193341000000000 0.294789000000000 0.201436000000000 0.217260000000000 
0.423246000000000 0.167246000000000 0.272424000000000 0.224085000000000 0.229054000000000 
0.282054000000000 0.198057000000000 0.255069000000000 0.184458000000000 0.196186000000000 
0.350010000000000 0.209588000000000 0.260764000000000 0.177260000000000 0.191918000000000 
0.338092000000000 0.157123000000000 0.259638000000000 0.265030000000000 0.203471000000000 
0.388610000000000 0.186540000000000 0.239180000000000 0.192601000000000 0.200827000000000 
0.389608000000000 0.240861000000000 0.232815000000000 0.166793000000000 0.198638000000000 
0.332854000000000 0.223059000000000 0.262408000000000 0.204980000000000 0.223937000000000 
0.302819000000000 0.237661000000000 0.249139000000000 0.168910000000000 0.236349000000000 
0.363411000000000 0.201949000000000 0.277625000000000 0.151753000000000 0.253919000000000 
0.396326000000000 0.212366000000000 0.233628000000000 0.187278000000000 0.231355000000000 
0.399893000000000 0.194246000000000 0.262229000000000 0.182137000000000 0.222973000000000 
0.384442000000000 0.189568000000000 0.251140000000000 0.175388000000000 0.181977000000000 
0.443244000000000 0.231726000000000 0.259916000000000 0.206252000000000 0.178171000000000 
0.392842000000000 0.197267000000000 0.251506000000000 0.220673000000000 0.232980000000000 
0.413883000000000 0.206009000000000 0.236637000000000 0.199702000000000 0.207848000000000 
0.358916000000000 0.204024000000000 0.239616000000000 0.206486000000000 0.280093000000000 
0.432930000000000 0.167528000000000 0.289463000000000 0.198881000000000 0.241608000000000 
0.474330000000000 0.250543000000000 0.241174000000000 0.271457000000000 0.218485000000000 
0.298685000000000 0.244744000000000 0.249072000000000 0.175108000000000 0.188889000000000 
0.397551000000000 0.194432000000000 0.251483000000000 0.158810000000000 0.215370000000000 
0.388969000000000 0.255998000000000 0.256588000000000 0.177510000000000 0.190105000000000 
0.308018000000000 0.210900000000000 0.268902000000000 0.198440000000000 0.263341000000000 
0.343032000000000 0.166988000000000 0.275047000000000 0.217628000000000 0.205073000000000 
0.339939000000000 0.234558000000000 0.292957000000000 0.186231000000000 0.179250000000000 
0.345011000000000 0.216427000000000 0.300388000000000 0.157940000000000 0.201909000000000 
0.299029000000000 0.210939000000000 0.271632000000000 0.187804000000000 0.211736000000000 
0.373364000000000 0.270149000000000 0.273554000000000 0.202853000000000 0.234296000000000 
0.296665000000000 0.178308000000000 0.252182000000000 0.205041000000000 0.191559000000000 
0.430807000000000 0.189474000000000 0.256227000000000 0.178589000000000 0.177452000000000 
0.303067000000000 0.238338000000000 0.285998000000000 0.210553000000000 0.219322000000000 
0.382839000000000 0.200563000000000 0.215619000000000 0.219925000000000 0.207194000000000 
0.406941000000000 0.188179000000000 0.276829000000000 0.208577000000000 0.253521000000000 
0.383461000000000 0.177799000000000 0.267815000000000 0.231038000000000 0.229851000000000 
0.425704000000000 0.237107000000000 0.272265000000000 0.262297000000000 0.206609000000000 
0.393623000000000 0.168503000000000 0.250919000000000 0.184373000000000 0.220802000000000 
0.338509000000000 0.179849000000000 0.253449000000000 0.207925000000000 0.257215000000000 
0.421718000000000 0.217534000000000 0.233244000000000 0.201154000000000 0.202232000000000 
0.338279000000000 0.214975000000000 0.305922000000000 0.197239000000000 0.215514000000000 
0.350385000000000 0.187605000000000 0.254095000000000 0.202449000000000 0.215226000000000 
0.485684000000000 0.273298000000000 0.257529000000000 0.245987000000000 0.217938000000000 
0.464281000000000 0.282039000000000 0.274884000000000 0.238098000000000 0.172530000000000 
0.388344000000000 0.172003000000000 0.268423000000000 0.207276000000000 0.207272000000000 
0.450888000000000 0.179030000000000 0.268580000000000 0.197589000000000 0.284524000000000 
0.391051000000000 0.255722000000000 0.263541000000000 0.202678000000000 0.158503000000000 
0.446917000000000 0.227112000000000 0.281579000000000 0.209688000000000 0.232093000000000 
0.252796000000000 0.209549000000000 0.302226000000000 0.260468000000000 0.285025000000000 
0.382720000000000 0.209860000000000 0.256458000000000 0.196578000000000 0.246392000000000 
0.379393000000000 0.187299000000000 0.268491000000000 0.208421000000000 0.240698000000000 
0.451091000000000 0.232890000000000 0.270020000000000 0.255317000000000 0.254232000000000 
0.391630000000000 0.192954000000000 0.254634000000000 0.238487000000000 0.224602000000000 
0.326323000000000 0.218354000000000 0.273439000000000 0.151551000000000 0.262623000000000 
0.315209000000000 0.267444000000000 0.263747000000000 0.194602000000000 0.193622000000000 
0.373245000000000 0.208112000000000 0.295806000000000 0.162765000000000 0.219078000000000 
0.270500000000000 0.221794000000000 0.234651000000000 0.230560000000000 0.259551000000000 
0.392665000000000 0.185733000000000 0.266047000000000 0.196895000000000 0.218473000000000 
0.443392000000000 0.207514000000000 0.300335000000000 0.208235000000000 0.263304000000000 
0.278529000000000 0.231271000000000 0.295552000000000 0.204886000000000 0.240970000000000 
0.329732000000000 0.228875000000000 0.297811000000000 0.243232000000000 0.175424000000000 
0.240437000000000 0.283491000000000 0.257408000000000 0.232637000000000 0.294139000000000 
0.278212000000000 0.231066000000000 0.284563000000000 0.165913000000000 0.145917000000000 
0.411641000000000 0.240521000000000 0.287482000000000 0.216914000000000 0.219805000000000 
0.372600000000000 0.242260000000000 0.241266000000000 0.160488000000000 0.156175000000000 
0.419975000000000 0.174100000000000 0.274122000000000 0.237767000000000 0.225445000000000 
0.315929000000000 0.182967000000000 0.266112000000000 0.150779000000000 0.203073000000000 
0.332200000000000 0.185428000000000 0.285648000000000 0.193152000000000 0.242302000000000 
0.411977000000000 0.168945000000000 0.320365000000000 0.175444000000000 0.320622000000000 
0.329370000000000 0.201366000000000 0.234114000000000 0.184961000000000 0.203300000000000 
0.360988000000000 0.197349000000000 0.266830000000000 0.230805000000000 0.244476000000000 
0.330233000000000 0.207482000000000 0.288961000000000 0.202310000000000 0.272452000000000 
0.371436000000000 0.204493000000000 0.290287000000000 0.171223000000000 0.199194000000000 
0.327521000000000 0.175795000000000 0.266066000000000 0.222046000000000 0.231804000000000 
0.501202000000000 0.248120000000000 0.248558000000000 0.271320000000000 0.185877000000000 
0.404039000000000 0.226567000000000 0.278392000000000 0.179644000000000 0.185569000000000 
0.350037000000000 0.222283000000000 0.280398000000000 0.189426000000000 0.231982000000000 
0.333344000000000 0.220105000000000 0.251993000000000 0.189900000000000 0.191879000000000 
0.401377000000000 0.184207000000000 0.269588000000000 0.192350000000000 0.236784000000000 
0.339375000000000 0.201639000000000 0.282237000000000 0.215231000000000 0.238113000000000 
0.433648000000000 0.203056000000000 0.256411000000000 0.173882000000000 0.260843000000000 
0.368574000000000 0.200234000000000 0.266216000000000 0.180180000000000 0.209348000000000 
0.313879000000000 0.191851000000000 0.255354000000000 0.177461000000000 0.243574000000000 
0.345589000000000 0.189106000000000 0.271387000000000 0.166102000000000 0.249878000000000 
0.303246000000000 0.242629000000000 0.279682000000000 0.233114000000000 0.261988000000000 
0.354820000000000 0.211536000000000 0.252745000000000 0.164017000000000 0.222011000000000 
0.415216000000000 0.210236000000000 0.244620000000000 0.186781000000000 0.259245000000000 
0.360281000000000 0.228596000000000 0.270297000000000 0.178520000000000 0.207381000000000 
0.379083000000000 0.196398000000000 0.285890000000000 0.213182000000000 0.214504000000000 
0.330421000000000 0.215087000000000 0.251464000000000 0.220873000000000 0.221007000000000 
0.370413000000000 0.184734000000000 0.227889000000000 0.183259000000000 0.234802000000000 
0.372154000000000 0.152832000000000 0.249122000000000 0.189787000000000 0.219500000000000 
0.295979000000000 0.188824000000000 0.294536000000000 0.203436000000000 0.250143000000000 
0.336535000000000 0.215113000000000 0.286927000000000 0.190235000000000 0.224190000000000 
0.379695000000000 0.198807000000000 0.232541000000000 0.187028000000000 0.193236000000000 
0.353964000000000 0.182159000000000 0.270166000000000 0.201414000000000 0.217055000000000 
0.201370000000000 0.205936000000000 0.284748000000000 0.259962000000000 0.270212000000000 
0.381206000000000 0.189155000000000 0.297293000000000 0.190248000000000 0.262644000000000 
0.345943000000000 0.207642000000000 0.288076000000000 0.178088000000000 0.241543000000000 
0.374127000000000 0.203954000000000 0.299897000000000 0.208762000000000 0.213333000000000 
0.362714000000000 0.237150000000000 0.308978000000000 0.203084000000000 0.241786000000000 
0.310054000000000 0.191675000000000 0.275852000000000 0.204291000000000 0.247579000000000 
0.425516000000000 0.211166000000000 0.245945000000000 0.233657000000000 0.180738000000000 
0.381758000000000 0.190727000000000 0.293469000000000 0.137846000000000 0.229715000000000 
0.261527000000000 0.228026000000000 0.294948000000000 0.199525000000000 0.202718000000000 
0.427408000000000 0.200441000000000 0.281373000000000 0.259868000000000 0.172660000000000 
0.320889000000000 0.167554000000000 0.226472000000000 0.225420000000000 0.230547000000000 
0.335456000000000 0.191335000000000 0.237427000000000 0.171578000000000 0.239635000000000 
0.511527000000000 0.302585000000000 0.277044000000000 0.237611000000000 0.223159000000000 
0.312115000000000 0.179449000000000 0.275091000000000 0.190775000000000 0.240281000000000 
0.285713000000000 0.244054000000000 0.254631000000000 0.194604000000000 0.229643000000000 
0.500856000000000 0.298673000000000 0.216535000000000 0.301392000000000 0.198020000000000 
0.328892000000000 0.222048000000000 0.280050000000000 0.172919000000000 0.248180000000000 
0.427903000000000 0.225144000000000 0.235813000000000 0.184723000000000 0.190412000000000 
0.388105000000000 0.209925000000000 0.288693000000000 0.217772000000000 0.205019000000000 
0.321710000000000 0.225521000000000 0.252293000000000 0.191952000000000 0.195036000000000 
0.354520000000000 0.244689000000000 0.275316000000000 0.177346000000000 0.125071000000000 
0.330784000000000 0.238222000000000 0.287992000000000 0.177311000000000 0.247994000000000 
0.412906000000000 0.239678000000000 0.255560000000000 0.176717000000000 0.189290000000000 
0.346676000000000 0.210212000000000 0.290724000000000 0.199660000000000 0.210050000000000 
0.386614000000000 0.167589000000000 0.309222000000000 0.214181000000000 0.260696000000000 
0.352374000000000 0.193484000000000 0.325141000000000 0.217201000000000 0.272774000000000 
0.275793000000000 0.214673000000000 0.296658000000000 0.212071000000000 0.258690000000000 
0.396294000000000 0.209000000000000 0.285309000000000 0.248183000000000 0.196145000000000 
0.339527000000000 0.170235000000000 0.277887000000000 0.178445000000000 0.216913000000000 
0.350729000000000 0.207299000000000 0.281886000000000 0.204471000000000 0.223527000000000 
0.395729000000000 0.199614000000000 0.297433000000000 0.231106000000000 0.193486000000000 
0.368169000000000 0.190526000000000 0.252683000000000 0.219307000000000 0.211091000000000 
0.298132000000000 0.196195000000000 0.315232000000000 0.200584000000000 0.183729000000000 
0.398430000000000 0.233162000000000 0.240678000000000 0.146695000000000 0.230398000000000 
0.357001000000000 0.201195000000000 0.248821000000000 0.163315000000000 0.231332000000000 
0.306836000000000 0.183842000000000 0.258230000000000 0.182599000000000 0.284370000000000 
0.352378000000000 0.180776000000000 0.207918000000000 0.205740000000000 0.220916000000000 
0.296499000000000 0.230590000000000 0.271536000000000 0.239748000000000 0.199728000000000 
0.334990000000000 0.225963000000000 0.280264000000000 0.178495000000000 0.151237000000000 
0.358867000000000 0.204658000000000 0.263492000000000 0.199089000000000 0.230498000000000 
0.441685000000000 0.232877000000000 0.268764000000000 0.195321000000000 0.228241000000000 
0.315174000000000 0.195071000000000 0.263947000000000 0.246865000000000 0.203783000000000 
0.328686000000000 0.191629000000000 0.306287000000000 0.221475000000000 0.281334000000000 
0.390782000000000 0.188631000000000 0.274198000000000 0.194035000000000 0.213510000000000 
0.378834000000000 0.204612000000000 0.289370000000000 0.194773000000000 0.208416000000000 
0.367668000000000 0.215100000000000 0.268131000000000 0.223932000000000 0.209207000000000 
0.416842000000000 0.210301000000000 0.260616000000000 0.197562000000000 0.184223000000000 
0.342790000000000 0.194872000000000 0.339647000000000 0.199986000000000 0.310149000000000 
0.508036000000000 0.279180000000000 0.249850000000000 0.320470000000000 0.245323000000000 
0.362186000000000 0.233203000000000 0.265341000000000 0.157288000000000 0.170487000000000 
0.463757000000000 0.227402000000000 0.285052000000000 0.220149000000000 0.206087000000000 
0.385216000000000 0.244741000000000 0.264759000000000 0.164440000000000 0.209172000000000 
0.356320000000000 0.205663000000000 0.282907000000000 0.201052000000000 0.280638000000000 
0.344943000000000 0.194147000000000 0.280056000000000 0.225322000000000 0.195542000000000 
0.306906000000000 0.177114000000000 0.295867000000000 0.244668000000000 0.240082000000000 
0.427359000000000 0.240860000000000 0.239493000000000 0.257006000000000 0.190119000000000 
0.287502000000000 0.215767000000000 0.260415000000000 0.225659000000000 0.269639000000000 
0.395906000000000 0.198225000000000 0.286980000000000 0.228050000000000 0.251286000000000 
0.429681000000000 0.197184000000000 0.257849000000000 0.228061000000000 0.173331000000000 
0.352192000000000 0.201580000000000 0.249836000000000 0.183531000000000 0.192825000000000 
0.383555000000000 0.170928000000000 0.250169000000000 0.206289000000000 0.202377000000000 
0.412004000000000 0.227742000000000 0.264412000000000 0.156979000000000 0.183861000000000 
0.341868000000000 0.187564000000000 0.271318000000000 0.167653000000000 0.265367000000000 
0.297514000000000 0.218622000000000 0.290614000000000 0.219319000000000 0.241203000000000 
0.453411000000000 0.187211000000000 0.234745000000000 0.256652000000000 0.240679000000000 
0.350326000000000 0.211380000000000 0.275772000000000 0.183984000000000 0.186413000000000 
0.349195000000000 0.200786000000000 0.255681000000000 0.165506000000000 0.245303000000000 
0.483989000000000 0.242037000000000 0.266099000000000 0.281560000000000 0.232850000000000 
0.490001000000000 0.249969000000000 0.233407000000000 0.283487000000000 0.219799000000000 
0.349664000000000 0.199647000000000 0.320085000000000 0.181333000000000 0.208731000000000 
0.434495000000000 0.216788000000000 0.260192000000000 0.224610000000000 0.190478000000000 
0.422873000000000 0.185711000000000 0.267089000000000 0.245885000000000 0.241879000000000 
0.326528000000000 0.164966000000000 0.232840000000000 0.191915000000000 0.196454000000000 
0.349119000000000 0.239916000000000 0.238253000000000 0.189920000000000 0.170574000000000 
0.208705000000000 0.262780000000000 0.247834000000000 0.227646000000000 0.198903000000000 
0.352393000000000 0.190472000000000 0.291140000000000 0.156959000000000 0.246003000000000 
0.335205000000000 0.170293000000000 0.258974000000000 0.236386000000000 0.230413000000000 
0.331422000000000 0.251010000000000 0.273105000000000 0.208683000000000 0.215714000000000 
0.360813000000000 0.223440000000000 0.235341000000000 0.191197000000000 0.189618000000000 
0.427021000000000 0.207162000000000 0.273271000000000 0.141879000000000 0.193909000000000 
0.324191000000000 0.217803000000000 0.290976000000000 0.174711000000000 0.226351000000000 
0.392060000000000 0.205026000000000 0.262348000000000 0.185358000000000 0.190638000000000 
0.428927000000000 0.211726000000000 0.258299000000000 0.203722000000000 0.200739000000000 
0.424564000000000 0.200391000000000 0.266878000000000 0.231968000000000 0.247279000000000 
0.356403000000000 0.162673000000000 0.260597000000000 0.213214000000000 0.247137000000000 
0.420005000000000 0.205048000000000 0.259860000000000 0.214854000000000 0.220814000000000 
0.286390000000000 0.237896000000000 0.245079000000000 0.191914000000000 0.247359000000000 
0.388775000000000 0.205953000000000 0.272500000000000 0.207615000000000 0.240910000000000 
0.300301000000000 0.224855000000000 0.279721000000000 0.224008000000000 0.191333000000000 
0.330570000000000 0.225993000000000 0.279460000000000 0.203942000000000 0.240272000000000 
0.311031000000000 0.209704000000000 0.262302000000000 0.246215000000000 0.234988000000000 
0.439987000000000 0.243503000000000 0.275717000000000 0.235388000000000 0.210954000000000 
0.422559000000000 0.165935000000000 0.269113000000000 0.187680000000000 0.223708000000000 
0.289946000000000 0.198347000000000 0.250007000000000 0.212597000000000 0.196992000000000 
0.395178000000000 0.234776000000000 0.256933000000000 0.191368000000000 0.210716000000000 
0.365935000000000 0.184028000000000 0.279838000000000 0.197389000000000 0.227118000000000 
0.364142000000000 0.197783000000000 0.257412000000000 0.198562000000000 0.165429000000000 
0.293370000000000 0.195990000000000 0.281579000000000 0.176756000000000 0.241816000000000 
0.232242000000000 0.251148000000000 0.292389000000000 0.232589000000000 0.266476000000000 
0.364731000000000 0.200189000000000 0.263641000000000 0.200128000000000 0.224262000000000 
0.393847000000000 0.203191000000000 0.295304000000000 0.220619000000000 0.211402000000000 
0.276329000000000 0.209245000000000 0.273902000000000 0.203893000000000 0.214203000000000 
0.258893000000000 0.240614000000000 0.249307000000000 0.205123000000000 0.243314000000000 
0.367970000000000 0.202867000000000 0.249454000000000 0.228565000000000 0.166565000000000 
0.381402000000000 0.196567000000000 0.253545000000000 0.244180000000000 0.259147000000000 
0.387051000000000 0.221492000000000 0.202719000000000 0.177588000000000 0.194395000000000 
0.260045000000000 0.191769000000000 0.271492000000000 0.193275000000000 0.247959000000000 
0.479386000000000 0.245244000000000 0.244008000000000 0.257638000000000 0.203327000000000 
0.342939000000000 0.188666000000000 0.281117000000000 0.266250000000000 0.196362000000000 
0.367655000000000 0.201209000000000 0.247664000000000 0.220697000000000 0.165581000000000 
0.329401000000000 0.202564000000000 0.236074000000000 0.199004000000000 0.279651000000000 
0.337533000000000 0.192521000000000 0.258693000000000 0.221181000000000 0.247656000000000 
0.355761000000000 0.183815000000000 0.240871000000000 0.207027000000000 0.217364000000000 
0.344463000000000 0.170020000000000 0.259611000000000 0.188658000000000 0.256005000000000 
0.349440000000000 0.218818000000000 0.270735000000000 0.221062000000000 0.166454000000000 
0.420738000000000 0.184820000000000 0.283938000000000 0.193269000000000 0.205853000000000 
0.290439000000000 0.199299000000000 0.268781000000000 0.219215000000000 0.264440000000000 
0.437957000000000 0.194696000000000 0.219718000000000 0.218164000000000 0.205394000000000 
0.351190000000000 0.258174000000000 0.271507000000000 0.181270000000000 0.220745000000000 
0.407559000000000 0.187147000000000 0.270553000000000 0.203276000000000 0.254558000000000 
0.222021000000000 0.205211000000000 0.269079000000000 0.273434000000000 0.255583000000000 
0.454013000000000 0.258005000000000 0.230988000000000 0.222192000000000 0.214609000000000 
0.338643000000000 0.177163000000000 0.274927000000000 0.185493000000000 0.236190000000000 
0.302994000000000 0.227292000000000 0.256065000000000 0.215125000000000 0.196075000000000 
0.320114000000000 0.200640000000000 0.253539000000000 0.215744000000000 0.237895000000000 
0.412289000000000 0.208493000000000 0.258194000000000 0.183763000000000 0.164543000000000 
0.281954000000000 0.232672000000000 0.304749000000000 0.209323000000000 0.210623000000000 
0.335969000000000 0.182858000000000 0.237416000000000 0.210803000000000 0.215956000000000 
0.366468000000000 0.155229000000000 0.322157000000000 0.203888000000000 0.220340000000000 
0.358682000000000 0.213557000000000 0.289182000000000 0.179464000000000 0.228853000000000 
0.297265000000000 0.206403000000000 0.276661000000000 0.246706000000000 0.279314000000000 
0.334632000000000 0.205554000000000 0.235283000000000 0.191648000000000 0.208867000000000 
0.298195000000000 0.218826000000000 0.305655000000000 0.193450000000000 0.252632000000000 
0.449283000000000 0.221716000000000 0.274892000000000 0.278832000000000 0.191300000000000 
0.325267000000000 0.211830000000000 0.289678000000000 0.176789000000000 0.254256000000000 
0.434844000000000 0.238415000000000 0.247467000000000 0.244207000000000 0.198194000000000 
0.496270000000000 0.342391000000000 0.247234000000000 0.319203000000000 0.211578000000000 
0.373284000000000 0.179875000000000 0.221656000000000 0.191193000000000 0.220667000000000 
0.334188000000000 0.183447000000000 0.241747000000000 0.180468000000000 0.216003000000000 
0.335179000000000 0.170423000000000 0.277722000000000 0.223957000000000 0.220023000000000 
0.314644000000000 0.200159000000000 0.285767000000000 0.187921000000000 0.255084000000000 
0.347208000000000 0.168791000000000 0.280826000000000 0.185055000000000 0.226988000000000 
0.330532000000000 0.185035000000000 0.246512000000000 0.186225000000000 0.248786000000000 
0.385461000000000 0.173675000000000 0.244174000000000 0.210240000000000 0.235509000000000 
0.366105000000000 0.208015000000000 0.264422000000000 0.205983000000000 0.250283000000000 
0.370515000000000 0.179379000000000 0.240007000000000 0.190889000000000 0.212590000000000 
0.349843000000000 0.190181000000000 0.284261000000000 0.236891000000000 0.186140000000000 
0.429845000000000 0.187949000000000 0.272633000000000 0.184886000000000 0.245041000000000 
0.373370000000000 0.198409000000000 0.281376000000000 0.192193000000000 0.202352000000000 
0.375531000000000 0.191276000000000 0.242789000000000 0.152950000000000 0.242869000000000 
0.325475000000000 0.195901000000000 0.235000000000000 0.181057000000000 0.238011000000000 
0.418393000000000 0.229179000000000 0.247845000000000 0.178243000000000 0.182434000000000 
0.390861000000000 0.199381000000000 0.274850000000000 0.178802000000000 0.207816000000000 
0.270450000000000 0.241181000000000 0.302385000000000 0.216205000000000 0.214993000000000 
0.292269000000000 0.224193000000000 0.284723000000000 0.179786000000000 0.185101000000000 
0.348254000000000 0.204856000000000 0.310770000000000 0.192992000000000 0.260932000000000 
0.373206000000000 0.184965000000000 0.270401000000000 0.190178000000000 0.224929000000000 
0.329235000000000 0.195163000000000 0.264653000000000 0.171831000000000 0.247707000000000 
0.301037000000000 0.185514000000000 0.264111000000000 0.230097000000000 0.229953000000000 
0.448654000000000 0.202285000000000 0.253499000000000 0.243764000000000 0.220630000000000 
0.368392000000000 0.190624000000000 0.266566000000000 0.200009000000000 0.214953000000000 
0.392244000000000 0.191953000000000 0.249120000000000 0.179761000000000 0.185160000000000 
0.365420000000000 0.172019000000000 0.308557000000000 0.198278000000000 0.252895000000000 
0.349313000000000 0.196431000000000 0.257623000000000 0.241113000000000 0.234158000000000 
0.394626000000000 0.214042000000000 0.257941000000000 0.211539000000000 0.202136000000000 
0.396147000000000 0.177828000000000 0.268558000000000 0.176811000000000 0.195373000000000 
0.307931000000000 0.225581000000000 0.263571000000000 0.211971000000000 0.257827000000000 
0.244425000000000 0.232025000000000 0.285489000000000 0.227902000000000 0.211216000000000 
0.399048000000000 0.219875000000000 0.292269000000000 0.225701000000000 0.196654000000000 
0.341623000000000 0.174212000000000 0.279328000000000 0.218677000000000 0.251648000000000 
0.321873000000000 0.199910000000000 0.261818000000000 0.202320000000000 0.240365000000000 
0.400736000000000 0.205586000000000 0.243155000000000 0.210022000000000 0.223379000000000 
0.305428000000000 0.198158000000000 0.283053000000000 0.233634000000000 0.206957000000000 
0.345658000000000 0.231306000000000 0.313366000000000 0.214078000000000 0.258001000000000 
0.384504000000000 0.194826000000000 0.297203000000000 0.236777000000000 0.268084000000000 
0.357006000000000 0.172084000000000 0.263695000000000 0.200438000000000 0.190818000000000 
0.316772000000000 0.212247000000000 0.260053000000000 0.205138000000000 0.243718000000000 
0.186024000000000 0.262239000000000 0.277566000000000 0.000000000000000 0.266336000000000 
0.361363000000000 0.162599000000000 0.266140000000000 0.207363000000000 0.272993000000000 
0.304719000000000 0.202708000000000 0.263276000000000 0.229460000000000 0.201293000000000 
0.438877000000000 0.244059000000000 0.264277000000000 0.207179000000000 0.188988000000000 
0.275050000000000 0.208467000000000 0.297412000000000 0.207231000000000 0.191240000000000 
0.425470000000000 0.212886000000000 0.293130000000000 0.258357000000000 0.217657000000000 
0.364793000000000 0.203608000000000 0.255775000000000 0.169424000000000 0.229664000000000 
0.380947000000000 0.205023000000000 0.242113000000000 0.166314000000000 0.215850000000000 
0.335480000000000 0.210324000000000 0.286790000000000 0.209244000000000 0.252514000000000 
0.351738000000000 0.176047000000000 0.241648000000000 0.217961000000000 0.220117000000000 
0.450272000000000 0.241285000000000 0.283255000000000 0.208405000000000 0.174325000000000 
0.349951000000000 0.205269000000000 0.264722000000000 0.223658000000000 0.165900000000000 
0.383482000000000 0.171597000000000 0.267312000000000 0.201905000000000 0.239290000000000 
0.416918000000000 0.176635000000000 0.267909000000000 0.205039000000000 0.258263000000000 
0.421310000000000 0.239013000000000 0.236940000000000 0.227261000000000 0.224317000000000 
0.412066000000000 0.235810000000000 0.237987000000000 0.180232000000000 0.157252000000000 
0.359180000000000 0.202861000000000 0.271678000000000 0.203159000000000 0.190137000000000 
0.405782000000000 0.244722000000000 0.201499000000000 0.184691000000000 0.228453000000000 
0.371763000000000 0.225189000000000 0.244273000000000 0.220896000000000 0.203870000000000 
0.352936000000000 0.202024000000000 0.223073000000000 0.174682000000000 0.215410000000000 
0.394718000000000 0.196932000000000 0.245422000000000 0.222157000000000 0.176071000000000 
0.344476000000000 0.210770000000000 0.270776000000000 0.186986000000000 0.260865000000000 
0.357053000000000 0.166496000000000 0.304678000000000 0.214616000000000 0.259196000000000 
0.333678000000000 0.206451000000000 0.298413000000000 0.184542000000000 0.199640000000000 
0.407936000000000 0.188977000000000 0.305779000000000 0.191876000000000 0.201864000000000 
0.342244000000000 0.206521000000000 0.263359000000000 0.178791000000000 0.223472000000000 
0.429096000000000 0.250473000000000 0.288278000000000 0.168663000000000 0.234134000000000 
0.265052000000000 0.232498000000000 0.293874000000000 0.241759000000000 0.199824000000000 
0.320986000000000 0.226714000000000 0.297329000000000 0.208517000000000 0.221979000000000 
0.373872000000000 0.224946000000000 0.305522000000000 0.231745000000000 0.238313000000000 
0.315723000000000 0.196797000000000 0.276359000000000 0.215386000000000 0.269236000000000 
0.401043000000000 0.185550000000000 0.278870000000000 0.207135000000000 0.208599000000000 
0.290286000000000 0.226558000000000 0.275849000000000 0.190287000000000 0.227733000000000 
0.299029000000000 0.202605000000000 0.272725000000000 0.205624000000000 0.248742000000000 
0.417548000000000 0.209283000000000 0.245673000000000 0.201971000000000 0.245284000000000 
0.430360000000000 0.240832000000000 0.255876000000000 0.236593000000000 0.198590000000000 
0.391320000000000 0.226734000000000 0.313403000000000 0.242332000000000 0.125442000000000 
0.342320000000000 0.251421000000000 0.266802000000000 0.186676000000000 0.213634000000000 
0.439005000000000 0.256910000000000 0.241191000000000 0.181120000000000 0.217346000000000 
0.318192000000000 0.224767000000000 0.237937000000000 0.166622000000000 0.210396000000000 
0.450205000000000 0.264118000000000 0.275641000000000 0.246338000000000 0.196390000000000 
0.392815000000000 0.228694000000000 0.275532000000000 0.187971000000000 0.209816000000000 
0.343907000000000 0.201719000000000 0.321576000000000 0.193617000000000 0.234448000000000 
0.297371000000000 0.193836000000000 0.281760000000000 0.186780000000000 0.220057000000000 
0.423124000000000 0.203971000000000 0.257894000000000 0.213702000000000 0.240516000000000 
0.365839000000000 0.182263000000000 0.257239000000000 0.210574000000000 0.230671000000000 
0.347222000000000 0.182425000000000 0.231042000000000 0.216545000000000 0.263836000000000 
0.222573000000000 0.239010000000000 0.266840000000000 0.212320000000000 0.246200000000000 
0.348407000000000 0.183701000000000 0.284261000000000 0.204115000000000 0.204099000000000 
0.298301000000000 0.264358000000000 0.282606000000000 0.192996000000000 0.221700000000000 
0.428032000000000 0.229243000000000 0.239170000000000 0.240895000000000 0.196230000000000 
0.330286000000000 0.173445000000000 0.262747000000000 0.216438000000000 0.224936000000000 
0.396697000000000 0.193812000000000 0.255052000000000 0.239003000000000 0.190791000000000 
0.324183000000000 0.218848000000000 0.249604000000000 0.189657000000000 0.225449000000000 
0.403468000000000 0.219971000000000 0.259591000000000 0.218797000000000 0.225054000000000 
0.424947000000000 0.167428000000000 0.274148000000000 0.158642000000000 0.225272000000000 
0.358285000000000 0.178977000000000 0.233655000000000 0.194231000000000 0.247962000000000 
0.460801000000000 0.263860000000000 0.273356000000000 0.288565000000000 0.201125000000000 
0.450346000000000 0.264952000000000 0.266583000000000 0.232753000000000 0.211742000000000 
0.327997000000000 0.170463000000000 0.299420000000000 0.206016000000000 0.219300000000000 
0.328136000000000 0.202825000000000 0.286553000000000 0.202532000000000 0.198685000000000 
0.437969000000000 0.207400000000000 0.260174000000000 0.283601000000000 0.221839000000000 
0.370452000000000 0.217590000000000 0.256423000000000 0.174278000000000 0.169862000000000 
0.353973000000000 0.218158000000000 0.277542000000000 0.182336000000000 0.224198000000000 
0.332820000000000 0.217710000000000 0.249178000000000 0.181966000000000 0.197654000000000 
0.315787000000000 0.186319000000000 0.224670000000000 0.213413000000000 0.249286000000000 
0.369902000000000 0.189645000000000 0.252867000000000 0.213979000000000 0.200728000000000 
0.325851000000000 0.210259000000000 0.271108000000000 0.209745000000000 0.186445000000000 
0.352722000000000 0.192930000000000 0.288484000000000 0.211758000000000 0.209287000000000 
0.353428000000000 0.177767000000000 0.264759000000000 0.180436000000000 0.213058000000000 
0.345903000000000 0.167701000000000 0.278881000000000 0.209833000000000 0.206058000000000 
0.356722000000000 0.193525000000000 0.301825000000000 0.151521000000000 0.254509000000000 
0.318685000000000 0.220597000000000 0.333505000000000 0.237310000000000 0.240964000000000 
0.354976000000000 0.220516000000000 0.265466000000000 0.185401000000000 0.251209000000000 
0.388500000000000 0.231925000000000 0.301702000000000 0.158629000000000 0.213336000000000 
0.395851000000000 0.163710000000000 0.280824000000000 0.221249000000000 0.246343000000000 
0.374967000000000 0.203081000000000 0.276704000000000 0.181142000000000 0.238733000000000 
0.397034000000000 0.188827000000000 0.262566000000000 0.218895000000000 0.223304000000000 
0.462257000000000 0.168607000000000 0.242306000000000 0.217698000000000 0.219973000000000 
0.400994000000000 0.192655000000000 0.261512000000000 0.293037000000000 0.265977000000000 
0.462179000000000 0.211714000000000 0.228441000000000 0.256990000000000 0.219425000000000 
0.410256000000000 0.205921000000000 0.220349000000000 0.229121000000000 0.188202000000000 
0.442785000000000 0.192414000000000 0.253402000000000 0.235205000000000 0.197191000000000 
0.441621000000000 0.233056000000000 0.255397000000000 0.180261000000000 0.211450000000000 
0.352953000000000 0.205977000000000 0.270622000000000 0.183605000000000 0.204732000000000 
0.312719000000000 0.201389000000000 0.262861000000000 0.204294000000000 0.221319000000000 
0.353545000000000 0.217308000000000 0.289390000000000 0.191501000000000 0.227394000000000 
0.339563000000000 0.215913000000000 0.268285000000000 0.162794000000000 0.191536000000000 
0.339282000000000 0.213965000000000 0.291690000000000 0.217998000000000 0.215380000000000 
0.373845000000000 0.209239000000000 0.246863000000000 0.224627000000000 0.171184000000000 
0.395044000000000 0.203521000000000 0.265120000000000 0.197782000000000 0.223297000000000 
0.177178000000000 0.287152000000000 0.248932000000000 0.259690000000000 0.239353000000000 
0.306141000000000 0.206045000000000 0.283692000000000 0.201015000000000 0.231081000000000 
0.491012000000000 0.285428000000000 0.220677000000000 0.255010000000000 0.194161000000000 
0.368845000000000 0.180788000000000 0.207472000000000 0.200323000000000 0.207498000000000 
0.388147000000000 0.181073000000000 0.300594000000000 0.205178000000000 0.234113000000000 
0.388679000000000 0.223534000000000 0.274153000000000 0.192643000000000 0.169726000000000 
0.441121000000000 0.289005000000000 0.241305000000000 0.203657000000000 0.184315000000000 
0.390037000000000 0.210056000000000 0.269203000000000 0.255724000000000 0.216977000000000 
0.284507000000000 0.189880000000000 0.288428000000000 0.217986000000000 0.239948000000000 
0.298371000000000 0.268269000000000 0.285078000000000 0.177752000000000 0.239711000000000 
0.305763000000000 0.229344000000000 0.334482000000000 0.188774000000000 0.211318000000000 
0.270808000000000 0.241541000000000 0.305047000000000 0.212859000000000 0.276638000000000 
0.361893000000000 0.201182000000000 0.277781000000000 0.177697000000000 0.262715000000000 
0.506675000000000 0.301148000000000 0.265268000000000 0.348852000000000 0.235911000000000 
0.404729000000000 0.206317000000000 0.239888000000000 0.201714000000000 0.191261000000000 
0.380649000000000 0.195268000000000 0.312130000000000 0.209665000000000 0.164297000000000 
0.288873000000000 0.227037000000000 0.000000000000000 0.186912000000000 0.206147000000000 
0.334328000000000 0.214109000000000 0.244844000000000 0.187684000000000 0.251730000000000 
0.349147000000000 0.259479000000000 0.282499000000000 0.176606000000000 0.163957000000000 
0.391673000000000 0.181049000000000 0.252459000000000 0.192853000000000 0.247515000000000 
0.286120000000000 0.247940000000000 0.289652000000000 0.216293000000000 0.226047000000000 
0.355828000000000 0.200767000000000 0.263043000000000 0.193791000000000 0.158055000000000 
0.421188000000000 0.212906000000000 0.262975000000000 0.198077000000000 0.205251000000000 
0.383164000000000 0.230881000000000 0.268773000000000 0.196883000000000 0.194346000000000 
0.443455000000000 0.172810000000000 0.247965000000000 0.167371000000000 0.168056000000000 
0.277401000000000 0.210534000000000 0.291153000000000 0.200759000000000 0.189548000000000 
0.294518000000000 0.263704000000000 0.315688000000000 0.213846000000000 0.197430000000000 
0.224139000000000 0.236753000000000 0.240870000000000 0.230282000000000 0.253989000000000 
0.301502000000000 0.241078000000000 0.308092000000000 0.189225000000000 0.213993000000000 
0.337334000000000 0.214314000000000 0.282075000000000 0.162152000000000 0.171895000000000 
0.431281000000000 0.227792000000000 0.312430000000000 0.167327000000000 0.212174000000000 
0.400534000000000 0.196026000000000 0.282464000000000 0.219532000000000 0.210888000000000 
0.343292000000000 0.145691000000000 0.230792000000000 0.201914000000000 0.263356000000000 
0.376243000000000 0.229076000000000 0.256660000000000 0.205522000000000 0.203669000000000 
0.372972000000000 0.214377000000000 0.273586000000000 0.190933000000000 0.210418000000000 
0.353536000000000 0.197361000000000 0.272871000000000 0.186349000000000 0.227219000000000 
0.363378000000000 0.159297000000000 0.243463000000000 0.213798000000000 0.176149000000000 
0.235016000000000 0.228307000000000 0.214998000000000 0.220609000000000 0.264297000000000 
0.330425000000000 0.197914000000000 0.260977000000000 0.252238000000000 0.227362000000000 
0.479998000000000 0.297533000000000 0.253445000000000 0.302901000000000 0.248367000000000 
0.276669000000000 0.235674000000000 0.234675000000000 0.211459000000000 0.190810000000000 
0.246404000000000 0.246655000000000 0.229299000000000 0.210780000000000 0.220326000000000 
0.277480000000000 0.229606000000000 0.244997000000000 0.226941000000000 0.276300000000000 
0.361669000000000 0.173355000000000 0.245004000000000 0.228386000000000 0.216166000000000 
0.409274000000000 0.198023000000000 0.233935000000000 0.221806000000000 0.230684000000000 
0.320738000000000 0.169406000000000 0.281136000000000 0.239462000000000 0.221162000000000 
0.308277000000000 0.216277000000000 0.249384000000000 0.165475000000000 0.236937000000000 
0.379485000000000 0.232882000000000 0.259643000000000 0.196545000000000 0.143232000000000 
0.413649000000000 0.182724000000000 0.244510000000000 0.202607000000000 0.215755000000000 
0.398141000000000 0.171866000000000 0.272611000000000 0.210965000000000 0.227169000000000 
0.295170000000000 0.207911000000000 0.258246000000000 0.202978000000000 0.175948000000000 
0.325817000000000 0.227845000000000 0.263493000000000 0.152089000000000 0.223895000000000 
0.338710000000000 0.194318000000000 0.266896000000000 0.186001000000000 0.235046000000000 
0.410852000000000 0.194609000000000 0.243076000000000 0.237533000000000 0.178068000000000 
0.491661000000000 0.260135000000000 0.255873000000000 0.259579000000000 0.200468000000000 
0.336764000000000 0.230090000000000 0.280932000000000 0.231565000000000 0.147666000000000 
0.368746000000000 0.197466000000000 0.251846000000000 0.197603000000000 0.203468000000000 
0.381280000000000 0.217192000000000 0.240453000000000 0.159844000000000 0.213263000000000 
0.339998000000000 0.185473000000000 0.287833000000000 0.203746000000000 0.254735000000000 
0.337272000000000 0.205336000000000 0.260316000000000 0.202564000000000 0.243152000000000 
0.235195000000000 0.228147000000000 0.251813000000000 0.217830000000000 0.198319000000000 
0.349875000000000 0.185485000000000 0.302904000000000 0.210407000000000 0.223887000000000 
0.357229000000000 0.196620000000000 0.257087000000000 0.207698000000000 0.260246000000000 
0.308760000000000 0.196464000000000 0.299574000000000 0.202663000000000 0.180789000000000 
0.316001000000000 0.258601000000000 0.324813000000000 0.189226000000000 0.205877000000000 
0.341981000000000 0.214006000000000 0.296698000000000 0.198169000000000 0.208944000000000 
0.390180000000000 0.196643000000000 0.288729000000000 0.217287000000000 0.248083000000000 
0.337596000000000 0.160498000000000 0.205278000000000 0.181206000000000 0.241119000000000 
0.432272000000000 0.193132000000000 0.309576000000000 0.203740000000000 0.191762000000000 
0.261395000000000 0.200493000000000 0.226303000000000 0.242633000000000 0.237498000000000 
0.381217000000000 0.175407000000000 0.264116000000000 0.224692000000000 0.236248000000000 
0.363870000000000 0.219964000000000 0.254489000000000 0.182954000000000 0.165298000000000 
0.304551000000000 0.187660000000000 0.250739000000000 0.229856000000000 0.250776000000000 
0.400174000000000 0.212324000000000 0.238375000000000 0.231658000000000 0.212731000000000 
0.351875000000000 0.199087000000000 0.243474000000000 0.194883000000000 0.230960000000000 
0.396875000000000 0.208632000000000 0.280081000000000 0.218194000000000 0.212186000000000 
0.339546000000000 0.210730000000000 0.300055000000000 0.200777000000000 0.216025000000000 
0.398191000000000 0.195277000000000 0.248765000000000 0.215985000000000 0.227049000000000 
0.370413000000000 0.231622000000000 0.289842000000000 0.185587000000000 0.204005000000000 
0.453108000000000 0.214063000000000 0.268296000000000 0.233891000000000 0.172539000000000 
0.361423000000000 0.170056000000000 0.252042000000000 0.238551000000000 0.235427000000000 
0.323769000000000 0.199048000000000 0.252015000000000 0.170126000000000 0.221669000000000 
0.297819000000000 0.203428000000000 0.254159000000000 0.252786000000000 0.243768000000000 
0.271369000000000 0.174229000000000 0.266878000000000 0.190038000000000 0.226073000000000 
0.284844000000000 0.221102000000000 0.278548000000000 0.217419000000000 0.269149000000000 
0.295043000000000 0.210271000000000 0.289075000000000 0.203716000000000 0.191996000000000 
0.361190000000000 0.203537000000000 0.264979000000000 0.163686000000000 0.230266000000000 
0.323455000000000 0.206158000000000 0.243441000000000 0.192662000000000 0.197748000000000 
0.483253000000000 0.219946000000000 0.245123000000000 0.279093000000000 0.224642000000000 
0.443423000000000 0.266088000000000 0.237884000000000 0.256047000000000 0.227091000000000 
0.257735000000000 0.221245000000000 0.275383000000000 0.248839000000000 0.269105000000000 
0.388829000000000 0.230250000000000 0.278229000000000 0.158200000000000 0.198693000000000 
0.353126000000000 0.224299000000000 0.287621000000000 0.241361000000000 0.216867000000000 
0.317993000000000 0.215083000000000 0.229452000000000 0.202538000000000 0.195267000000000 
0.397895000000000 0.239311000000000 0.284779000000000 0.181275000000000 0.202665000000000 
0.232063000000000 0.252550000000000 0.268648000000000 0.246797000000000 0.234805000000000 
0.303366000000000 0.250779000000000 0.518817000000000 0.186912000000000 0.206147000000000 
0.216487000000000 0.195395000000000 0.225755000000000 0.265017000000000 0.283069000000000 
0.413821000000000 0.205754000000000 0.245433000000000 0.187009000000000 0.213402000000000 
0.434408000000000 0.192528000000000 0.284821000000000 0.207490000000000 0.246881000000000 
0.440031000000000 0.212709000000000 0.280028000000000 0.215283000000000 0.209374000000000 
0.404539000000000 0.233040000000000 0.243361000000000 0.219290000000000 0.153950000000000 
0.342541000000000 0.180569000000000 0.280903000000000 0.205558000000000 0.234873000000000 
0.384341000000000 0.193105000000000 0.286204000000000 0.146966000000000 0.222413000000000 
0.428544000000000 0.209757000000000 0.285986000000000 0.231368000000000 0.232248000000000 
0.326207000000000 0.180728000000000 0.292502000000000 0.232630000000000 0.232823000000000 
0.415029000000000 0.181960000000000 0.254253000000000 0.151634000000000 0.187799000000000 
0.399513000000000 0.192860000000000 0.278996000000000 0.224548000000000 0.236687000000000 
0.421165000000000 0.180095000000000 0.271963000000000 0.203034000000000 0.262523000000000 
0.430119000000000 0.226034000000000 0.253925000000000 0.163071000000000 0.235270000000000 
0.393568000000000 0.182784000000000 0.269654000000000 0.218758000000000 0.212534000000000 
0.406391000000000 0.189428000000000 0.280792000000000 0.205469000000000 0.240146000000000 
0.324377000000000 0.194918000000000 0.269924000000000 0.186303000000000 0.220589000000000 
0.337595000000000 0.187677000000000 0.288829000000000 0.218082000000000 0.218111000000000 
0.393499000000000 0.188222000000000 0.259943000000000 0.213445000000000 0.244138000000000 
0.275180000000000 0.222952000000000 0.302687000000000 0.271403000000000 0.263692000000000 
0.343476000000000 0.185974000000000 0.305674000000000 0.247578000000000 0.199932000000000 
0.333319000000000 0.222072000000000 0.287318000000000 0.193806000000000 0.208584000000000 
0.324710000000000 0.176395000000000 0.257754000000000 0.192955000000000 0.235426000000000 
0.237399000000000 0.186527000000000 0.269121000000000 0.248834000000000 0.207098000000000 
0.366961000000000 0.195334000000000 0.258699000000000 0.224255000000000 0.252327000000000 
0.000000000000000 0.273414000000000 0.226273000000000 0.288143000000000 0.251820000000000 
0.343907000000000 0.209199000000000 0.280253000000000 0.185883000000000 0.189540000000000 
0.345611000000000 0.221555000000000 0.227028000000000 0.174971000000000 0.248155000000000 
0.440632000000000 0.240427000000000 0.236624000000000 0.243637000000000 0.204644000000000 
0.424365000000000 0.217611000000000 0.273446000000000 0.166851000000000 0.181538000000000 
0.410405000000000 0.203564000000000 0.265686000000000 0.185796000000000 0.234827000000000 
0.288297000000000 0.213734000000000 0.259835000000000 0.206911000000000 0.173516000000000 
0.291480000000000 0.173070000000000 0.293352000000000 0.237877000000000 0.240891000000000 
0.366868000000000 0.207010000000000 0.273919000000000 0.206291000000000 0.204883000000000 
0.295068000000000 0.241028000000000 0.275631000000000 0.197832000000000 0.244798000000000 
0.343686000000000 0.178949000000000 0.293123000000000 0.184876000000000 0.215803000000000 
0.316739000000000 0.204768000000000 0.248072000000000 0.201573000000000 0.208272000000000 
0.354715000000000 0.272879000000000 0.244438000000000 0.243260000000000 0.135192000000000 
0.448954000000000 0.205343000000000 0.242065000000000 0.261836000000000 0.172402000000000 
0.465738000000000 0.215220000000000 0.276462000000000 0.192986000000000 0.197110000000000 
0.299242000000000 0.203407000000000 0.284881000000000 0.191197000000000 0.200188000000000 
0.358030000000000 0.191861000000000 0.268661000000000 0.182758000000000 0.222277000000000 
0.330890000000000 0.243701000000000 0.266075000000000 0.210117000000000 0.238546000000000 
0.405718000000000 0.213324000000000 0.236638000000000 0.233098000000000 0.189312000000000 
0.336290000000000 0.226118000000000 0.243113000000000 0.170476000000000 0.186676000000000 
0.334560000000000 0.199727000000000 0.288899000000000 0.188863000000000 0.228346000000000 
0.386541000000000 0.196678000000000 0.288393000000000 0.220286000000000 0.234104000000000 
0.387889000000000 0.201541000000000 0.271252000000000 0.232251000000000 0.238029000000000 
0.451261000000000 0.383876000000000 0.259166000000000 0.370346000000000 0.279491000000000 
0.343330000000000 0.214288000000000 0.272360000000000 0.204752000000000 0.234536000000000 
0.498292000000000 0.312756000000000 0.243461000000000 0.342493000000000 0.255389000000000 
0.423253000000000 0.197702000000000 0.230297000000000 0.241505000000000 0.228015000000000 
0.502093000000000 0.264578000000000 0.243482000000000 0.280408000000000 0.204721000000000 
0.439329000000000 0.203151000000000 0.282511000000000 0.257622000000000 0.196085000000000 
0.296604000000000 0.211821000000000 0.272584000000000 0.212186000000000 0.213511000000000 
0.357898000000000 0.192740000000000 0.227433000000000 0.190106000000000 0.186179000000000 
0.331847000000000 0.180050000000000 0.266776000000000 0.182149000000000 0.223019000000000 
0.385456000000000 0.206647000000000 0.269811000000000 0.214546000000000 0.198166000000000 
0.332629000000000 0.194940000000000 0.263347000000000 0.195172000000000 0.242157000000000 
0.371762000000000 0.199092000000000 0.280587000000000 0.241117000000000 0.210052000000000 
0.347621000000000 0.191663000000000 0.247679000000000 0.214255000000000 0.225927000000000 
0.409017000000000 0.205671000000000 0.245965000000000 0.151700000000000 0.219019000000000 
0.369215000000000 0.207028000000000 0.258191000000000 0.195241000000000 0.175677000000000 
0.353707000000000 0.206514000000000 0.244314000000000 0.195757000000000 0.245442000000000 
0.355695000000000 0.189984000000000 0.224547000000000 0.166877000000000 0.207841000000000 
0.296244000000000 0.202933000000000 0.303644000000000 0.213722000000000 0.231666000000000 
0.366872000000000 0.188076000000000 0.289078000000000 0.207988000000000 0.217282000000000 
0.491399000000000 0.295238000000000 0.256311000000000 0.246196000000000 0.233236000000000 
0.352782000000000 0.237555000000000 0.249921000000000 0.176903000000000 0.195603000000000 
0.363196000000000 0.178932000000000 0.289939000000000 0.211336000000000 0.202481000000000 
0.363311000000000 0.188815000000000 0.279988000000000 0.231810000000000 0.211059000000000 
0.362522000000000 0.255123000000000 0.257790000000000 0.166230000000000 0.214753000000000 
0.422635000000000 0.188893000000000 0.289853000000000 0.231579000000000 0.216187000000000 
0.354408000000000 0.213442000000000 0.259662000000000 0.176815000000000 0.203339000000000 
0.394521000000000 0.173362000000000 0.303914000000000 0.193331000000000 0.239106000000000 
0.310290000000000 0.214106000000000 0.276492000000000 0.229204000000000 0.175112000000000 
0.294226000000000 0.229305000000000 0.292943000000000 0.229670000000000 0.210392000000000 
0.320922000000000 0.220534000000000 0.253545000000000 0.221411000000000 0.220725000000000 
0.320170000000000 0.199411000000000 0.278146000000000 0.195960000000000 0.227058000000000 
0.441997000000000 0.260532000000000 0.234612000000000 0.214356000000000 0.205430000000000 
0.370436000000000 0.164890000000000 0.246101000000000 0.198080000000000 0.260405000000000 
0.381514000000000 0.200934000000000 0.254695000000000 0.193005000000000 0.217335000000000 
0.320482000000000 0.187223000000000 0.262402000000000 0.223732000000000 0.218092000000000 
0.370307000000000 0.207513000000000 0.245867000000000 0.197076000000000 0.209286000000000 
0.391128000000000 0.197661000000000 0.244643000000000 0.252133000000000 0.181680000000000 
0.342524000000000 0.215227000000000 0.288929000000000 0.200966000000000 0.231683000000000 
0.384917000000000 0.174681000000000 0.269567000000000 0.233771000000000 0.254612000000000 
0.376521000000000 0.186100000000000 0.301311000000000 0.197775000000000 0.281703000000000 
0.329576000000000 0.178378000000000 0.234126000000000 0.209224000000000 0.244519000000000 
0.347196000000000 0.184545000000000 0.269522000000000 0.173981000000000 0.223078000000000 
0.318189000000000 0.197511000000000 0.267964000000000 0.220774000000000 0.232375000000000 
0.470709000000000 0.217407000000000 0.245844000000000 0.254359000000000 0.219641000000000 
0.345126000000000 0.249024000000000 0.269232000000000 0.172679000000000 0.164724000000000 
0.364583000000000 0.197624000000000 0.253050000000000 0.218097000000000 0.205747000000000 
0.341838000000000 0.175093000000000 0.286578000000000 0.203898000000000 0.270491000000000 
0.322740000000000 0.224821000000000 0.271831000000000 0.201872000000000 0.239269000000000 
0.253337000000000 0.227898000000000 0.218799000000000 0.205332000000000 0.224425000000000 
0.346997000000000 0.185512000000000 0.266473000000000 0.197115000000000 0.228846000000000 
0.375822000000000 0.205728000000000 0.248814000000000 0.175802000000000 0.158382000000000 
0.317657000000000 0.256293000000000 0.282412000000000 0.168111000000000 0.215203000000000 
0.396994000000000 0.190878000000000 0.253038000000000 0.249908000000000 0.210619000000000 
0.507625000000000 0.285855000000000 0.227954000000000 0.282198000000000 0.190984000000000 
0.330102000000000 0.211647000000000 0.247170000000000 0.197984000000000 0.231316000000000 
0.429982000000000 0.216641000000000 0.228576000000000 0.177902000000000 0.203432000000000 
0.378281000000000 0.215278000000000 0.274686000000000 0.192421000000000 0.215018000000000 
0.350309000000000 0.236683000000000 0.266558000000000 0.192079000000000 0.163541000000000 
0.392471000000000 0.199042000000000 0.244795000000000 0.217884000000000 0.204204000000000 
0.456078000000000 0.238721000000000 0.273333000000000 0.255915000000000 0.191784000000000 
0.300530000000000 0.216514000000000 0.297957000000000 0.188326000000000 0.233665000000000 
0.394330000000000 0.182806000000000 0.301528000000000 0.231723000000000 0.273525000000000 
0.411114000000000 0.211130000000000 0.229711000000000 0.191575000000000 0.142244000000000 
0.414716000000000 0.211769000000000 0.258664000000000 0.193070000000000 0.214896000000000 
0.309854000000000 0.241753000000000 0.300164000000000 0.193552000000000 0.219708000000000 
0.374083000000000 0.206540000000000 0.232284000000000 0.223787000000000 0.184349000000000 
0.372977000000000 0.215652000000000 0.318272000000000 0.216683000000000 0.206724000000000 
0.338619000000000 0.208564000000000 0.278038000000000 0.204836000000000 0.206382000000000 
0.421568000000000 0.230597000000000 0.307835000000000 0.235160000000000 0.181171000000000 
0.315863000000000 0.183446000000000 0.273418000000000 0.235929000000000 0.232793000000000 
0.345222000000000 0.185636000000000 0.275021000000000 0.188839000000000 0.207349000000000 
0.467071000000000 0.243028000000000 0.264478000000000 0.216790000000000 0.155172000000000 
0.363433000000000 0.202049000000000 0.318589000000000 0.241950000000000 0.168229000000000 
0.410629000000000 0.222835000000000 0.261297000000000 0.189819000000000 0.242698000000000 
0.377907000000000 0.198831000000000 0.280557000000000 0.188899000000000 0.243130000000000 
0.366236000000000 0.192340000000000 0.258716000000000 0.190074000000000 0.180548000000000 
0.368704000000000 0.230424000000000 0.197741000000000 0.145132000000000 0.260392000000000 
0.479625000000000 0.283930000000000 0.259018000000000 0.289708000000000 0.198677000000000 
0.495084000000000 0.300996000000000 0.251215000000000 0.327800000000000 0.221006000000000 
0.498239000000000 0.216572000000000 0.266178000000000 0.274424000000000 0.252649000000000 
0.410878000000000 0.198401000000000 0.312704000000000 0.225238000000000 0.190852000000000 
0.373420000000000 0.208676000000000 0.276008000000000 0.217390000000000 0.191454000000000 
0.342429000000000 0.191437000000000 0.269158000000000 0.196700000000000 0.257996000000000 
0.385160000000000 0.166036000000000 0.273459000000000 0.173467000000000 0.231355000000000 
0.414953000000000 0.201767000000000 0.224662000000000 0.184544000000000 0.212075000000000 
0.365993000000000 0.194819000000000 0.271477000000000 0.206870000000000 0.266626000000000 
0.318497000000000 0.204604000000000 0.265071000000000 0.179510000000000 0.176173000000000 
0.443428000000000 0.231643000000000 0.267556000000000 0.214281000000000 0.202623000000000 
0.389243000000000 0.199585000000000 0.248340000000000 0.188895000000000 0.219200000000000 
0.421634000000000 0.216247000000000 0.240787000000000 0.240566000000000 0.216845000000000 
0.321655000000000 0.189366000000000 0.269971000000000 0.185800000000000 0.257637000000000 
0.433322000000000 0.218526000000000 0.242961000000000 0.226327000000000 0.232504000000000 
0.202212000000000 0.246791000000000 0.241500000000000 0.247354000000000 0.258531000000000 
0.330181000000000 0.219044000000000 0.305449000000000 0.191821000000000 0.233233000000000 
0.347625000000000 0.176747000000000 0.260981000000000 0.215922000000000 0.240229000000000 
0.442105000000000 0.213307000000000 0.226630000000000 0.205562000000000 0.195838000000000 
0.385999000000000 0.182489000000000 0.262227000000000 0.202909000000000 0.267510000000000 
0.394564000000000 0.190482000000000 0.322369000000000 0.192372000000000 0.219432000000000 
0.394643000000000 0.209584000000000 0.260978000000000 0.198168000000000 0.190641000000000 
0.386879000000000 0.228242000000000 0.276428000000000 0.202576000000000 0.182954000000000 
0.332600000000000 0.214459000000000 0.282086000000000 0.230900000000000 0.248632000000000 
0.351891000000000 0.228478000000000 0.258270000000000 0.194864000000000 0.213412000000000 
0.251645000000000 0.202275000000000 0.250019000000000 0.242937000000000 0.211661000000000 
0.514465000000000 0.304971000000000 0.253180000000000 0.319469000000000 0.248615000000000 
0.362451000000000 0.190179000000000 0.295610000000000 0.226024000000000 0.206478000000000 
0.426750000000000 0.207388000000000 0.249314000000000 0.227884000000000 0.185187000000000 
0.401566000000000 0.211629000000000 0.279268000000000 0.178646000000000 0.215096000000000 
0.413724000000000 0.240153000000000 0.265425000000000 0.193028000000000 0.218044000000000 
0.360695000000000 0.216543000000000 0.269782000000000 0.167736000000000 0.251413000000000 
0.377468000000000 0.182944000000000 0.275815000000000 0.233685000000000 0.196263000000000 
0.316176000000000 0.180895000000000 0.273182000000000 0.185863000000000 0.282952000000000 
0.372384000000000 0.238812000000000 0.296300000000000 0.195483000000000 0.203359000000000 
0.393075000000000 0.187164000000000 0.284981000000000 0.233450000000000 0.248266000000000 
0.300863000000000 0.220768000000000 0.298425000000000 0.189054000000000 0.144453000000000 
0.514255000000000 0.318284000000000 0.270847000000000 0.255530000000000 0.239607000000000 
0.302587000000000 0.236720000000000 0.244458000000000 0.201916000000000 0.220788000000000 
0.323645000000000 0.187589000000000 0.275781000000000 0.197487000000000 0.234807000000000 
0.393027000000000 0.172944000000000 0.264288000000000 0.245734000000000 0.238675000000000 
0.432472000000000 0.173576000000000 0.233592000000000 0.153143000000000 0.260062000000000 
0.298443000000000 0.240941000000000 0.245344000000000 0.189762000000000 0.220841000000000 
0.485640000000000 0.239902000000000 0.276338000000000 0.209008000000000 0.211076000000000 
0.333709000000000 0.214439000000000 0.257161000000000 0.190917000000000 0.235489000000000 
0.377497000000000 0.170711000000000 0.241075000000000 0.178677000000000 0.229786000000000 
0.272478000000000 0.199746000000000 0.252437000000000 0.202347000000000 0.243972000000000 
0.328017000000000 0.214367000000000 0.262915000000000 0.198009000000000 0.187539000000000 
0.348940000000000 0.174248000000000 0.254870000000000 0.239454000000000 0.176198000000000 
0.348667000000000 0.217951000000000 0.249825000000000 0.199822000000000 0.225048000000000 
0.355337000000000 0.194702000000000 0.260264000000000 0.202159000000000 0.208203000000000 
0.353150000000000 0.194886000000000 0.278249000000000 0.212144000000000 0.201685000000000 
0.428881000000000 0.255376000000000 0.243033000000000 0.108244000000000 0.189338000000000 
0.421251000000000 0.255816000000000 0.255805000000000 0.201150000000000 0.195695000000000 
0.311972000000000 0.202748000000000 0.258027000000000 0.203611000000000 0.202202000000000 
0.382895000000000 0.221444000000000 0.270674000000000 0.217597000000000 0.266663000000000 
0.373317000000000 0.199196000000000 0.299864000000000 0.218465000000000 0.251593000000000 
0.379022000000000 0.182511000000000 0.271951000000000 0.245795000000000 0.204167000000000 
0.340095000000000 0.193530000000000 0.294704000000000 0.216577000000000 0.231191000000000 
0.302723000000000 0.207679000000000 0.281974000000000 0.192652000000000 0.276827000000000 
0.219657000000000 0.236118000000000 0.248632000000000 0.253172000000000 0.314665000000000 
0.301475000000000 0.218457000000000 0.277350000000000 0.201868000000000 0.260698000000000 
0.376272000000000 0.189388000000000 0.303833000000000 0.194343000000000 0.206749000000000 
0.279676000000000 0.248741000000000 0.294264000000000 0.205977000000000 0.199319000000000 
0.363055000000000 0.199526000000000 0.207854000000000 0.194663000000000 0.166223000000000 
0.353639000000000 0.195569000000000 0.249037000000000 0.185395000000000 0.207571000000000 
0.424766000000000 0.230402000000000 0.247276000000000 0.197742000000000 0.205774000000000 
0.482802000000000 0.242060000000000 0.326106000000000 0.237019000000000 0.222390000000000 
0.394195000000000 0.211592000000000 0.275072000000000 0.180129000000000 0.216856000000000 
0.356919000000000 0.205051000000000 0.294462000000000 0.194468000000000 0.225320000000000 
0.325485000000000 0.233981000000000 0.288462000000000 0.234444000000000 0.180223000000000 
0.347232000000000 0.209025000000000 0.254648000000000 0.186706000000000 0.170498000000000 
0.400519000000000 0.200108000000000 0.242842000000000 0.182609000000000 0.241338000000000 
0.374997000000000 0.189775000000000 0.283974000000000 0.209475000000000 0.260551000000000 
0.351897000000000 0.219851000000000 0.257523000000000 0.210598000000000 0.192735000000000 
0.427178000000000 0.241933000000000 0.283749000000000 0.202893000000000 0.212207000000000 
0.406041000000000 0.240151000000000 0.256657000000000 0.196734000000000 0.170632000000000 
0.433084000000000 0.236995000000000 0.257467000000000 0.245052000000000 0.191804000000000 
0.336993000000000 0.177973000000000 0.277368000000000 0.223954000000000 0.238904000000000 
0.430073000000000 0.215297000000000 0.262387000000000 0.229741000000000 0.196384000000000 
0.326515000000000 0.204787000000000 0.257037000000000 0.201239000000000 0.209055000000000 
0.381830000000000 0.234047000000000 0.247497000000000 0.172939000000000 0.265226000000000 
0.336786000000000 0.217245000000000 0.289928000000000 0.179451000000000 0.231062000000000 
0.341213000000000 0.186599000000000 0.274985000000000 0.177267000000000 0.167635000000000 
0.225229000000000 0.207553000000000 0.252405000000000 0.277131000000000 0.286025000000000 
0.344665000000000 0.214659000000000 0.268497000000000 0.185174000000000 0.151839000000000 
0.393743000000000 0.213607000000000 0.237629000000000 0.193321000000000 0.161677000000000 
0.337180000000000 0.209565000000000 0.233865000000000 0.182561000000000 0.181534000000000 
0.384171000000000 0.178190000000000 0.257659000000000 0.214678000000000 0.213070000000000 
0.446945000000000 0.193779000000000 0.251374000000000 0.190640000000000 0.214805000000000 
0.396725000000000 0.212673000000000 0.318045000000000 0.184837000000000 0.208809000000000 
0.431617000000000 0.255952000000000 0.301521000000000 0.183598000000000 0.210959000000000 
0.226100000000000 0.268553000000000 0.286496000000000 0.229094000000000 0.244629000000000 
0.327902000000000 0.208231000000000 0.270723000000000 0.209922000000000 0.241436000000000 
0.363468000000000 0.180189000000000 0.268423000000000 0.197002000000000 0.191157000000000 
0.265971000000000 0.230930000000000 0.279795000000000 0.193205000000000 0.234170000000000 
0.442268000000000 0.206295000000000 0.286950000000000 0.214004000000000 0.232984000000000 
0.335094000000000 0.201737000000000 0.235214000000000 0.175863000000000 0.150876000000000 
0.475964000000000 0.266027000000000 0.249795000000000 0.291202000000000 0.228389000000000 
0.306985000000000 0.209449000000000 0.256989000000000 0.199828000000000 0.167909000000000 
0.349110000000000 0.183350000000000 0.264131000000000 0.185664000000000 0.270730000000000 
0.361946000000000 0.175374000000000 0.281699000000000 0.192274000000000 0.256010000000000 
0.357835000000000 0.184130000000000 0.249986000000000 0.210127000000000 0.245491000000000 
0.356317000000000 0.182647000000000 0.261152000000000 0.167789000000000 0.239361000000000 
0.384698000000000 0.188052000000000 0.240080000000000 0.178119000000000 0.224471000000000 
0.288761000000000 0.212392000000000 0.308080000000000 0.219645000000000 0.209011000000000 
0.367777000000000 0.220795000000000 0.259384000000000 0.195522000000000 0.171445000000000 
0.380004000000000 0.204352000000000 0.291496000000000 0.189684000000000 0.192859000000000 
0.369616000000000 0.187069000000000 0.251919000000000 0.199737000000000 0.210542000000000 
0.379589000000000 0.184216000000000 0.260941000000000 0.194753000000000 0.216075000000000 
0.359131000000000 0.173638000000000 0.263393000000000 0.202465000000000 0.235415000000000 
0.494440000000000 0.252720000000000 0.251276000000000 0.217303000000000 0.182188000000000 
0.390430000000000 0.182875000000000 0.250429000000000 0.212942000000000 0.233070000000000 
0.366009000000000 0.194995000000000 0.228110000000000 0.229867000000000 0.195144000000000 
0.451121000000000 0.241644000000000 0.249162000000000 0.220963000000000 0.191138000000000 
0.307366000000000 0.239374000000000 0.287646000000000 0.174777000000000 0.256526000000000 
0.279484000000000 0.189444000000000 0.283283000000000 0.224832000000000 0.210722000000000 
0.320656000000000 0.194323000000000 0.267807000000000 0.179865000000000 0.212279000000000 
0.486399000000000 0.325009000000000 0.249477000000000 0.305995000000000 0.267797000000000 
0.438676000000000 0.185947000000000 0.260258000000000 0.231846000000000 0.221237000000000 
0.445821000000000 0.250738000000000 0.227004000000000 0.188148000000000 0.218806000000000 
0.342351000000000 0.150866000000000 0.263880000000000 0.155745000000000 0.251760000000000 
0.414229000000000 0.225968000000000 0.265037000000000 0.192964000000000 0.204371000000000 
0.360196000000000 0.201583000000000 0.255858000000000 0.209293000000000 0.183153000000000 
0.400425000000000 0.179294000000000 0.299146000000000 0.204452000000000 0.210271000000000 
0.332077000000000 0.184587000000000 0.285643000000000 0.218083000000000 0.251966000000000 
0.448112000000000 0.264111000000000 0.261195000000000 0.213735000000000 0.194377000000000 
0.406026000000000 0.215782000000000 0.311199000000000 0.227076000000000 0.216618000000000 
0.368770000000000 0.188875000000000 0.254187000000000 0.214559000000000 0.223601000000000 
0.190112000000000 0.236068000000000 0.294156000000000 0.267413000000000 0.256806000000000 
0.316427000000000 0.204599000000000 0.248249000000000 0.188923000000000 0.198728000000000 
0.306909000000000 0.252847000000000 0.260460000000000 0.201609000000000 0.234885000000000 
0.402252000000000 0.165416000000000 0.238287000000000 0.236050000000000 0.186654000000000 
0.338971000000000 0.198583000000000 0.259268000000000 0.197463000000000 0.257579000000000 
0.316147000000000 0.188345000000000 0.257676000000000 0.228548000000000 0.197936000000000 
0.371579000000000 0.209318000000000 0.276394000000000 0.188305000000000 0.197647000000000 
0.337791000000000 0.178875000000000 0.275200000000000 0.199467000000000 0.213477000000000 
0.358575000000000 0.182814000000000 0.265186000000000 0.246717000000000 0.212079000000000 
0.406667000000000 0.179228000000000 0.294912000000000 0.166810000000000 0.233445000000000 
0.226904000000000 0.233112000000000 0.260663000000000 0.208379000000000 0.266002000000000 
0.378311000000000 0.180180000000000 0.272825000000000 0.200650000000000 0.273716000000000 
0.354692000000000 0.186293000000000 0.285105000000000 0.151678000000000 0.218100000000000 
0.400965000000000 0.204438000000000 0.260382000000000 0.180560000000000 0.183212000000000 
0.241619000000000 0.301164000000000 0.294218000000000 0.237197000000000 0.240716000000000 
0.338430000000000 0.221594000000000 0.256439000000000 0.166628000000000 0.171519000000000 
0.401627000000000 0.175216000000000 0.244391000000000 0.161349000000000 0.213208000000000 
0.291232000000000 0.197367000000000 0.273028000000000 0.200054000000000 0.252705000000000 
0.417367000000000 0.203608000000000 0.259483000000000 0.216619000000000 0.234865000000000 
0.402117000000000 0.225527000000000 0.285382000000000 0.179365000000000 0.216764000000000 
0.353590000000000 0.205982000000000 0.255080000000000 0.172170000000000 0.226173000000000 
0.356008000000000 0.198785000000000 0.273677000000000 0.211957000000000 0.260302000000000 
0.345573000000000 0.199752000000000 0.248161000000000 0.243205000000000 0.211109000000000 
0.372452000000000 0.211187000000000 0.272849000000000 0.201296000000000 0.199989000000000 
0.249699000000000 0.198322000000000 0.259072000000000 0.180709000000000 0.186969000000000 
0.303491000000000 0.210220000000000 0.238860000000000 0.194478000000000 0.239174000000000 
0.314236000000000 0.222935000000000 0.278341000000000 0.190091000000000 0.244098000000000 
0.363213000000000 0.216830000000000 0.272068000000000 0.214474000000000 0.209011000000000 
0.317376000000000 0.185172000000000 0.300328000000000 0.208269000000000 0.225542000000000 
0.419748000000000 0.212024000000000 0.248063000000000 0.243093000000000 0.225379000000000 
0.446325000000000 0.249819000000000 0.254008000000000 0.239690000000000 0.162535000000000 
0.309936000000000 0.200962000000000 0.263089000000000 0.196671000000000 0.185975000000000 
0.366345000000000 0.202789000000000 0.255733000000000 0.204861000000000 0.196049000000000 
0.370697000000000 0.209218000000000 0.273193000000000 0.208753000000000 0.243354000000000 
0.289109000000000 0.228369000000000 0.284434000000000 0.202233000000000 0.189779000000000 
0.383187000000000 0.171870000000000 0.307738000000000 0.195346000000000 0.248646000000000 
0.350993000000000 0.232722000000000 0.243849000000000 0.225721000000000 0.222788000000000 
0.401993000000000 0.211693000000000 0.273055000000000 0.217508000000000 0.218126000000000 
0.439718000000000 0.251527000000000 0.239243000000000 0.257276000000000 0.174938000000000 
0.407197000000000 0.225847000000000 0.241678000000000 0.158733000000000 0.185344000000000 
0.444167000000000 0.258142000000000 0.264003000000000 0.297718000000000 0.212296000000000 
0.360651000000000 0.203860000000000 0.247854000000000 0.220551000000000 0.232054000000000 
0.268742000000000 0.254369000000000 0.271313000000000 0.206480000000000 0.247124000000000 
0.360292000000000 0.177813000000000 0.268577000000000 0.200438000000000 0.240605000000000 
0.430852000000000 0.265721000000000 0.273930000000000 0.204533000000000 0.196446000000000 
0.366226000000000 0.183640000000000 0.265382000000000 0.196950000000000 0.215566000000000 
0.298036000000000 0.284630000000000 0.300316000000000 0.190370000000000 0.203565000000000 
0.384271000000000 0.224081000000000 0.297987000000000 0.175138000000000 0.251691000000000 
0.273359000000000 0.225532000000000 0.268145000000000 0.216892000000000 0.246661000000000 
0.367756000000000 0.179333000000000 0.253766000000000 0.205356000000000 0.202507000000000 
0.280411000000000 0.195604000000000 0.270046000000000 0.191156000000000 0.195818000000000 
0.327531000000000 0.168662000000000 0.265838000000000 0.228561000000000 0.230289000000000 
0.372994000000000 0.203270000000000 0.258604000000000 0.209793000000000 0.205366000000000 
0.369971000000000 0.232238000000000 0.264635000000000 0.188701000000000 0.208340000000000 
0.340183000000000 0.193861000000000 0.241332000000000 0.163631000000000 0.232682000000000 
0.405774000000000 0.182491000000000 0.286623000000000 0.248610000000000 0.213326000000000 
0.287917000000000 0.226466000000000 0.266133000000000 0.225781000000000 0.249017000000000 
0.301379000000000 0.256025000000000 0.251368000000000 0.165430000000000 0.214900000000000 
0.334200000000000 0.186610000000000 0.251264000000000 0.171427000000000 0.234820000000000 
0.466037000000000 0.242253000000000 0.249201000000000 0.278044000000000 0.186427000000000 
0.376246000000000 0.208506000000000 0.248975000000000 0.149143000000000 0.222056000000000 
0.346466000000000 0.210860000000000 0.240004000000000 0.182730000000000 0.218909000000000 
0.441142000000000 0.216755000000000 0.259435000000000 0.247261000000000 0.212865000000000 
0.361486000000000 0.198634000000000 0.321742000000000 0.231997000000000 0.207661000000000 
0.487744000000000 0.304309000000000 0.236179000000000 0.265898000000000 0.241683000000000 
0.326475000000000 0.223661000000000 0.261086000000000 0.228435000000000 0.214697000000000 
0.350678000000000 0.185858000000000 0.248879000000000 0.150369000000000 0.271447000000000 
0.318160000000000 0.216760000000000 0.289917000000000 0.202383000000000 0.261917000000000 
0.339932000000000 0.234717000000000 0.294944000000000 0.187334000000000 0.189003000000000 
0.332462000000000 0.185775000000000 0.294694000000000 0.239168000000000 0.217106000000000 
0.288560000000000 0.199077000000000 0.237936000000000 0.201432000000000 0.245217000000000 
0.326788000000000 0.226019000000000 0.324992000000000 0.179616000000000 0.238218000000000 
0.376867000000000 0.196773000000000 0.229760000000000 0.179932000000000 0.218183000000000 
0.321600000000000 0.177554000000000 0.279195000000000 0.218959000000000 0.196666000000000 
0.428607000000000 0.236192000000000 0.310860000000000 0.235140000000000 0.170250000000000 
0.237651000000000 0.251505000000000 0.249824000000000 0.223292000000000 0.282025000000000 
0.442861000000000 0.259304000000000 0.286122000000000 0.226800000000000 0.197000000000000 
0.374821000000000 0.211765000000000 0.293612000000000 0.235924000000000 0.213700000000000 
0.409657000000000 0.197145000000000 0.255511000000000 0.186856000000000 0.195676000000000 
0.350027000000000 0.218634000000000 0.230097000000000 0.156439000000000 0.172563000000000 
0.341100000000000 0.206265000000000 0.233824000000000 0.214506000000000 0.268086000000000 
0.335508000000000 0.233154000000000 0.288412000000000 0.185872000000000 0.206251000000000 
0.305706000000000 0.154210000000000 0.272441000000000 0.221708000000000 0.263135000000000 
0.339684000000000 0.192490000000000 0.281840000000000 0.198894000000000 0.261837000000000 
0.409611000000000 0.221886000000000 0.279011000000000 0.190064000000000 0.226023000000000 
0.244435000000000 0.241051000000000 0.289761000000000 0.220833000000000 0.268577000000000 
0.381135000000000 0.192308000000000 0.265635000000000 0.209005000000000 0.223061000000000 
0.385396000000000 0.188887000000000 0.267670000000000 0.259110000000000 0.198084000000000 
0.339326000000000 0.198090000000000 0.264454000000000 0.221615000000000 0.266301000000000 
0.384691000000000 0.199673000000000 0.260836000000000 0.207398000000000 0.195554000000000 
0.234283000000000 0.233485000000000 0.299812000000000 0.207936000000000 0.247592000000000 
0.464258000000000 0.272124000000000 0.252620000000000 0.318390000000000 0.207187000000000 
0.262148000000000 0.219609000000000 0.244045000000000 0.244774000000000 0.245937000000000 
0.347491000000000 0.198624000000000 0.292940000000000 0.175810000000000 0.207325000000000 
0.304042000000000 0.210210000000000 0.213192000000000 0.269277000000000 0.248208000000000 
0.406833000000000 0.216891000000000 0.256160000000000 0.225122000000000 0.210430000000000 
0.380147000000000 0.221158000000000 0.231695000000000 0.195736000000000 0.175752000000000 
0.422441000000000 0.234390000000000 0.260900000000000 0.209755000000000 0.227737000000000 
0.312064000000000 0.198167000000000 0.259747000000000 0.199240000000000 0.266502000000000 
0.394739000000000 0.187309000000000 0.278508000000000 0.204548000000000 0.208904000000000 
0.385924000000000 0.205208000000000 0.292504000000000 0.225158000000000 0.247855000000000 
0.395867000000000 0.212734000000000 0.266012000000000 0.213586000000000 0.203456000000000 
0.332457000000000 0.223804000000000 0.276679000000000 0.182802000000000 0.181857000000000 
0.337080000000000 0.175045000000000 0.276424000000000 0.192458000000000 0.240468000000000 
0.254256000000000 0.228770000000000 0.239141000000000 0.215879000000000 0.264839000000000 
0.470796000000000 0.239113000000000 0.251512000000000 0.272994000000000 0.221501000000000 
0.331522000000000 0.196990000000000 0.270350000000000 0.175662000000000 0.252242000000000 
0.427833000000000 0.211712000000000 0.257549000000000 0.229493000000000 0.186130000000000 
0.504200000000000 0.304029000000000 0.252188000000000 0.352620000000000 0.271747000000000 
0.418832000000000 0.204581000000000 0.285507000000000 0.217307000000000 0.225785000000000 
0.464687000000000 0.227922000000000 0.224262000000000 0.202127000000000 0.193101000000000 
0.364139000000000 0.145979000000000 0.277690000000000 0.205866000000000 0.272370000000000 
0.429053000000000 0.387755000000000 0.270412000000000 0.451600000000000 0.306530000000000 
0.319256000000000 0.214645000000000 0.312689000000000 0.197932000000000 0.231153000000000 
0.383756000000000 0.197824000000000 0.249327000000000 0.204817000000000 0.202351000000000 
0.374325000000000 0.213457000000000 0.281262000000000 0.175222000000000 0.227157000000000 
0.352277000000000 0.263253000000000 0.293604000000000 0.194568000000000 0.234435000000000 
0.387254000000000 0.187710000000000 0.270969000000000 0.191202000000000 0.221984000000000 
0.362125000000000 0.178496000000000 0.281211000000000 0.172272000000000 0.225491000000000 
0.448792000000000 0.197390000000000 0.254892000000000 0.220174000000000 0.236074000000000 
0.341715000000000 0.174952000000000 0.253892000000000 0.213576000000000 0.232171000000000 
0.310379000000000 0.218700000000000 0.286766000000000 0.205857000000000 0.224430000000000 
0.370179000000000 0.205743000000000 0.276863000000000 0.191985000000000 0.240279000000000 
0.420271000000000 0.186977000000000 0.282309000000000 0.212082000000000 0.195751000000000 
0.375109000000000 0.180847000000000 0.282237000000000 0.199513000000000 0.276439000000000 
0.391187000000000 0.219450000000000 0.245590000000000 0.267611000000000 0.180486000000000 
0.392976000000000 0.237412000000000 0.252485000000000 0.205429000000000 0.225923000000000 
0.366808000000000 0.194586000000000 0.255877000000000 0.207832000000000 0.233665000000000 
0.419245000000000 0.193882000000000 0.276551000000000 0.217359000000000 0.231726000000000 
0.348342000000000 0.197958000000000 0.253362000000000 0.187158000000000 0.258301000000000 
0.338764000000000 0.193521000000000 0.323925000000000 0.204494000000000 0.268461000000000 
0.330807000000000 0.194258000000000 0.269283000000000 0.189748000000000 0.249220000000000 
0.497343000000000 0.313734000000000 0.247593000000000 0.314726000000000 0.224951000000000 
0.236298000000000 0.245552000000000 0.275838000000000 0.203261000000000 0.244328000000000 
0.347188000000000 0.160415000000000 0.259974000000000 0.246489000000000 0.247729000000000 
0.362255000000000 0.200794000000000 0.273043000000000 0.225290000000000 0.193772000000000 
0.352781000000000 0.202492000000000 0.288452000000000 0.189285000000000 0.225726000000000 
0.310210000000000 0.252952000000000 0.273293000000000 0.214913000000000 0.202339000000000 
0.388905000000000 0.193020000000000 0.273664000000000 0.221205000000000 0.243893000000000 
0.398776000000000 0.230734000000000 0.257166000000000 0.207706000000000 0.212408000000000 
0.465672000000000 0.216107000000000 0.284001000000000 0.263702000000000 0.224868000000000 
0.399229000000000 0.191945000000000 0.267720000000000 0.257070000000000 0.207360000000000 
0.300115000000000 0.239966000000000 0.282778000000000 0.211617000000000 0.203426000000000 
0.390682000000000 0.240045000000000 0.245396000000000 0.196778000000000 0.163627000000000 
0.425800000000000 0.218182000000000 0.269009000000000 0.195433000000000 0.228378000000000 
0.358785000000000 0.235817000000000 0.267544000000000 0.172536000000000 0.161495000000000 
0.317756000000000 0.208196000000000 0.233181000000000 0.194218000000000 0.232733000000000 
0.372640000000000 0.223317000000000 0.286816000000000 0.194276000000000 0.192315000000000 
0.367075000000000 0.207514000000000 0.232547000000000 0.235724000000000 0.233585000000000 
0.467636000000000 0.276771000000000 0.255857000000000 0.270744000000000 0.208791000000000 
0.413001000000000 0.206658000000000 0.245950000000000 0.190943000000000 0.226690000000000 
0.311764000000000 0.223059000000000 0.271375000000000 0.202970000000000 0.238541000000000 
0.420819000000000 0.203078000000000 0.291498000000000 0.196952000000000 0.249222000000000 
0.379270000000000 0.186841000000000 0.289058000000000 0.202739000000000 0.217878000000000 
0.325041000000000 0.203312000000000 0.275596000000000 0.214904000000000 0.213480000000000 
0.375624000000000 0.230211000000000 0.219829000000000 0.177077000000000 0.205617000000000 
0.323405000000000 0.193282000000000 0.274278000000000 0.203130000000000 0.255975000000000 
0.404179000000000 0.212652000000000 0.313244000000000 0.160455000000000 0.289787000000000 
0.426598000000000 0.223027000000000 0.240601000000000 0.186480000000000 0.264236000000000 
0.350085000000000 0.197385000000000 0.278988000000000 0.209705000000000 0.214359000000000 
0.376438000000000 0.216032000000000 0.276038000000000 0.182432000000000 0.212361000000000 
0.327357000000000 0.173416000000000 0.274263000000000 0.219751000000000 0.232222000000000 
0.411242000000000 0.212098000000000 0.214693000000000 0.191769000000000 0.224050000000000 
0.389010000000000 0.204065000000000 0.299401000000000 0.190956000000000 0.247240000000000 
0.435527000000000 0.199113000000000 0.265475000000000 0.196938000000000 0.237768000000000 
0.453116000000000 0.228751000000000 0.242179000000000 0.210306000000000 0.190473000000000 
0.320763000000000 0.208967000000000 0.309054000000000 0.197185000000000 0.188546000000000 
0.378752000000000 0.198869000000000 0.268432000000000 0.218627000000000 0.219172000000000 
0.279016000000000 0.192865000000000 0.313407000000000 0.231998000000000 0.273466000000000 
0.503402000000000 0.281725000000000 0.260535000000000 0.270349000000000 0.245440000000000 
0.296197000000000 0.185544000000000 0.239946000000000 0.224883000000000 0.231426000000000 
0.374867000000000 0.196663000000000 0.253158000000000 0.210457000000000 0.192310000000000 
0.351154000000000 0.202854000000000 0.280909000000000 0.222371000000000 0.187215000000000 
0.408140000000000 0.259558000000000 0.243082000000000 0.226708000000000 0.161315000000000 
0.391847000000000 0.195803000000000 0.255705000000000 0.177795000000000 0.208421000000000 
0.332269000000000 0.195782000000000 0.271639000000000 0.207709000000000 0.214600000000000 
0.377983000000000 0.194108000000000 0.294538000000000 0.234793000000000 0.272433000000000 
0.408217000000000 0.218974000000000 0.256292000000000 0.218159000000000 0.189428000000000 
0.404397000000000 0.193206000000000 0.295043000000000 0.219738000000000 0.188011000000000 
0.333113000000000 0.215419000000000 0.234770000000000 0.198125000000000 0.212927000000000 
0.362125000000000 0.237412000000000 0.214147000000000 0.176743000000000 0.202148000000000 
0.327212000000000 0.254707000000000 0.245286000000000 0.161544000000000 0.230546000000000 
0.390238000000000 0.201721000000000 0.258430000000000 0.227110000000000 0.236050000000000 
0.357285000000000 0.193974000000000 0.260247000000000 0.203636000000000 0.226736000000000 
0.305914000000000 0.251466000000000 0.266453000000000 0.208278000000000 0.241610000000000 
0.281848000000000 0.220680000000000 0.267262000000000 0.201880000000000 0.254007000000000 
0.309716000000000 0.185288000000000 0.253158000000000 0.190326000000000 0.209213000000000 
0.348787000000000 0.232270000000000 0.293016000000000 0.186784000000000 0.219426000000000 
0.383121000000000 0.198263000000000 0.268307000000000 0.220515000000000 0.200511000000000 
0.366156000000000 0.192239000000000 0.269412000000000 0.235536000000000 0.218272000000000 
0.349380000000000 0.231620000000000 0.306831000000000 0.179987000000000 0.188867000000000 
0.261445000000000 0.262481000000000 0.237238000000000 0.233392000000000 0.256803000000000 
0.357495000000000 0.166923000000000 0.276405000000000 0.237254000000000 0.229705000000000 
0.340469000000000 0.206094000000000 0.232767000000000 0.164368000000000 0.186380000000000 
0.402819000000000 0.185800000000000 0.278405000000000 0.211071000000000 0.222808000000000 
0.356591000000000 0.192907000000000 0.319277000000000 0.233265000000000 0.267837000000000 
0.389938000000000 0.202969000000000 0.267631000000000 0.235396000000000 0.233456000000000 
0.340507000000000 0.229733000000000 0.297811000000000 0.207449000000000 0.247993000000000 
0.380558000000000 0.229026000000000 0.219955000000000 0.169608000000000 0.157575000000000 
0.299888000000000 0.224915000000000 0.260123000000000 0.190105000000000 0.236808000000000 
0.239779000000000 0.252884000000000 0.282120000000000 0.236648000000000 0.245761000000000 
0.400951000000000 0.222104000000000 0.280759000000000 0.204559000000000 0.165246000000000 
0.404432000000000 0.193243000000000 0.238298000000000 0.184039000000000 0.215248000000000 
0.417326000000000 0.220988000000000 0.243089000000000 0.251555000000000 0.223175000000000 
0.402073000000000 0.155288000000000 0.262529000000000 0.205624000000000 0.260459000000000 
0.379953000000000 0.187087000000000 0.230113000000000 0.185379000000000 0.230093000000000 
0.352048000000000 0.187960000000000 0.306994000000000 0.239999000000000 0.213979000000000 
0.332733000000000 0.177800000000000 0.280703000000000 0.242807000000000 0.244452000000000 
0.401245000000000 0.231649000000000 0.271939000000000 0.234914000000000 0.201212000000000 
0.307704000000000 0.228787000000000 0.252423000000000 0.168353000000000 0.247699000000000 
0.409472000000000 0.244246000000000 0.288891000000000 0.183424000000000 0.150129000000000 
0.345039000000000 0.202858000000000 0.280069000000000 0.227824000000000 0.222859000000000 
0.425121000000000 0.204774000000000 0.268675000000000 0.178091000000000 0.241020000000000 
0.392079000000000 0.212206000000000 0.269933000000000 0.177536000000000 0.238449000000000 
0.319906000000000 0.179847000000000 0.297992000000000 0.201919000000000 0.210573000000000 
0.377677000000000 0.198038000000000 0.251756000000000 0.186952000000000 0.225584000000000 
0.355684000000000 0.209130000000000 0.278994000000000 0.221929000000000 0.255495000000000 
0.294628000000000 0.177885000000000 0.269242000000000 0.202842000000000 0.236168000000000 
0.338893000000000 0.187741000000000 0.276287000000000 0.193500000000000 0.236623000000000 
0.338519000000000 0.188216000000000 0.270610000000000 0.204745000000000 0.261325000000000 
0.481407000000000 0.271419000000000 0.276888000000000 0.322650000000000 0.206576000000000 
0.394669000000000 0.172286000000000 0.248737000000000 0.246717000000000 0.201450000000000 
0.367780000000000 0.220376000000000 0.267827000000000 0.178877000000000 0.183334000000000 
0.350296000000000 0.183659000000000 0.321312000000000 0.189676000000000 0.243778000000000 
0.492325000000000 0.244431000000000 0.244850000000000 0.252991000000000 0.214245000000000 
0.337128000000000 0.221882000000000 0.262769000000000 0.204859000000000 0.256509000000000 
0.339490000000000 0.216590000000000 0.234397000000000 0.200220000000000 0.256660000000000 
0.458323000000000 0.265532000000000 0.249541000000000 0.253879000000000 0.227289000000000 
0.325634000000000 0.211215000000000 0.313362000000000 0.209141000000000 0.232601000000000 
0.389046000000000 0.206708000000000 0.315051000000000 0.182053000000000 0.185753000000000 
0.493841000000000 0.335649000000000 0.255762000000000 0.279442000000000 0.211325000000000 
0.480673000000000 0.257264000000000 0.254374000000000 0.280603000000000 0.235079000000000 
0.345324000000000 0.221937000000000 0.289702000000000 0.208128000000000 0.221861000000000 
0.367222000000000 0.180958000000000 0.259764000000000 0.263889000000000 0.230707000000000 
0.373098000000000 0.178695000000000 0.261187000000000 0.225703000000000 0.158009000000000 
0.385875000000000 0.196836000000000 0.259852000000000 0.206722000000000 0.251373000000000 
0.317604000000000 0.188035000000000 0.301405000000000 0.199136000000000 0.205539000000000 
0.320295000000000 0.234996000000000 0.272368000000000 0.234924000000000 0.215073000000000 
0.351365000000000 0.191538000000000 0.254281000000000 0.216421000000000 0.238379000000000 
0.427686000000000 0.255604000000000 0.265243000000000 0.257628000000000 0.184285000000000 
0.427312000000000 0.213443000000000 0.247881000000000 0.189387000000000 0.190542000000000 
0.338301000000000 0.201968000000000 0.288685000000000 0.217106000000000 0.245755000000000 
0.370444000000000 0.197142000000000 0.279540000000000 0.212898000000000 0.187842000000000 
0.360294000000000 0.216186000000000 0.270513000000000 0.200971000000000 0.197302000000000 
0.383902000000000 0.205928000000000 0.194871000000000 0.200549000000000 0.216980000000000 
0.338182000000000 0.221876000000000 0.281878000000000 0.177808000000000 0.233550000000000 
0.480669000000000 0.304413000000000 0.259795000000000 0.320773000000000 0.233370000000000 
0.356566000000000 0.215784000000000 0.276564000000000 0.168673000000000 0.231338000000000 
0.448550000000000 0.239600000000000 0.259428000000000 0.198614000000000 0.182276000000000 
0.401232000000000 0.205463000000000 0.239017000000000 0.189020000000000 0.245157000000000 
0.347193000000000 0.179197000000000 0.317194000000000 0.250275000000000 0.216608000000000 
0.326962000000000 0.187183000000000 0.255237000000000 0.196357000000000 0.213879000000000 
0.475261000000000 0.203315000000000 0.253375000000000 0.192264000000000 0.225143000000000 
0.372798000000000 0.193371000000000 0.257652000000000 0.185110000000000 0.263052000000000 
0.402179000000000 0.210315000000000 0.242839000000000 0.178290000000000 0.191514000000000 
0.339871000000000 0.195586000000000 0.278616000000000 0.232959000000000 0.197038000000000 
0.385937000000000 0.238905000000000 0.276420000000000 0.185270000000000 0.194182000000000 
0.482338000000000 0.223764000000000 0.310513000000000 0.256854000000000 0.260174000000000 
0.356837000000000 0.225599000000000 0.234636000000000 0.190979000000000 0.203418000000000 
0.396794000000000 0.208898000000000 0.292140000000000 0.211320000000000 0.226977000000000 
0.334535000000000 0.200783000000000 0.315454000000000 0.178294000000000 0.209385000000000 
0.314076000000000 0.226045000000000 0.303411000000000 0.186286000000000 0.227296000000000 
0.346798000000000 0.207517000000000 0.262354000000000 0.188211000000000 0.130800000000000 
0.342629000000000 0.190559000000000 0.304146000000000 0.192214000000000 0.221842000000000 
0.331885000000000 0.184667000000000 0.279574000000000 0.176020000000000 0.244343000000000 
0.475823000000000 0.288136000000000 0.299022000000000 0.218605000000000 0.182177000000000 
0.316218000000000 0.233970000000000 0.229434000000000 0.193377000000000 0.226967000000000 
0.350097000000000 0.203654000000000 0.249407000000000 0.214857000000000 0.247489000000000 
0.434521000000000 0.224445000000000 0.250535000000000 0.196939000000000 0.208968000000000 
0.269389000000000 0.224881000000000 0.332309000000000 0.223973000000000 0.270792000000000 
0.385419000000000 0.190149000000000 0.227010000000000 0.198496000000000 0.238651000000000 
0.420137000000000 0.219910000000000 0.266822000000000 0.224197000000000 0.187826000000000 
0.406314000000000 0.168664000000000 0.266190000000000 0.221225000000000 0.231457000000000 
0.373080000000000 0.234916000000000 0.239679000000000 0.180112000000000 0.199381000000000 
0.412002000000000 0.174457000000000 0.266604000000000 0.229736000000000 0.208376000000000 
0.333516000000000 0.211482000000000 0.260072000000000 0.207727000000000 0.210873000000000 
0.358199000000000 0.227641000000000 0.254516000000000 0.229118000000000 0.205907000000000 
0.289161000000000 0.194450000000000 0.276654000000000 0.196388000000000 0.190721000000000 
0.418654000000000 0.197631000000000 0.251735000000000 0.232776000000000 0.214632000000000 
0.362522000000000 0.205718000000000 0.244865000000000 0.195576000000000 0.210080000000000 
0.281605000000000 0.228827000000000 0.237832000000000 0.182193000000000 0.267293000000000 
0.357491000000000 0.209311000000000 0.311530000000000 0.270212000000000 0.154768000000000 
0.434368000000000 0.188063000000000 0.272424000000000 0.239751000000000 0.244468000000000 
0.305517000000000 0.207168000000000 0.327492000000000 0.215675000000000 0.197186000000000 
0.293870000000000 0.288271000000000 0.286262000000000 0.217916000000000 0.246230000000000 
0.390964000000000 0.181527000000000 0.243521000000000 0.198606000000000 0.287842000000000 
0.356470000000000 0.188408000000000 0.355998000000000 0.196745000000000 0.198038000000000 
0.383348000000000 0.232973000000000 0.255362000000000 0.185496000000000 0.204765000000000 
0.362520000000000 0.192637000000000 0.254165000000000 0.219602000000000 0.151315000000000 
0.376580000000000 0.217274000000000 0.241910000000000 0.226079000000000 0.216547000000000 
0.284995000000000 0.238305000000000 0.272718000000000 0.215078000000000 0.213959000000000 
0.340477000000000 0.194955000000000 0.257223000000000 0.201192000000000 0.205572000000000 
0.372244000000000 0.207265000000000 0.291843000000000 0.205639000000000 0.212577000000000 
0.308803000000000 0.210197000000000 0.267961000000000 0.201930000000000 0.223339000000000 
0.364590000000000 0.224077000000000 0.286350000000000 0.183793000000000 0.206022000000000 
0.452345000000000 0.231320000000000 0.238109000000000 0.211166000000000 0.204889000000000 
0.472876000000000 0.223773000000000 0.245703000000000 0.198798000000000 0.196687000000000 
0.291594000000000 0.198557000000000 0.295282000000000 0.193170000000000 0.204858000000000 
0.465355000000000 0.243280000000000 0.274346000000000 0.307942000000000 0.252324000000000 
0.449818000000000 0.237069000000000 0.228789000000000 0.206327000000000 0.219759000000000 
0.519442000000000 0.299831000000000 0.251388000000000 0.348300000000000 0.273828000000000 
0.313517000000000 0.178867000000000 0.227273000000000 0.200944000000000 0.234571000000000 
0.374186000000000 0.194952000000000 0.269239000000000 0.210517000000000 0.218570000000000 
0.373303000000000 0.212354000000000 0.248343000000000 0.196668000000000 0.231594000000000 
0.351891000000000 0.192071000000000 0.297385000000000 0.215405000000000 0.189497000000000 
0.383287000000000 0.196851000000000 0.285054000000000 0.162972000000000 0.268158000000000 
0.361760000000000 0.196849000000000 0.252879000000000 0.186546000000000 0.254625000000000 
0.339025000000000 0.222514000000000 0.289427000000000 0.194877000000000 0.224257000000000 
0.255520000000000 0.233088000000000 0.233066000000000 0.205914000000000 0.234992000000000 
0.361099000000000 0.272667000000000 0.261633000000000 0.202025000000000 0.188184000000000 
0.322505000000000 0.199277000000000 0.245097000000000 0.219110000000000 0.203810000000000 
0.227074000000000 0.249254000000000 0.290225000000000 0.205781000000000 0.277403000000000 
0.388530000000000 0.200986000000000 0.260510000000000 0.202478000000000 0.159174000000000 
0.330449000000000 0.210314000000000 0.274538000000000 0.174022000000000 0.250865000000000 
0.317995000000000 0.209864000000000 0.277216000000000 0.211883000000000 0.247023000000000 
0.373093000000000 0.241932000000000 0.280342000000000 0.188158000000000 0.178472000000000 
0.340672000000000 0.189555000000000 0.267490000000000 0.205996000000000 0.233158000000000 
0.444636000000000 0.230191000000000 0.276346000000000 0.201279000000000 0.172644000000000 
0.355882000000000 0.198051000000000 0.259600000000000 0.231967000000000 0.210802000000000 
0.282295000000000 0.204328000000000 0.343106000000000 0.188183000000000 0.245817000000000 
0.341549000000000 0.178330000000000 0.251462000000000 0.208936000000000 0.231807000000000 
0.390981000000000 0.187767000000000 0.252006000000000 0.241361000000000 0.190569000000000 
0.312222000000000 0.205093000000000 0.277883000000000 0.261940000000000 0.283606000000000 
0.327249000000000 0.209226000000000 0.250997000000000 0.224572000000000 0.228571000000000 
0.463832000000000 0.256450000000000 0.263697000000000 0.216723000000000 0.242885000000000 
0.431880000000000 0.213683000000000 0.261108000000000 0.256496000000000 0.185047000000000 
0.491090000000000 0.298801000000000 0.291824000000000 0.287430000000000 0.186830000000000 
0.376304000000000 0.232268000000000 0.264017000000000 0.219243000000000 0.211653000000000 
0.385137000000000 0.231837000000000 0.251394000000000 0.216450000000000 0.252602000000000 
0.390380000000000 0.195913000000000 0.281724000000000 0.189266000000000 0.171520000000000 
0.361965000000000 0.186614000000000 0.249943000000000 0.193644000000000 0.248258000000000 
0.327561000000000 0.192267000000000 0.248907000000000 0.205996000000000 0.196363000000000 
0.484178000000000 0.218088000000000 0.249365000000000 0.256060000000000 0.168853000000000 
0.365075000000000 0.189987000000000 0.223518000000000 0.178528000000000 0.240647000000000 
0.435220000000000 0.187340000000000 0.247074000000000 0.188218000000000 0.196080000000000 
0.415105000000000 0.224209000000000 0.257683000000000 0.217977000000000 0.194327000000000 
0.391499000000000 0.200421000000000 0.278640000000000 0.180080000000000 0.218861000000000 
0.327605000000000 0.211847000000000 0.252712000000000 0.220789000000000 0.224987000000000 
0.355677000000000 0.194193000000000 0.250095000000000 0.235637000000000 0.166906000000000 
0.326525000000000 0.186796000000000 0.276816000000000 0.235684000000000 0.224581000000000 
0.389678000000000 0.202426000000000 0.262764000000000 0.178487000000000 0.209638000000000 
0.391942000000000 0.224219000000000 0.228752000000000 0.204156000000000 0.172669000000000 
0.378178000000000 0.179073000000000 0.253800000000000 0.230836000000000 0.218324000000000 
0.403287000000000 0.213228000000000 0.238821000000000 0.181993000000000 0.194079000000000 
0.364120000000000 0.182851000000000 0.267467000000000 0.211720000000000 0.221130000000000 
0.431205000000000 0.202924000000000 0.275782000000000 0.216598000000000 0.203212000000000 
0.296973000000000 0.193078000000000 0.281184000000000 0.215220000000000 0.192410000000000 
0.430888000000000 0.235374000000000 0.227707000000000 0.225056000000000 0.199144000000000 
0.389847000000000 0.228367000000000 0.278651000000000 0.165954000000000 0.169873000000000 
0.302087000000000 0.192518000000000 0.292803000000000 0.231702000000000 0.305837000000000 
0.333924000000000 0.181545000000000 0.265125000000000 0.203376000000000 0.215910000000000 
0.346178000000000 0.199694000000000 0.287913000000000 0.188748000000000 0.184308000000000 
0.317578000000000 0.202495000000000 0.278365000000000 0.209554000000000 0.242719000000000 
0.364660000000000 0.206109000000000 0.249978000000000 0.202379000000000 0.227670000000000 
0.379237000000000 0.204038000000000 0.230197000000000 0.188021000000000 0.176099000000000 
0.360101000000000 0.199108000000000 0.283643000000000 0.227202000000000 0.169585000000000 
0.347565000000000 0.199860000000000 0.254301000000000 0.201245000000000 0.221076000000000 
0.412458000000000 0.182144000000000 0.300844000000000 0.205057000000000 0.251796000000000 
0.336901000000000 0.192078000000000 0.280950000000000 0.221382000000000 0.272021000000000 
0.374801000000000 0.188258000000000 0.311961000000000 0.183828000000000 0.254849000000000 
0.373608000000000 0.188690000000000 0.274568000000000 0.170954000000000 0.193524000000000 
0.368077000000000 0.226488000000000 0.275407000000000 0.184635000000000 0.254105000000000 
0.405293000000000 0.232351000000000 0.255235000000000 0.195120000000000 0.194805000000000 
0.445227000000000 0.253516000000000 0.295130000000000 0.216707000000000 0.182848000000000 
0.344086000000000 0.209655000000000 0.294825000000000 0.182278000000000 0.213791000000000 
0.432905000000000 0.247890000000000 0.249498000000000 0.196756000000000 0.205117000000000 
0.222133000000000 0.201533000000000 0.274312000000000 0.268049000000000 0.240960000000000 
0.357781000000000 0.174189000000000 0.281931000000000 0.229281000000000 0.191724000000000 
0.397674000000000 0.184156000000000 0.247848000000000 0.224473000000000 0.255859000000000 
0.494312000000000 0.233820000000000 0.258127000000000 0.247217000000000 0.226283000000000 
0.395708000000000 0.192722000000000 0.265722000000000 0.237589000000000 0.243640000000000 
0.404575000000000 0.216356000000000 0.236251000000000 0.190351000000000 0.202138000000000 
0.395197000000000 0.167009000000000 0.269121000000000 0.238618000000000 0.209285000000000 
0.323384000000000 0.250619000000000 0.304596000000000 0.214966000000000 0.248039000000000 
0.340851000000000 0.185354000000000 0.250216000000000 0.210369000000000 0.247714000000000 
0.358113000000000 0.156504000000000 0.282140000000000 0.233149000000000 0.212472000000000 
0.346808000000000 0.189439000000000 0.237035000000000 0.192084000000000 0.203357000000000 
0.468483000000000 0.248493000000000 0.255962000000000 0.209081000000000 0.201546000000000 
0.395106000000000 0.207698000000000 0.275319000000000 0.240020000000000 0.201961000000000 
0.357983000000000 0.225675000000000 0.240926000000000 0.177278000000000 0.147738000000000 
0.375305000000000 0.213307000000000 0.268543000000000 0.198895000000000 0.211878000000000 
0.442453000000000 0.246864000000000 0.270797000000000 0.235732000000000 0.174900000000000 
0.300954000000000 0.205989000000000 0.245010000000000 0.192783000000000 0.248023000000000 
0.452653000000000 0.239787000000000 0.292958000000000 0.201530000000000 0.254663000000000 
0.285275000000000 0.215198000000000 0.308938000000000 0.193271000000000 0.285871000000000 
0.383323000000000 0.205326000000000 0.250588000000000 0.179170000000000 0.189488000000000 
0.381512000000000 0.194841000000000 0.239471000000000 0.201121000000000 0.207540000000000 
0.415074000000000 0.189627000000000 0.248727000000000 0.178064000000000 0.240824000000000 
0.308423000000000 0.191444000000000 0.266026000000000 0.178626000000000 0.199976000000000 
0.366353000000000 0.203052000000000 0.277304000000000 0.214809000000000 0.244082000000000 
0.429407000000000 0.186306000000000 0.268293000000000 0.173807000000000 0.192687000000000 
0.368196000000000 0.187457000000000 0.245036000000000 0.182725000000000 0.239170000000000 
0.462291000000000 0.219087000000000 0.288794000000000 0.213147000000000 0.227893000000000 
0.358823000000000 0.224920000000000 0.265904000000000 0.194912000000000 0.218445000000000 
0.341688000000000 0.191742000000000 0.312246000000000 0.171811000000000 0.289046000000000 
0.409181000000000 0.236380000000000 0.228814000000000 0.211844000000000 0.205226000000000 
0.352127000000000 0.186824000000000 0.258324000000000 0.233644000000000 0.181255000000000 
0.303638000000000 0.202274000000000 0.292251000000000 0.202537000000000 0.251230000000000 
0.291876000000000 0.193519000000000 0.263326000000000 0.221397000000000 0.233623000000000 
0.501895000000000 0.326349000000000 0.227488000000000 0.371153000000000 0.219907000000000 
0.318446000000000 0.165169000000000 0.278606000000000 0.237373000000000 0.220637000000000 
0.366681000000000 0.186436000000000 0.290947000000000 0.186626000000000 0.277071000000000 
0.363848000000000 0.207313000000000 0.231646000000000 0.193413000000000 0.201712000000000 
0.355348000000000 0.188508000000000 0.292409000000000 0.181133000000000 0.239343000000000 
0.373918000000000 0.209805000000000 0.250787000000000 0.208410000000000 0.186254000000000 
0.365034000000000 0.244122000000000 0.295385000000000 0.187917000000000 0.159323000000000 
0.367691000000000 0.196383000000000 0.280800000000000 0.176005000000000 0.211768000000000 
0.283672000000000 0.181753000000000 0.283232000000000 0.231324000000000 0.301552000000000 
0.331416000000000 0.186758000000000 0.243769000000000 0.231254000000000 0.246526000000000 
0.334376000000000 0.208907000000000 0.267547000000000 0.191173000000000 0.221220000000000 
0.323406000000000 0.213711000000000 0.271364000000000 0.205679000000000 0.234789000000000 
0.410849000000000 0.230013000000000 0.259281000000000 0.258529000000000 0.199209000000000 
0.449573000000000 0.218642000000000 0.247373000000000 0.218101000000000 0.202409000000000 
0.310999000000000 0.217237000000000 0.252235000000000 0.185790000000000 0.228384000000000 
0.316980000000000 0.183769000000000 0.320243000000000 0.232550000000000 0.250140000000000 
0.287313000000000 0.198948000000000 0.270439000000000 0.217167000000000 0.196300000000000 
0.326888000000000 0.189429000000000 0.248298000000000 0.198244000000000 0.246337000000000 
0.338818000000000 0.209669000000000 0.271737000000000 0.198409000000000 0.239628000000000 
0.331752000000000 0.182099000000000 0.244844000000000 0.211517000000000 0.254819000000000 
0.369334000000000 0.176275000000000 0.282311000000000 0.251512000000000 0.261938000000000 
0.301733000000000 0.227963000000000 0.250208000000000 0.227846000000000 0.211484000000000 
0.385599000000000 0.168231000000000 0.250392000000000 0.199682000000000 0.196352000000000 
0.406610000000000 0.188410000000000 0.254089000000000 0.224221000000000 0.242894000000000 
0.389652000000000 0.223706000000000 0.276872000000000 0.193523000000000 0.211186000000000 
0.414888000000000 0.151845000000000 0.251475000000000 0.194237000000000 0.207365000000000 
0.386643000000000 0.193048000000000 0.267763000000000 0.199931000000000 0.223500000000000 
0.296858000000000 0.218098000000000 0.261217000000000 0.176298000000000 0.230394000000000 
0.341038000000000 0.184696000000000 0.318950000000000 0.225926000000000 0.303321000000000 
0.395299000000000 0.234949000000000 0.277959000000000 0.212540000000000 0.238613000000000 
0.378258000000000 0.190516000000000 0.259602000000000 0.243312000000000 0.187630000000000 
0.344563000000000 0.193189000000000 0.276659000000000 0.216320000000000 0.236208000000000 
0.263079000000000 0.226639000000000 0.268368000000000 0.221167000000000 0.225093000000000 
0.398479000000000 0.181183000000000 0.274560000000000 0.194843000000000 0.243267000000000 
0.358049000000000 0.219154000000000 0.248755000000000 0.211059000000000 0.247898000000000 
0.356071000000000 0.186150000000000 0.289388000000000 0.214491000000000 0.223394000000000 
0.314910000000000 0.196973000000000 0.266243000000000 0.177341000000000 0.184850000000000 
0.329675000000000 0.215742000000000 0.258708000000000 0.202305000000000 0.230931000000000 
0.297975000000000 0.225163000000000 0.271273000000000 0.167071000000000 0.210448000000000 
0.467802000000000 0.256224000000000 0.238446000000000 0.252420000000000 0.227161000000000 
0.405789000000000 0.212263000000000 0.261617000000000 0.199595000000000 0.250086000000000 
0.463539000000000 0.196818000000000 0.257931000000000 0.163367000000000 0.231794000000000 
0.478470000000000 0.276414000000000 0.259274000000000 0.281841000000000 0.241157000000000 
0.361059000000000 0.209251000000000 0.267417000000000 0.213435000000000 0.191917000000000 
0.426184000000000 0.217768000000000 0.260090000000000 0.183795000000000 0.198585000000000 
0.444107000000000 0.244786000000000 0.253777000000000 0.225294000000000 0.211530000000000 
0.325613000000000 0.217031000000000 0.293181000000000 0.191854000000000 0.236241000000000 
0.274287000000000 0.290444000000000 0.227080000000000 0.201423000000000 0.239326000000000 
0.311124000000000 0.200824000000000 0.291359000000000 0.190179000000000 0.227504000000000 
0.429747000000000 0.218749000000000 0.249578000000000 0.219754000000000 0.193395000000000 
0.378512000000000 0.173054000000000 0.287325000000000 0.234400000000000 0.221353000000000 
0.339202000000000 0.204282000000000 0.277650000000000 0.217732000000000 0.272867000000000 
0.403776000000000 0.192002000000000 0.276322000000000 0.195284000000000 0.264609000000000 
0.391116000000000 0.230900000000000 0.252063000000000 0.155557000000000 0.210323000000000 
0.382835000000000 0.218384000000000 0.243804000000000 0.174128000000000 0.212290000000000 
0.351168000000000 0.207027000000000 0.252696000000000 0.214991000000000 0.205757000000000 
0.307211000000000 0.178683000000000 0.281749000000000 0.227380000000000 0.261159000000000 
0.311530000000000 0.217961000000000 0.252776000000000 0.249166000000000 0.224622000000000 
0.300130000000000 0.198878000000000 0.300421000000000 0.246996000000000 0.288514000000000 
0.337884000000000 0.203158000000000 0.288994000000000 0.186414000000000 0.278477000000000 
0.364538000000000 0.214253000000000 0.279445000000000 0.196634000000000 0.205544000000000 
0.322860000000000 0.208754000000000 0.266929000000000 0.213077000000000 0.284060000000000 
0.368926000000000 0.219201000000000 0.237806000000000 0.214059000000000 0.217139000000000 
0.392294000000000 0.192012000000000 0.256651000000000 0.170536000000000 0.239515000000000 
0.407748000000000 0.182308000000000 0.275795000000000 0.222829000000000 0.225793000000000 
0.340429000000000 0.208141000000000 0.290301000000000 0.191024000000000 0.196409000000000 
0.279274000000000 0.220935000000000 0.310480000000000 0.238299000000000 0.249703000000000 
0.372951000000000 0.190175000000000 0.280078000000000 0.191800000000000 0.192639000000000 
0.352498000000000 0.219244000000000 0.253985000000000 0.178050000000000 0.203529000000000 
0.352142000000000 0.227805000000000 0.287223000000000 0.197329000000000 0.247597000000000 
0.366798000000000 0.209481000000000 0.272868000000000 0.193426000000000 0.184633000000000 
0.370849000000000 0.195730000000000 0.276088000000000 0.208573000000000 0.195782000000000 
0.389515000000000 0.170795000000000 0.233191000000000 0.188450000000000 0.275323000000000 
0.352195000000000 0.211836000000000 0.265223000000000 0.201929000000000 0.181982000000000 
0.284404000000000 0.195170000000000 0.278290000000000 0.198743000000000 0.245147000000000 
0.305435000000000 0.200764000000000 0.246708000000000 0.215411000000000 0.189454000000000 
0.289875000000000 0.231064000000000 0.246233000000000 0.255396000000000 0.258386000000000 
0.370736000000000 0.215024000000000 0.292414000000000 0.200113000000000 0.210286000000000 
0.373113000000000 0.186530000000000 0.259971000000000 0.209656000000000 0.203000000000000 
0.304316000000000 0.199111000000000 0.259764000000000 0.212060000000000 0.253597000000000 
0.297041000000000 0.217867000000000 0.271439000000000 0.224451000000000 0.231826000000000 
0.348449000000000 0.231423000000000 0.275229000000000 0.183583000000000 0.213478000000000 
0.314003000000000 0.222912000000000 0.266143000000000 0.233073000000000 0.246041000000000 
0.303995000000000 0.264849000000000 0.302857000000000 0.186545000000000 0.219282000000000 
0.351346000000000 0.199427000000000 0.281146000000000 0.180269000000000 0.214535000000000 
0.368776000000000 0.188963000000000 0.286964000000000 0.179045000000000 0.218408000000000 
0.448436000000000 0.192428000000000 0.259368000000000 0.174619000000000 0.218611000000000 
0.377690000000000 0.184086000000000 0.275309000000000 0.184544000000000 0.225338000000000 
0.351189000000000 0.189592000000000 0.297560000000000 0.215876000000000 0.227360000000000 
0.349427000000000 0.212293000000000 0.312784000000000 0.199212000000000 0.212669000000000 
0.368819000000000 0.202138000000000 0.268779000000000 0.168291000000000 0.188376000000000 
0.432704000000000 0.208349000000000 0.268459000000000 0.301568000000000 0.222389000000000 
0.334501000000000 0.174335000000000 0.255367000000000 0.182204000000000 0.239419000000000 
0.295494000000000 0.210361000000000 0.254223000000000 0.225086000000000 0.264212000000000 
0.358675000000000 0.179857000000000 0.251691000000000 0.207491000000000 0.268360000000000 
0.313834000000000 0.173870000000000 0.260059000000000 0.183042000000000 0.201360000000000 
0.503294000000000 0.303014000000000 0.258892000000000 0.315382000000000 0.270277000000000 
0.472854000000000 0.263961000000000 0.276264000000000 0.228247000000000 0.192355000000000 
0.335043000000000 0.202880000000000 0.235749000000000 0.215844000000000 0.244756000000000 
0.428718000000000 0.208545000000000 0.244619000000000 0.211135000000000 0.204807000000000 
0.424144000000000 0.209127000000000 0.273339000000000 0.229673000000000 0.199096000000000 
0.337542000000000 0.193252000000000 0.240012000000000 0.217629000000000 0.239832000000000 
0.397815000000000 0.203914000000000 0.298454000000000 0.186243000000000 0.293174000000000 
0.350025000000000 0.216766000000000 0.219568000000000 0.221239000000000 0.187933000000000 
0.474095000000000 0.260486000000000 0.256458000000000 0.224177000000000 0.196489000000000 
0.475567000000000 0.259413000000000 0.274382000000000 0.253643000000000 0.214496000000000 
0.362024000000000 0.209507000000000 0.271630000000000 0.194994000000000 0.200934000000000 
0.470928000000000 0.260301000000000 0.260893000000000 0.253945000000000 0.211417000000000 
0.433222000000000 0.239784000000000 0.268059000000000 0.218457000000000 0.191812000000000 
0.390060000000000 0.155933000000000 0.256641000000000 0.164724000000000 0.248839000000000 
0.433172000000000 0.219224000000000 0.266289000000000 0.205425000000000 0.254395000000000 
0.370971000000000 0.198845000000000 0.281405000000000 0.205389000000000 0.258207000000000 
0.343740000000000 0.167564000000000 0.294155000000000 0.215590000000000 0.220395000000000 
0.388753000000000 0.245343000000000 0.255440000000000 0.198467000000000 0.195470000000000 
0.279144000000000 0.194000000000000 0.265173000000000 0.211117000000000 0.247699000000000 
0.324529000000000 0.189220000000000 0.287084000000000 0.229803000000000 0.257701000000000 
0.331134000000000 0.199291000000000 0.273320000000000 0.201967000000000 0.189237000000000 
0.369708000000000 0.186986000000000 0.266366000000000 0.219557000000000 0.238237000000000 
0.278061000000000 0.203131000000000 0.332751000000000 0.179594000000000 0.172536000000000 
0.398853000000000 0.193520000000000 0.265702000000000 0.187162000000000 0.253553000000000 
0.350223000000000 0.190083000000000 0.283758000000000 0.188060000000000 0.200757000000000 
0.372673000000000 0.187566000000000 0.281673000000000 0.161840000000000 0.233272000000000 
0.372102000000000 0.219587000000000 0.242055000000000 0.192276000000000 0.148168000000000 
0.408533000000000 0.196561000000000 0.257657000000000 0.206684000000000 0.267894000000000 
0.300466000000000 0.192477000000000 0.309770000000000 0.210197000000000 0.254458000000000 
0.338322000000000 0.223835000000000 0.299672000000000 0.201975000000000 0.150781000000000 
0.351568000000000 0.199690000000000 0.287630000000000 0.172608000000000 0.228566000000000 
0.460295000000000 0.225552000000000 0.262876000000000 0.186347000000000 0.221595000000000 
0.400875000000000 0.213563000000000 0.261350000000000 0.197647000000000 0.190116000000000 
0.342871000000000 0.212058000000000 0.303785000000000 0.199520000000000 0.213724000000000 
0.356160000000000 0.188864000000000 0.275132000000000 0.173149000000000 0.239179000000000 
0.376928000000000 0.156873000000000 0.326172000000000 0.217216000000000 0.266965000000000 
0.352465000000000 0.203213000000000 0.301674000000000 0.216253000000000 0.240668000000000 
0.334176000000000 0.179626000000000 0.280782000000000 0.227719000000000 0.243618000000000 
0.323327000000000 0.193242000000000 0.293035000000000 0.209023000000000 0.244523000000000 
0.386305000000000 0.217749000000000 0.260766000000000 0.155640000000000 0.249212000000000 
0.372506000000000 0.190558000000000 0.242149000000000 0.171517000000000 0.204704000000000 
0.131862000000000 0.301062000000000 0.268298000000000 0.208359000000000 0.329585000000000 
0.377109000000000 0.186861000000000 0.324656000000000 0.209628000000000 0.178958000000000 
0.215201000000000 0.230141000000000 0.257552000000000 0.223077000000000 0.222230000000000 
0.332206000000000 0.188387000000000 0.281796000000000 0.215361000000000 0.245493000000000 
0.277419000000000 0.238117000000000 0.252118000000000 0.234487000000000 0.231075000000000 
0.468394000000000 0.216985000000000 0.266155000000000 0.255802000000000 0.253265000000000 
0.358531000000000 0.223346000000000 0.259767000000000 0.177137000000000 0.231150000000000 
0.348828000000000 0.178045000000000 0.251498000000000 0.202461000000000 0.278716000000000 
0.356279000000000 0.188040000000000 0.228803000000000 0.181085000000000 0.234551000000000 
0.458566000000000 0.201863000000000 0.238637000000000 0.256505000000000 0.209042000000000 
0.350523000000000 0.191767000000000 0.247584000000000 0.182700000000000 0.256851000000000 
0.344588000000000 0.252184000000000 0.270204000000000 0.170937000000000 0.211549000000000 
0.267955000000000 0.224193000000000 0.279610000000000 0.174396000000000 0.199978000000000 
0.357492000000000 0.195327000000000 0.257454000000000 0.194040000000000 0.195067000000000 
0.402956000000000 0.212676000000000 0.247289000000000 0.198852000000000 0.189701000000000 
0.407428000000000 0.187669000000000 0.263949000000000 0.209923000000000 0.268575000000000 
0.364929000000000 0.175209000000000 0.287485000000000 0.187638000000000 0.211587000000000 
0.423873000000000 0.237462000000000 0.260978000000000 0.185248000000000 0.180090000000000 
0.344669000000000 0.178171000000000 0.247313000000000 0.172729000000000 0.258832000000000 
0.476977000000000 0.198127000000000 0.247600000000000 0.256436000000000 0.234961000000000 
0.284429000000000 0.194327000000000 0.255238000000000 0.220658000000000 0.222362000000000 
0.385460000000000 0.206514000000000 0.289633000000000 0.159955000000000 0.243661000000000 
0.345508000000000 0.221159000000000 0.305564000000000 0.216450000000000 0.208912000000000 
0.367616000000000 0.191788000000000 0.238322000000000 0.182185000000000 0.190934000000000 
0.436854000000000 0.234008000000000 0.346473000000000 0.194658000000000 0.208484000000000 
0.331509000000000 0.165567000000000 0.250476000000000 0.193417000000000 0.233403000000000 
0.419230000000000 0.229622000000000 0.233046000000000 0.214923000000000 0.212469000000000 
0.323037000000000 0.226974000000000 0.274654000000000 0.169131000000000 0.198459000000000 
0.392270000000000 0.210381000000000 0.275871000000000 0.209104000000000 0.178256000000000 
0.376161000000000 0.209684000000000 0.273912000000000 0.181950000000000 0.191185000000000 
0.390264000000000 0.192754000000000 0.278458000000000 0.170021000000000 0.197519000000000 
0.185603000000000 0.225299000000000 0.281154000000000 0.205945000000000 0.241262000000000 
0.237208000000000 0.212324000000000 0.279851000000000 0.228871000000000 0.210434000000000 
0.370179000000000 0.199884000000000 0.224060000000000 0.181717000000000 0.199172000000000 
0.399136000000000 0.222577000000000 0.253368000000000 0.204963000000000 0.175532000000000 
0.450216000000000 0.208006000000000 0.275865000000000 0.191196000000000 0.239104000000000 
0.499902000000000 0.299494000000000 0.231783000000000 0.281169000000000 0.232491000000000 
0.378156000000000 0.221744000000000 0.265744000000000 0.238245000000000 0.215442000000000 
0.288887000000000 0.199346000000000 0.306766000000000 0.182579000000000 0.175383000000000 
0.343133000000000 0.201220000000000 0.221055000000000 0.229874000000000 0.215135000000000 
0.359062000000000 0.168927000000000 0.279858000000000 0.202344000000000 0.197139000000000 
0.300472000000000 0.179249000000000 0.230391000000000 0.220452000000000 0.236013000000000 
0.329978000000000 0.194698000000000 0.255742000000000 0.203680000000000 0.181759000000000 
0.339369000000000 0.207280000000000 0.267140000000000 0.174382000000000 0.184696000000000 
0.351688000000000 0.212333000000000 0.242299000000000 0.191638000000000 0.202721000000000 
0.278695000000000 0.281900000000000 0.266576000000000 0.202940000000000 0.224456000000000 
0.315895000000000 0.186640000000000 0.238896000000000 0.199517000000000 0.232997000000000 
0.382063000000000 0.200163000000000 0.223967000000000 0.181756000000000 0.207910000000000 
0.346457000000000 0.186410000000000 0.229004000000000 0.201114000000000 0.265563000000000 
0.471636000000000 0.267541000000000 0.269370000000000 0.256289000000000 0.245388000000000 
0.397345000000000 0.225501000000000 0.282339000000000 0.222679000000000 0.226178000000000 
0.313846000000000 0.183757000000000 0.271956000000000 0.213705000000000 0.235798000000000 
0.431097000000000 0.207205000000000 0.239567000000000 0.200792000000000 0.199974000000000 
0.189097000000000 0.275663000000000 0.250094000000000 0.236461000000000 0.225532000000000 
0.341399000000000 0.222447000000000 0.260382000000000 0.187108000000000 0.179291000000000 
0.314358000000000 0.225807000000000 0.251696000000000 0.193562000000000 0.176170000000000 
0.252095000000000 0.242026000000000 0.278775000000000 0.209199000000000 0.289748000000000 
0.325059000000000 0.192733000000000 0.303263000000000 0.275007000000000 0.232896000000000 
0.241873000000000 0.220528000000000 0.256139000000000 0.232346000000000 0.180814000000000 
0.448083000000000 0.218424000000000 0.256552000000000 0.227892000000000 0.181583000000000 
0.363259000000000 0.219442000000000 0.294865000000000 0.189192000000000 0.225796000000000 
0.373418000000000 0.182338000000000 0.281498000000000 0.231780000000000 0.241928000000000 
0.418016000000000 0.225260000000000 0.242736000000000 0.164448000000000 0.207909000000000 
0.387911000000000 0.220045000000000 0.269109000000000 0.235474000000000 0.197004000000000 
0.296951000000000 0.189109000000000 0.265845000000000 0.214928000000000 0.218064000000000 
0.236988000000000 0.212531000000000 0.302758000000000 0.223592000000000 0.249524000000000 
0.320173000000000 0.213124000000000 0.228103000000000 0.176132000000000 0.180246000000000 
0.289927000000000 0.198883000000000 0.271897000000000 0.204734000000000 0.260592000000000 
0.316213000000000 0.190901000000000 0.270864000000000 0.214883000000000 0.246405000000000 
0.270979000000000 0.218542000000000 0.239389000000000 0.242413000000000 0.220977000000000 
0.411728000000000 0.222590000000000 0.268283000000000 0.214215000000000 0.190408000000000 
0.397644000000000 0.222814000000000 0.259062000000000 0.193077000000000 0.148289000000000 
0.383996000000000 0.206880000000000 0.299989000000000 0.160364000000000 0.205527000000000 
0.322574000000000 0.180044000000000 0.260172000000000 0.205418000000000 0.270330000000000 
0.319574000000000 0.184491000000000 0.258887000000000 0.219188000000000 0.234116000000000 
0.327554000000000 0.220866000000000 0.290867000000000 0.169156000000000 0.249601000000000 
0.334518000000000 0.186731000000000 0.281660000000000 0.189998000000000 0.308776000000000 
0.346089000000000 0.208373000000000 0.293184000000000 0.170901000000000 0.206077000000000 
0.330277000000000 0.236097000000000 0.215033000000000 0.195020000000000 0.342106000000000 
0.341091000000000 0.216103000000000 0.269711000000000 0.197218000000000 0.266053000000000 
0.386406000000000 0.211709000000000 0.251961000000000 0.171059000000000 0.241614000000000 
0.399650000000000 0.205631000000000 0.264233000000000 0.207986000000000 0.170111000000000 
0.346334000000000 0.221054000000000 0.266833000000000 0.204623000000000 0.206639000000000 
0.377725000000000 0.188374000000000 0.268728000000000 0.206553000000000 0.208675000000000 
0.375288000000000 0.209221000000000 0.327973000000000 0.170738000000000 0.283108000000000 
0.290223000000000 0.201282000000000 0.246566000000000 0.202204000000000 0.186706000000000 
0.351026000000000 0.241559000000000 0.255615000000000 0.189006000000000 0.191490000000000 
0.443520000000000 0.241396000000000 0.233575000000000 0.215989000000000 0.179213000000000 
0.307520000000000 0.213971000000000 0.247066000000000 0.172777000000000 0.215983000000000 
0.355178000000000 0.189512000000000 0.309470000000000 0.157294000000000 0.220852000000000 
0.341363000000000 0.207771000000000 0.277484000000000 0.207218000000000 0.271058000000000 
0.347640000000000 0.176423000000000 0.282344000000000 0.200879000000000 0.229502000000000 
0.222127000000000 0.278145000000000 0.291493000000000 0.222389000000000 0.194932000000000 
0.342507000000000 0.203974000000000 0.246180000000000 0.179350000000000 0.185323000000000 
0.407444000000000 0.205387000000000 0.240222000000000 0.209248000000000 0.203469000000000 
0.319408000000000 0.219114000000000 0.275928000000000 0.197264000000000 0.170113000000000 
0.396483000000000 0.208910000000000 0.272850000000000 0.252918000000000 0.202098000000000 
0.360131000000000 0.211486000000000 0.272014000000000 0.210006000000000 0.239851000000000 
0.401976000000000 0.218319000000000 0.287553000000000 0.207716000000000 0.220738000000000 
0.345368000000000 0.195762000000000 0.266985000000000 0.198210000000000 0.216273000000000 
0.364114000000000 0.187187000000000 0.246938000000000 0.192303000000000 0.217123000000000 
0.379116000000000 0.217563000000000 0.262138000000000 0.210399000000000 0.214584000000000 
0.409174000000000 0.205390000000000 0.236938000000000 0.185430000000000 0.205750000000000 
0.393394000000000 0.189472000000000 0.247317000000000 0.230516000000000 0.206935000000000 
0.360300000000000 0.219796000000000 0.294065000000000 0.184683000000000 0.194553000000000 
0.297506000000000 0.206600000000000 0.256505000000000 0.197870000000000 0.207455000000000 
0.353122000000000 0.187099000000000 0.250563000000000 0.245580000000000 0.214595000000000 
0.313537000000000 0.217232000000000 0.336298000000000 0.227782000000000 0.154927000000000 
0.374480000000000 0.192053000000000 0.267516000000000 0.165551000000000 0.189248000000000 
0.446553000000000 0.252448000000000 0.253548000000000 0.209042000000000 0.202361000000000 
0.405703000000000 0.236966000000000 0.251428000000000 0.222529000000000 0.188794000000000 
0.290554000000000 0.230991000000000 0.244936000000000 0.198502000000000 0.283330000000000 
0.423074000000000 0.198961000000000 0.241219000000000 0.200363000000000 0.208604000000000 
0.409557000000000 0.167988000000000 0.288965000000000 0.211846000000000 0.188320000000000 
0.385727000000000 0.215499000000000 0.244003000000000 0.254068000000000 0.189422000000000 
0.470125000000000 0.241239000000000 0.254709000000000 0.223423000000000 0.220287000000000 
0.347607000000000 0.160769000000000 0.269508000000000 0.196537000000000 0.291340000000000 
0.365571000000000 0.204230000000000 0.326107000000000 0.151651000000000 0.208575000000000 
0.372419000000000 0.230121000000000 0.242121000000000 0.164691000000000 0.208894000000000 
0.418425000000000 0.204688000000000 0.328500000000000 0.185689000000000 0.278914000000000 
0.273707000000000 0.209454000000000 0.279644000000000 0.202978000000000 0.222170000000000 
0.399091000000000 0.199958000000000 0.276740000000000 0.243892000000000 0.207169000000000 
0.310769000000000 0.206536000000000 0.241241000000000 0.194665000000000 0.183665000000000 
0.386694000000000 0.206657000000000 0.310989000000000 0.234413000000000 0.133277000000000 
0.343718000000000 0.198614000000000 0.261523000000000 0.206056000000000 0.265486000000000 
0.353395000000000 0.182480000000000 0.287215000000000 0.211882000000000 0.195611000000000 
0.383981000000000 0.202469000000000 0.272356000000000 0.215656000000000 0.255990000000000 
0.350074000000000 0.206865000000000 0.295693000000000 0.198016000000000 0.207405000000000 
0.377745000000000 0.200660000000000 0.279298000000000 0.200351000000000 0.194831000000000 
0.479710000000000 0.308447000000000 0.242706000000000 0.278864000000000 0.194015000000000 
0.336711000000000 0.232017000000000 0.240732000000000 0.189587000000000 0.201406000000000 
0.354565000000000 0.186280000000000 0.285578000000000 0.190547000000000 0.209246000000000 
0.411537000000000 0.244813000000000 0.242074000000000 0.177144000000000 0.236279000000000 
0.358696000000000 0.195339000000000 0.293018000000000 0.179351000000000 0.251618000000000 
0.185097000000000 0.268696000000000 0.268995000000000 0.211222000000000 0.220409000000000 
0.322115000000000 0.192752000000000 0.307208000000000 0.241876000000000 0.199870000000000 
0.344420000000000 0.198800000000000 0.256733000000000 0.190411000000000 0.220831000000000 
0.324020000000000 0.186327000000000 0.252994000000000 0.178503000000000 0.211805000000000 
0.394557000000000 0.220688000000000 0.257571000000000 0.153145000000000 0.207535000000000 
0.370297000000000 0.201546000000000 0.258082000000000 0.166632000000000 0.251495000000000 
0.342888000000000 0.251303000000000 0.303429000000000 0.168179000000000 0.230542000000000 
0.437213000000000 0.212784000000000 0.252188000000000 0.215429000000000 0.216185000000000 
0.400510000000000 0.255621000000000 0.290797000000000 0.221990000000000 0.144331000000000 
0.347991000000000 0.241731000000000 0.250923000000000 0.211643000000000 0.168427000000000 
0.489419000000000 0.283217000000000 0.237376000000000 0.259810000000000 0.223775000000000 
0.325872000000000 0.203988000000000 0.279511000000000 0.231764000000000 0.184567000000000 
0.380932000000000 0.177282000000000 0.244586000000000 0.176036000000000 0.240038000000000 
0.327539000000000 0.229982000000000 0.322760000000000 0.206115000000000 0.155872000000000 
0.302499000000000 0.218227000000000 0.221205000000000 0.219420000000000 0.230339000000000 
0.332268000000000 0.199607000000000 0.284833000000000 0.184460000000000 0.235171000000000 
0.322899000000000 0.199714000000000 0.270309000000000 0.229097000000000 0.210227000000000 
0.367207000000000 0.183097000000000 0.258756000000000 0.206740000000000 0.256636000000000 
0.427871000000000 0.263307000000000 0.247798000000000 0.208870000000000 0.153155000000000 
0.391548000000000 0.219362000000000 0.270803000000000 0.207271000000000 0.182157000000000 
0.441541000000000 0.200726000000000 0.277516000000000 0.209618000000000 0.213419000000000 
0.527364000000000 0.301958000000000 0.255397000000000 0.287520000000000 0.264177000000000 
0.419644000000000 0.182203000000000 0.267481000000000 0.241028000000000 0.246419000000000 
0.413828000000000 0.222124000000000 0.259303000000000 0.170863000000000 0.199041000000000 
0.387098000000000 0.206209000000000 0.270920000000000 0.214958000000000 0.200405000000000 
0.369425000000000 0.176892000000000 0.308894000000000 0.208727000000000 0.300021000000000 
0.305991000000000 0.000000000000000 0.258391000000000 0.287571000000000 0.274275000000000 
0.279296000000000 0.197996000000000 0.266505000000000 0.206389000000000 0.214954000000000 
0.393685000000000 0.248081000000000 0.302518000000000 0.220912000000000 0.213208000000000 
0.326332000000000 0.173604000000000 0.253110000000000 0.230930000000000 0.168649000000000 
0.370116000000000 0.199886000000000 0.244276000000000 0.238688000000000 0.185629000000000 
0.428126000000000 0.210471000000000 0.248760000000000 0.246430000000000 0.226075000000000 
0.391771000000000 0.210199000000000 0.254573000000000 0.197616000000000 0.193419000000000 
0.290081000000000 0.214524000000000 0.283376000000000 0.214850000000000 0.206427000000000 
0.283993000000000 0.213739000000000 0.254241000000000 0.171122000000000 0.228284000000000 
0.356784000000000 0.184487000000000 0.239250000000000 0.209018000000000 0.184513000000000 
0.297322000000000 0.264718000000000 0.228681000000000 0.218721000000000 0.182808000000000 
0.375618000000000 0.176501000000000 0.209840000000000 0.201704000000000 0.256545000000000 
0.361739000000000 0.204269000000000 0.254481000000000 0.193386000000000 0.221739000000000 
0.450229000000000 0.216274000000000 0.280739000000000 0.217546000000000 0.195789000000000 
0.347883000000000 0.185570000000000 0.242850000000000 0.198672000000000 0.232879000000000 
0.459956000000000 0.233106000000000 0.291924000000000 0.219537000000000 0.229754000000000 
0.351361000000000 0.169537000000000 0.280464000000000 0.219703000000000 0.249088000000000 
0.343011000000000 0.181992000000000 0.304464000000000 0.228335000000000 0.230916000000000 
0.386643000000000 0.189404000000000 0.281936000000000 0.168480000000000 0.219461000000000 
0.319836000000000 0.201785000000000 0.256275000000000 0.220732000000000 0.153399000000000 
0.409520000000000 0.205814000000000 0.256003000000000 0.176338000000000 0.220990000000000 
0.454794000000000 0.180133000000000 0.193867000000000 0.225111000000000 0.230701000000000 
0.464909000000000 0.210941000000000 0.235632000000000 0.233092000000000 0.241768000000000 
0.407668000000000 0.231620000000000 0.247308000000000 0.213157000000000 0.183068000000000 
0.380126000000000 0.197131000000000 0.284953000000000 0.237043000000000 0.256879000000000 
0.405309000000000 0.182837000000000 0.242663000000000 0.207272000000000 0.211979000000000 
0.374864000000000 0.196258000000000 0.262745000000000 0.182654000000000 0.241674000000000 
0.413534000000000 0.202509000000000 0.273533000000000 0.204387000000000 0.247847000000000 
0.408983000000000 0.221626000000000 0.222150000000000 0.148303000000000 0.184435000000000 
0.306108000000000 0.180155000000000 0.297711000000000 0.231473000000000 0.284136000000000 
0.416682000000000 0.179255000000000 0.308929000000000 0.190523000000000 0.265941000000000 
0.343756000000000 0.177296000000000 0.237142000000000 0.242976000000000 0.260293000000000 
0.396725000000000 0.174484000000000 0.254830000000000 0.179110000000000 0.224557000000000 
0.361912000000000 0.217404000000000 0.290405000000000 0.210803000000000 0.214126000000000 
0.396677000000000 0.210424000000000 0.270162000000000 0.215168000000000 0.179080000000000 
0.384385000000000 0.230877000000000 0.312481000000000 0.190515000000000 0.205459000000000 
0.360953000000000 0.187053000000000 0.276767000000000 0.191426000000000 0.182906000000000 
0.322676000000000 0.194864000000000 0.279319000000000 0.199680000000000 0.216720000000000 
0.386189000000000 0.169757000000000 0.264862000000000 0.247898000000000 0.249133000000000 
0.439306000000000 0.211608000000000 0.267845000000000 0.276544000000000 0.198150000000000 
0.394565000000000 0.183542000000000 0.253069000000000 0.164558000000000 0.186248000000000 
0.379648000000000 0.191703000000000 0.235674000000000 0.192351000000000 0.192371000000000 
0.418885000000000 0.204946000000000 0.276297000000000 0.204075000000000 0.228545000000000 
0.309464000000000 0.231770000000000 0.302255000000000 0.175211000000000 0.245764000000000 
0.326095000000000 0.225370000000000 0.267897000000000 0.209581000000000 0.280311000000000 
0.397532000000000 0.193487000000000 0.278417000000000 0.167315000000000 0.242890000000000 
0.320491000000000 0.273436000000000 0.347097000000000 0.176637000000000 0.223644000000000 
0.505586000000000 0.247838000000000 0.267565000000000 0.262971000000000 0.198362000000000 
0.393346000000000 0.167907000000000 0.273849000000000 0.174532000000000 0.254627000000000 
0.241432000000000 0.187967000000000 0.304543000000000 0.236618000000000 0.255002000000000 
0.373545000000000 0.169157000000000 0.249504000000000 0.189178000000000 0.233974000000000 
0.395849000000000 0.238921000000000 0.244693000000000 0.187674000000000 0.199961000000000 
0.367084000000000 0.196487000000000 0.273974000000000 0.203179000000000 0.235342000000000 
0.438855000000000 0.183205000000000 0.281362000000000 0.213227000000000 0.240676000000000 
0.340821000000000 0.208563000000000 0.315964000000000 0.228828000000000 0.209150000000000 
0.331974000000000 0.173871000000000 0.273055000000000 0.220148000000000 0.220573000000000 
0.327316000000000 0.219559000000000 0.285793000000000 0.189120000000000 0.231525000000000 
0.447693000000000 0.193168000000000 0.234661000000000 0.196376000000000 0.197300000000000 
0.317475000000000 0.168431000000000 0.239643000000000 0.233245000000000 0.246375000000000 
0.374499000000000 0.208117000000000 0.266152000000000 0.176525000000000 0.196930000000000 
0.390321000000000 0.254156000000000 0.291178000000000 0.149390000000000 0.195527000000000 
0.352465000000000 0.232454000000000 0.240497000000000 0.151968000000000 0.209487000000000 
0.335690000000000 0.174514000000000 0.295725000000000 0.224138000000000 0.228292000000000 
0.388011000000000 0.168219000000000 0.272739000000000 0.209962000000000 0.248685000000000 
0.428407000000000 0.241936000000000 0.244433000000000 0.238666000000000 0.205584000000000 
0.396231000000000 0.229235000000000 0.252590000000000 0.195553000000000 0.243108000000000 
0.200892000000000 0.239447000000000 0.247563000000000 0.241548000000000 0.239903000000000 
0.323253000000000 0.246101000000000 0.338997000000000 0.177163000000000 0.243364000000000 
0.430727000000000 0.171448000000000 0.235900000000000 0.178078000000000 0.224386000000000 
0.389898000000000 0.186781000000000 0.306444000000000 0.181858000000000 0.214371000000000 
0.369598000000000 0.183564000000000 0.267631000000000 0.202924000000000 0.227492000000000 
0.348421000000000 0.214840000000000 0.265194000000000 0.172454000000000 0.201701000000000 
0.276825000000000 0.269201000000000 0.276345000000000 0.199142000000000 0.240232000000000 
0.365446000000000 0.251914000000000 0.258557000000000 0.216179000000000 0.178496000000000 
0.383043000000000 0.242716000000000 0.243786000000000 0.187134000000000 0.199049000000000 
0.366491000000000 0.198959000000000 0.243971000000000 0.197990000000000 0.191856000000000 
0.325124000000000 0.204982000000000 0.251510000000000 0.204674000000000 0.266610000000000 
0.323273000000000 0.204269000000000 0.285009000000000 0.177464000000000 0.212125000000000 
0.431645000000000 0.217251000000000 0.246616000000000 0.172778000000000 0.183149000000000 
0.341405000000000 0.197661000000000 0.290800000000000 0.197211000000000 0.221819000000000 
0.355190000000000 0.217540000000000 0.268930000000000 0.187941000000000 0.206310000000000 
0.410182000000000 0.188547000000000 0.283023000000000 0.189744000000000 0.266569000000000 
0.398690000000000 0.190097000000000 0.258663000000000 0.246028000000000 0.171273000000000 
0.380617000000000 0.201777000000000 0.266707000000000 0.248376000000000 0.190877000000000 
0.379796000000000 0.192769000000000 0.302890000000000 0.218550000000000 0.200681000000000 
0.340712000000000 0.222040000000000 0.279415000000000 0.206763000000000 0.235966000000000 
0.401969000000000 0.217105000000000 0.225795000000000 0.210331000000000 0.186120000000000 
0.339360000000000 0.219246000000000 0.247938000000000 0.221368000000000 0.241321000000000 
0.392078000000000 0.208874000000000 0.249941000000000 0.183310000000000 0.181073000000000 
0.393562000000000 0.221741000000000 0.256535000000000 0.181497000000000 0.166292000000000 
0.351930000000000 0.160716000000000 0.241525000000000 0.196621000000000 0.260523000000000 
0.456888000000000 0.231958000000000 0.256134000000000 0.258085000000000 0.206904000000000 
0.392207000000000 0.203691000000000 0.225952000000000 0.211276000000000 0.198566000000000 
0.340398000000000 0.208390000000000 0.278932000000000 0.190583000000000 0.249233000000000 
0.342819000000000 0.164384000000000 0.269785000000000 0.255710000000000 0.237917000000000 
0.422935000000000 0.220016000000000 0.251951000000000 0.175446000000000 0.161919000000000 
0.382126000000000 0.166778000000000 0.268908000000000 0.211894000000000 0.220520000000000 
0.358594000000000 0.207181000000000 0.257664000000000 0.183883000000000 0.200421000000000 
0.283776000000000 0.235948000000000 0.234838000000000 0.195933000000000 0.180972000000000 
0.378544000000000 0.229977000000000 0.304466000000000 0.206277000000000 0.190486000000000 
0.337809000000000 0.234242000000000 0.264929000000000 0.184554000000000 0.213369000000000 
0.378623000000000 0.203446000000000 0.263091000000000 0.215696000000000 0.201585000000000 
0.393601000000000 0.186534000000000 0.265495000000000 0.189981000000000 0.233877000000000 
0.355909000000000 0.200021000000000 0.304019000000000 0.209915000000000 0.263975000000000 
0.184172000000000 0.218340000000000 0.259394000000000 0.215069000000000 0.508623000000000 
0.262219000000000 0.212801000000000 0.309362000000000 0.204162000000000 0.252183000000000 
0.404815000000000 0.201300000000000 0.269537000000000 0.197760000000000 0.237875000000000 
0.371809000000000 0.172658000000000 0.262537000000000 0.204246000000000 0.255275000000000 
0.334377000000000 0.246746000000000 0.292938000000000 0.207363000000000 0.145814000000000 
0.359887000000000 0.191623000000000 0.303262000000000 0.203706000000000 0.218890000000000 
0.360311000000000 0.177525000000000 0.276118000000000 0.211394000000000 0.199385000000000 
0.400219000000000 0.239505000000000 0.239134000000000 0.183255000000000 0.223590000000000 
0.394505000000000 0.220824000000000 0.274547000000000 0.208428000000000 0.183911000000000 
0.479749000000000 0.232155000000000 0.266172000000000 0.234497000000000 0.259619000000000 
0.383917000000000 0.191566000000000 0.232614000000000 0.227793000000000 0.257278000000000 
0.321211000000000 0.178160000000000 0.321363000000000 0.216970000000000 0.172036000000000 
0.340126000000000 0.177411000000000 0.294402000000000 0.236638000000000 0.263096000000000 
0.404988000000000 0.222708000000000 0.234822000000000 0.233615000000000 0.218087000000000 
0.358716000000000 0.186126000000000 0.250049000000000 0.170900000000000 0.245802000000000 
0.327328000000000 0.170585000000000 0.278614000000000 0.204390000000000 0.247895000000000 
0.445026000000000 0.203122000000000 0.261088000000000 0.183728000000000 0.178050000000000 
0.276190000000000 0.289627000000000 0.293966000000000 0.185214000000000 0.256162000000000 
0.375288000000000 0.175588000000000 0.276955000000000 0.192767000000000 0.185051000000000 
0.300800000000000 0.199451000000000 0.265130000000000 0.243018000000000 0.276669000000000 
0.385429000000000 0.194564000000000 0.265315000000000 0.203754000000000 0.246878000000000 
0.352270000000000 0.176576000000000 0.287316000000000 0.205096000000000 0.198233000000000 
0.239771000000000 0.217696000000000 0.227628000000000 0.254389000000000 0.281796000000000 
0.421858000000000 0.268110000000000 0.254713000000000 0.195222000000000 0.145283000000000 
0.443873000000000 0.238998000000000 0.261998000000000 0.186285000000000 0.141717000000000 
0.344948000000000 0.165989000000000 0.249679000000000 0.189537000000000 0.217598000000000 
0.351550000000000 0.194033000000000 0.305256000000000 0.187291000000000 0.209909000000000 
0.368558000000000 0.184507000000000 0.256767000000000 0.181223000000000 0.302864000000000 
0.210569000000000 0.250366000000000 0.286225000000000 0.218051000000000 0.242408000000000 
0.373009000000000 0.184265000000000 0.235735000000000 0.191277000000000 0.288732000000000 
0.460823000000000 0.206056000000000 0.252722000000000 0.196455000000000 0.203434000000000 
0.339585000000000 0.200674000000000 0.264305000000000 0.196803000000000 0.262470000000000 
0.495975000000000 0.237536000000000 0.232665000000000 0.308328000000000 0.212282000000000 
0.394906000000000 0.202506000000000 0.258752000000000 0.191945000000000 0.194225000000000 
0.359474000000000 0.168337000000000 0.284827000000000 0.224398000000000 0.213595000000000 
0.357747000000000 0.209571000000000 0.276212000000000 0.153727000000000 0.231483000000000 
0.410373000000000 0.204266000000000 0.245197000000000 0.164293000000000 0.221966000000000 
0.486169000000000 0.287140000000000 0.250441000000000 0.268460000000000 0.197877000000000 
0.310295000000000 0.192160000000000 0.251842000000000 0.196863000000000 0.235096000000000 
0.362989000000000 0.204026000000000 0.256317000000000 0.202518000000000 0.223410000000000 
0.359773000000000 0.196310000000000 0.272599000000000 0.185667000000000 0.217167000000000 
0.268079000000000 0.274759000000000 0.264635000000000 0.209498000000000 0.263419000000000 
0.340194000000000 0.198104000000000 0.280176000000000 0.226999000000000 0.252671000000000 
0.373779000000000 0.225361000000000 0.270526000000000 0.217962000000000 0.229114000000000 
0.366784000000000 0.212521000000000 0.277877000000000 0.203385000000000 0.236580000000000 
0.375434000000000 0.216620000000000 0.253534000000000 0.176762000000000 0.192517000000000 
0.424834000000000 0.197529000000000 0.306722000000000 0.229137000000000 0.246171000000000 
0.461352000000000 0.196356000000000 0.250832000000000 0.217669000000000 0.192736000000000 
0.396511000000000 0.170680000000000 0.307610000000000 0.246158000000000 0.268805000000000 
0.342403000000000 0.216153000000000 0.237413000000000 0.168546000000000 0.207067000000000 
0.332824000000000 0.213828000000000 0.294186000000000 0.196228000000000 0.206670000000000 
0.370460000000000 0.149829000000000 0.258273000000000 0.178489000000000 0.252131000000000 
0.320857000000000 0.179479000000000 0.279853000000000 0.210583000000000 0.203209000000000 
0.409812000000000 0.199326000000000 0.236642000000000 0.220388000000000 0.206205000000000 
0.401217000000000 0.236251000000000 0.255456000000000 0.177208000000000 0.155373000000000 
0.473044000000000 0.275890000000000 0.242668000000000 0.309731000000000 0.232133000000000 
0.352035000000000 0.168431000000000 0.268030000000000 0.227014000000000 0.237074000000000 
0.262702000000000 0.198525000000000 0.308471000000000 0.200492000000000 0.229207000000000 
0.370798000000000 0.225445000000000 0.285508000000000 0.181643000000000 0.209394000000000 
0.352263000000000 0.172374000000000 0.266474000000000 0.199375000000000 0.228426000000000 
0.286686000000000 0.211899000000000 0.285817000000000 0.178301000000000 0.186918000000000 
0.360671000000000 0.216363000000000 0.267291000000000 0.234160000000000 0.186097000000000 
0.419343000000000 0.257934000000000 0.254832000000000 0.170654000000000 0.178927000000000 
0.376369000000000 0.247964000000000 0.245200000000000 0.211644000000000 0.199749000000000 
0.439126000000000 0.208611000000000 0.263976000000000 0.239780000000000 0.204664000000000 
0.370762000000000 0.186983000000000 0.284985000000000 0.214525000000000 0.225277000000000 
0.340822000000000 0.226490000000000 0.256023000000000 0.186460000000000 0.188888000000000 
0.338676000000000 0.219899000000000 0.307068000000000 0.190930000000000 0.250678000000000 
0.208116000000000 0.271961000000000 0.289673000000000 0.250199000000000 0.234591000000000 
0.419969000000000 0.197871000000000 0.255454000000000 0.224130000000000 0.153176000000000 
0.395161000000000 0.191323000000000 0.256825000000000 0.172309000000000 0.256324000000000 
0.363234000000000 0.171204000000000 0.278915000000000 0.211981000000000 0.195431000000000 
0.442572000000000 0.276744000000000 0.279067000000000 0.202804000000000 0.174684000000000 
0.341667000000000 0.186805000000000 0.279209000000000 0.191396000000000 0.193417000000000 
0.414599000000000 0.217475000000000 0.264468000000000 0.177261000000000 0.184351000000000 
0.332147000000000 0.202503000000000 0.240641000000000 0.191671000000000 0.217893000000000 
0.336017000000000 0.217418000000000 0.246151000000000 0.224913000000000 0.203699000000000 
0.437749000000000 0.240424000000000 0.244805000000000 0.210645000000000 0.195833000000000 
0.436383000000000 0.181985000000000 0.287361000000000 0.204120000000000 0.243675000000000 
0.361332000000000 0.180101000000000 0.236604000000000 0.185619000000000 0.301551000000000 
0.402126000000000 0.180103000000000 0.275685000000000 0.163272000000000 0.252507000000000 
0.322302000000000 0.220728000000000 0.321277000000000 0.191785000000000 0.254155000000000 
0.419551000000000 0.179225000000000 0.259140000000000 0.190795000000000 0.259504000000000 
0.381551000000000 0.230346000000000 0.301547000000000 0.211946000000000 0.180672000000000 
0.498019000000000 0.223099000000000 0.246035000000000 0.242078000000000 0.215853000000000 
0.386382000000000 0.195191000000000 0.242130000000000 0.171833000000000 0.233017000000000 
0.357930000000000 0.218256000000000 0.293901000000000 0.217522000000000 0.188716000000000 
0.312039000000000 0.198162000000000 0.293559000000000 0.185987000000000 0.215258000000000 
0.365969000000000 0.188021000000000 0.261533000000000 0.163101000000000 0.235664000000000 
0.295542000000000 0.197471000000000 0.325450000000000 0.206975000000000 0.212287000000000 
0.360238000000000 0.182658000000000 0.265148000000000 0.179896000000000 0.183714000000000 
0.348627000000000 0.196381000000000 0.265028000000000 0.224463000000000 0.211192000000000 
0.380267000000000 0.188202000000000 0.272832000000000 0.194581000000000 0.196395000000000 
0.355931000000000 0.183568000000000 0.266127000000000 0.193546000000000 0.178387000000000 
0.459520000000000 0.177305000000000 0.277059000000000 0.215670000000000 0.226205000000000 
0.410482000000000 0.237759000000000 0.260418000000000 0.186099000000000 0.179558000000000 
0.370872000000000 0.203277000000000 0.293008000000000 0.198652000000000 0.211702000000000 
0.325843000000000 0.215952000000000 0.280905000000000 0.184321000000000 0.143112000000000 
0.215467000000000 0.298163000000000 0.277542000000000 0.206307000000000 0.251142000000000 
0.326627000000000 0.191948000000000 0.270145000000000 0.170098000000000 0.273448000000000 
0.368676000000000 0.209086000000000 0.288165000000000 0.181992000000000 0.222184000000000 
0.392531000000000 0.202016000000000 0.258857000000000 0.156360000000000 0.203665000000000 
0.376128000000000 0.196811000000000 0.266109000000000 0.194504000000000 0.190062000000000 
0.353343000000000 0.246541000000000 0.249889000000000 0.211770000000000 0.181738000000000 
0.306873000000000 0.201956000000000 0.256389000000000 0.226035000000000 0.190100000000000 
0.295652000000000 0.201326000000000 0.269576000000000 0.205189000000000 0.229454000000000 
0.388175000000000 0.251115000000000 0.252443000000000 0.200090000000000 0.174133000000000 
0.305092000000000 0.214653000000000 0.267320000000000 0.198922000000000 0.229604000000000 
0.429589000000000 0.226278000000000 0.277517000000000 0.214084000000000 0.162888000000000 
0.375847000000000 0.206431000000000 0.257883000000000 0.194657000000000 0.201323000000000 
0.334001000000000 0.188483000000000 0.255977000000000 0.222570000000000 0.219684000000000 
0.374673000000000 0.193721000000000 0.281508000000000 0.217539000000000 0.221588000000000 
0.372660000000000 0.184033000000000 0.256363000000000 0.195535000000000 0.216357000000000 
0.361718000000000 0.179776000000000 0.298096000000000 0.200218000000000 0.176361000000000 
0.396117000000000 0.172603000000000 0.293435000000000 0.219619000000000 0.221741000000000 
0.395885000000000 0.238672000000000 0.274213000000000 0.202781000000000 0.232230000000000 
0.395883000000000 0.168790000000000 0.311617000000000 0.222697000000000 0.221239000000000 
0.360614000000000 0.194552000000000 0.228081000000000 0.221545000000000 0.188222000000000 
0.235722000000000 0.256908000000000 0.308062000000000 0.213116000000000 0.278025000000000 
0.363574000000000 0.202864000000000 0.295630000000000 0.168764000000000 0.221711000000000 
0.397535000000000 0.215527000000000 0.245287000000000 0.200838000000000 0.206038000000000 
0.389130000000000 0.165194000000000 0.238573000000000 0.178524000000000 0.226842000000000 
0.317632000000000 0.229566000000000 0.286983000000000 0.172199000000000 0.220607000000000 
0.380280000000000 0.172528000000000 0.289793000000000 0.174674000000000 0.251345000000000 
0.240533000000000 0.249713000000000 0.281868000000000 0.186495000000000 0.194377000000000 
0.418527000000000 0.177901000000000 0.252141000000000 0.196338000000000 0.262727000000000 
0.305777000000000 0.171394000000000 0.279864000000000 0.234318000000000 0.256564000000000 
0.370250000000000 0.215032000000000 0.294807000000000 0.215534000000000 0.214780000000000 
0.445057000000000 0.297582000000000 0.222656000000000 0.225694000000000 0.155539000000000 
0.361512000000000 0.193900000000000 0.250177000000000 0.227445000000000 0.199219000000000 
0.278637000000000 0.250430000000000 0.275568000000000 0.219641000000000 0.230026000000000 
0.380075000000000 0.214089000000000 0.262124000000000 0.197164000000000 0.185897000000000 
0.313478000000000 0.203261000000000 0.304529000000000 0.188845000000000 0.195462000000000 
0.384932000000000 0.238768000000000 0.271111000000000 0.160565000000000 0.181970000000000 
0.370736000000000 0.208350000000000 0.266595000000000 0.190646000000000 0.271111000000000 
0.401924000000000 0.221544000000000 0.248845000000000 0.205697000000000 0.164262000000000 
0.365053000000000 0.175175000000000 0.259647000000000 0.208400000000000 0.248893000000000 
0.366727000000000 0.153795000000000 0.258012000000000 0.206528000000000 0.229056000000000 
0.407498000000000 0.184488000000000 0.250239000000000 0.244599000000000 0.210878000000000 
0.334781000000000 0.228397000000000 0.220974000000000 0.191966000000000 0.173601000000000 
0.504431000000000 0.293368000000000 0.245064000000000 0.304323000000000 0.216791000000000 
0.432809000000000 0.244316000000000 0.298864000000000 0.169426000000000 0.235478000000000 
0.267588000000000 0.187102000000000 0.221788000000000 0.244464000000000 0.258002000000000 
0.447122000000000 0.213142000000000 0.266312000000000 0.207239000000000 0.210344000000000 
0.374107000000000 0.183100000000000 0.273859000000000 0.228299000000000 0.203957000000000 
0.444531000000000 0.275292000000000 0.262992000000000 0.229962000000000 0.196654000000000 
0.337142000000000 0.210107000000000 0.277273000000000 0.189945000000000 0.209548000000000 
0.396113000000000 0.161252000000000 0.245044000000000 0.209376000000000 0.240983000000000 
0.417876000000000 0.225127000000000 0.256821000000000 0.193209000000000 0.185336000000000 
0.326882000000000 0.178409000000000 0.279173000000000 0.204775000000000 0.251364000000000 
0.379712000000000 0.199935000000000 0.253412000000000 0.170580000000000 0.202486000000000 
0.387871000000000 0.210974000000000 0.264064000000000 0.242624000000000 0.183212000000000 
0.466521000000000 0.285946000000000 0.265523000000000 0.300201000000000 0.238574000000000 
0.335035000000000 0.233608000000000 0.234074000000000 0.190928000000000 0.240623000000000 
0.356421000000000 0.182391000000000 0.281968000000000 0.192826000000000 0.252315000000000 
0.350100000000000 0.192067000000000 0.292986000000000 0.219010000000000 0.293046000000000 
0.313732000000000 0.190549000000000 0.315155000000000 0.208124000000000 0.248896000000000 
0.298163000000000 0.223695000000000 0.281496000000000 0.200733000000000 0.250590000000000 
0.327461000000000 0.211451000000000 0.253991000000000 0.189531000000000 0.188923000000000 
0.414427000000000 0.235410000000000 0.248788000000000 0.234151000000000 0.194672000000000 
0.498411000000000 0.275888000000000 0.231245000000000 0.261885000000000 0.200690000000000 
0.379428000000000 0.239091000000000 0.251357000000000 0.153434000000000 0.261346000000000 
0.255926000000000 0.194942000000000 0.293051000000000 0.215410000000000 0.193797000000000 
0.309323000000000 0.227387000000000 0.285641000000000 0.176322000000000 0.201709000000000 
0.324599000000000 0.252344000000000 0.295095000000000 0.206779000000000 0.184339000000000 
0.358768000000000 0.195236000000000 0.276969000000000 0.203734000000000 0.228639000000000 
0.374095000000000 0.257693000000000 0.269240000000000 0.154312000000000 0.163500000000000 
0.422224000000000 0.193387000000000 0.261458000000000 0.209277000000000 0.189204000000000 
0.340459000000000 0.194673000000000 0.262723000000000 0.173484000000000 0.251902000000000 
0.322042000000000 0.163310000000000 0.296689000000000 0.229596000000000 0.270737000000000 
0.333403000000000 0.195934000000000 0.303866000000000 0.206640000000000 0.210572000000000 
0.420384000000000 0.227353000000000 0.240653000000000 0.237933000000000 0.180669000000000 
0.380690000000000 0.167466000000000 0.259000000000000 0.206380000000000 0.240335000000000 
0.490206000000000 0.271755000000000 0.247498000000000 0.279581000000000 0.243732000000000 
0.394578000000000 0.216016000000000 0.274057000000000 0.177740000000000 0.227594000000000 
0.323582000000000 0.204850000000000 0.280690000000000 0.185184000000000 0.252572000000000 
0.452907000000000 0.215949000000000 0.252873000000000 0.247395000000000 0.219830000000000 
0.399191000000000 0.212422000000000 0.271768000000000 0.226570000000000 0.242345000000000 
0.413023000000000 0.183236000000000 0.254272000000000 0.192079000000000 0.220118000000000 
0.299430000000000 0.216938000000000 0.301533000000000 0.201434000000000 0.178603000000000 
0.353194000000000 0.192290000000000 0.283325000000000 0.227483000000000 0.186412000000000 
0.315921000000000 0.174465000000000 0.236161000000000 0.255174000000000 0.224820000000000 
0.439737000000000 0.198019000000000 0.218452000000000 0.233513000000000 0.192727000000000 
0.388886000000000 0.192224000000000 0.269952000000000 0.251788000000000 0.210163000000000 
0.353040000000000 0.244133000000000 0.280855000000000 0.213389000000000 0.240404000000000 
0.156855000000000 0.192070000000000 0.281545000000000 0.237079000000000 0.293075000000000 
0.378979000000000 0.199338000000000 0.263760000000000 0.213707000000000 0.224841000000000 
0.479330000000000 0.239879000000000 0.253484000000000 0.306058000000000 0.207912000000000 
0.360598000000000 0.204012000000000 0.247970000000000 0.207995000000000 0.210908000000000 
0.456345000000000 0.242148000000000 0.289903000000000 0.238415000000000 0.196542000000000 
0.369678000000000 0.209459000000000 0.247250000000000 0.233392000000000 0.250309000000000 
0.327467000000000 0.202021000000000 0.253667000000000 0.237376000000000 0.216809000000000 
0.443963000000000 0.212725000000000 0.275290000000000 0.191209000000000 0.211353000000000 
0.364671000000000 0.202513000000000 0.304197000000000 0.164902000000000 0.222606000000000 
0.295788000000000 0.232900000000000 0.266347000000000 0.216027000000000 0.199871000000000 
0.434019000000000 0.239474000000000 0.256851000000000 0.196095000000000 0.177929000000000 
0.375164000000000 0.191024000000000 0.277330000000000 0.210180000000000 0.227403000000000 
0.305066000000000 0.218115000000000 0.255929000000000 0.202698000000000 0.234150000000000 
0.305023000000000 0.187368000000000 0.233970000000000 0.215103000000000 0.230945000000000 
0.452818000000000 0.235493000000000 0.265518000000000 0.259669000000000 0.227357000000000 
0.316715000000000 0.191223000000000 0.233938000000000 0.182687000000000 0.218970000000000 
0.432552000000000 0.211073000000000 0.278349000000000 0.202506000000000 0.211273000000000 
0.383148000000000 0.199028000000000 0.256642000000000 0.184578000000000 0.186729000000000 
0.275774000000000 0.214053000000000 0.339180000000000 0.217608000000000 0.283695000000000 
0.365487000000000 0.169303000000000 0.257956000000000 0.194871000000000 0.224825000000000 
0.399854000000000 0.187023000000000 0.261462000000000 0.199098000000000 0.215149000000000 
0.292570000000000 0.251638000000000 0.243176000000000 0.208976000000000 0.281154000000000 
0.300374000000000 0.224104000000000 0.289597000000000 0.210281000000000 0.166711000000000 
0.430164000000000 0.224351000000000 0.265980000000000 0.226023000000000 0.207767000000000 
0.370799000000000 0.217226000000000 0.257029000000000 0.220811000000000 0.176520000000000 
0.355065000000000 0.227832000000000 0.278111000000000 0.174011000000000 0.226987000000000 
0.357221000000000 0.218796000000000 0.290341000000000 0.170522000000000 0.198670000000000 
0.340811000000000 0.234619000000000 0.229444000000000 0.181358000000000 0.191367000000000 
0.358612000000000 0.214013000000000 0.286007000000000 0.197109000000000 0.277188000000000 
0.340001000000000 0.231824000000000 0.306899000000000 0.193859000000000 0.190367000000000 
0.279604000000000 0.228387000000000 0.230752000000000 0.218175000000000 0.235792000000000 
0.398433000000000 0.215762000000000 0.263227000000000 0.238612000000000 0.185962000000000 
0.302568000000000 0.215036000000000 0.300196000000000 0.190424000000000 0.262736000000000 
0.462596000000000 0.240533000000000 0.274069000000000 0.212291000000000 0.199684000000000 
0.372007000000000 0.220892000000000 0.290829000000000 0.165487000000000 0.205459000000000 
0.359913000000000 0.200387000000000 0.251015000000000 0.231199000000000 0.308404000000000 
0.445536000000000 0.226160000000000 0.290982000000000 0.268990000000000 0.242432000000000 
0.347659000000000 0.183998000000000 0.303442000000000 0.185341000000000 0.262488000000000 
0.482683000000000 0.262929000000000 0.269652000000000 0.238770000000000 0.246218000000000 
0.360885000000000 0.221860000000000 0.266452000000000 0.143746000000000 0.272926000000000 
0.400938000000000 0.193706000000000 0.259086000000000 0.218448000000000 0.176293000000000 
0.463876000000000 0.216352000000000 0.275117000000000 0.226364000000000 0.211811000000000 
0.487911000000000 0.259199000000000 0.238213000000000 0.259610000000000 0.146110000000000 
0.374902000000000 0.212190000000000 0.286930000000000 0.197628000000000 0.181110000000000 
0.295480000000000 0.196274000000000 0.254007000000000 0.208458000000000 0.155013000000000 
0.435058000000000 0.269937000000000 0.263564000000000 0.175345000000000 0.168055000000000 
0.390619000000000 0.194900000000000 0.309222000000000 0.217474000000000 0.228620000000000 
0.432696000000000 0.250800000000000 0.279397000000000 0.176707000000000 0.158978000000000 
0.367420000000000 0.194892000000000 0.285892000000000 0.226727000000000 0.193216000000000 
0.460368000000000 0.402735000000000 0.260954000000000 0.369560000000000 0.258272000000000 
0.398306000000000 0.202151000000000 0.260974000000000 0.224354000000000 0.190166000000000 
0.370758000000000 0.209446000000000 0.287282000000000 0.228242000000000 0.217843000000000 
0.312717000000000 0.233486000000000 0.230643000000000 0.207629000000000 0.166095000000000 
0.337786000000000 0.202255000000000 0.289293000000000 0.188833000000000 0.199721000000000 
0.308065000000000 0.200115000000000 0.258943000000000 0.193427000000000 0.220724000000000 
0.370782000000000 0.168203000000000 0.315080000000000 0.224193000000000 0.257827000000000 
0.292111000000000 0.220004000000000 0.279185000000000 0.222764000000000 0.241351000000000 
0.326937000000000 0.173513000000000 0.285028000000000 0.200814000000000 0.222580000000000 
0.312112000000000 0.212448000000000 0.275816000000000 0.204379000000000 0.261608000000000 
0.374860000000000 0.157590000000000 0.235444000000000 0.211413000000000 0.268051000000000 
0.282855000000000 0.184392000000000 0.283604000000000 0.205791000000000 0.287780000000000 
0.351703000000000 0.243331000000000 0.254604000000000 0.168586000000000 0.209623000000000 
0.411058000000000 0.249740000000000 0.247494000000000 0.198275000000000 0.164727000000000 
0.368205000000000 0.211777000000000 0.280043000000000 0.196183000000000 0.229191000000000 
0.307717000000000 0.223381000000000 0.282573000000000 0.219893000000000 0.136536000000000 
0.364525000000000 0.185723000000000 0.260804000000000 0.184701000000000 0.204455000000000 
0.282716000000000 0.214932000000000 0.274491000000000 0.221286000000000 0.215351000000000 
0.352036000000000 0.227046000000000 0.255197000000000 0.241502000000000 0.217821000000000 
0.489971000000000 0.295112000000000 0.255276000000000 0.304785000000000 0.221682000000000 
0.332834000000000 0.220755000000000 0.260206000000000 0.211591000000000 0.206642000000000 
0.408723000000000 0.209008000000000 0.249287000000000 0.207339000000000 0.211276000000000 
0.349816000000000 0.177875000000000 0.295670000000000 0.196584000000000 0.256406000000000 
0.392642000000000 0.197971000000000 0.286202000000000 0.188670000000000 0.206553000000000 
0.317704000000000 0.214152000000000 0.282822000000000 0.225071000000000 0.257724000000000 
0.406950000000000 0.220779000000000 0.265249000000000 0.227837000000000 0.200290000000000 
0.342570000000000 0.205611000000000 0.308387000000000 0.197819000000000 0.262984000000000 
0.453379000000000 0.249557000000000 0.251169000000000 0.212586000000000 0.175428000000000 
0.372259000000000 0.201398000000000 0.253154000000000 0.191245000000000 0.242896000000000 
0.441814000000000 0.266125000000000 0.246988000000000 0.234878000000000 0.226201000000000 
0.418057000000000 0.213798000000000 0.272225000000000 0.186014000000000 0.223070000000000 
0.324918000000000 0.251464000000000 0.275351000000000 0.170875000000000 0.193948000000000 
0.410492000000000 0.234787000000000 0.253025000000000 0.191837000000000 0.221593000000000 
0.404551000000000 0.212446000000000 0.260472000000000 0.220071000000000 0.235656000000000 
0.303361000000000 0.175527000000000 0.222561000000000 0.219805000000000 0.265996000000000 
0.311827000000000 0.175416000000000 0.223758000000000 0.227285000000000 0.240791000000000 
0.424276000000000 0.227819000000000 0.273380000000000 0.186120000000000 0.191375000000000 
0.462050000000000 0.254356000000000 0.252362000000000 0.242521000000000 0.221901000000000 
0.347939000000000 0.178782000000000 0.271823000000000 0.219453000000000 0.224041000000000 
0.368158000000000 0.184335000000000 0.289240000000000 0.256934000000000 0.232827000000000 
0.424183000000000 0.211645000000000 0.250683000000000 0.272277000000000 0.211818000000000 
0.392002000000000 0.179098000000000 0.277792000000000 0.145391000000000 0.242221000000000 
0.446376000000000 0.231041000000000 0.266714000000000 0.228706000000000 0.248914000000000 
0.468554000000000 0.263963000000000 0.251276000000000 0.321599000000000 0.202350000000000 
0.421568000000000 0.241416000000000 0.260458000000000 0.211117000000000 0.192483000000000 
0.344657000000000 0.204436000000000 0.265488000000000 0.191480000000000 0.267935000000000 
0.347880000000000 0.183983000000000 0.235075000000000 0.187948000000000 0.236759000000000 
0.391674000000000 0.196019000000000 0.275663000000000 0.172350000000000 0.265750000000000 
0.324939000000000 0.178741000000000 0.221849000000000 0.213437000000000 0.252343000000000 


==> Figures/ast_data/E-1-2-p2.dat <==
0.562529000000000 0.224095000000000 0.234659000000000 0.204414000000000 0.222958000000000 
0.623918000000000 0.337819000000000 0.230550000000000 0.345419000000000 0.258443000000000 
0.569918000000000 0.311238000000000 0.281085000000000 0.382371000000000 0.220265000000000 
0.588876000000000 0.310905000000000 0.251999000000000 0.348872000000000 0.224753000000000 
0.587878000000000 0.289482000000000 0.251661000000000 0.322992000000000 0.229875000000000 
0.594562000000000 0.329474000000000 0.275671000000000 0.317817000000000 0.231476000000000 
0.587421000000000 0.331238000000000 0.246539000000000 0.359462000000000 0.263454000000000 
0.612136000000000 0.305673000000000 0.225579000000000 0.308383000000000 0.229960000000000 
0.588708000000000 0.338039000000000 0.258985000000000 0.339189000000000 0.253984000000000 
0.535459000000000 0.442449000000000 0.243780000000000 0.359149000000000 0.253109000000000 
0.588660000000000 0.317594000000000 0.231129000000000 0.316536000000000 0.218161000000000 
0.590458000000000 0.298620000000000 0.250459000000000 0.308125000000000 0.238052000000000 
0.556414000000000 0.276194000000000 0.254511000000000 0.313254000000000 0.236294000000000 
0.564686000000000 0.342142000000000 0.222909000000000 0.370613000000000 0.254742000000000 
0.581803000000000 0.356591000000000 0.246619000000000 0.316477000000000 0.255948000000000 
0.605685000000000 0.307036000000000 0.240493000000000 0.323044000000000 0.258158000000000 
0.567759000000000 0.375841000000000 0.239186000000000 0.346269000000000 0.224143000000000 
0.596062000000000 0.321296000000000 0.240402000000000 0.360768000000000 0.249631000000000 
0.582682000000000 0.361845000000000 0.261883000000000 0.334284000000000 0.221155000000000 
0.641777000000000 0.293816000000000 0.254099000000000 0.352238000000000 0.239544000000000 
0.582764000000000 0.340118000000000 0.242294000000000 0.316706000000000 0.221184000000000 
0.599843000000000 0.339945000000000 0.232147000000000 0.337836000000000 0.236694000000000 
0.586847000000000 0.326571000000000 0.240642000000000 0.304227000000000 0.224529000000000 
0.616197000000000 0.335653000000000 0.263634000000000 0.386379000000000 0.258950000000000 
0.635317000000000 0.300871000000000 0.233370000000000 0.340929000000000 0.241334000000000 
0.575289000000000 0.337883000000000 0.243996000000000 0.344807000000000 0.229208000000000 
0.602553000000000 0.319674000000000 0.254542000000000 0.320340000000000 0.235424000000000 
0.591922000000000 0.338688000000000 0.248906000000000 0.332021000000000 0.276247000000000 
0.609275000000000 0.284107000000000 0.228911000000000 0.346780000000000 0.217492000000000 
0.545331000000000 0.244903000000000 0.262046000000000 0.217174000000000 0.192993000000000 
0.597369000000000 0.316112000000000 0.257589000000000 0.331923000000000 0.258962000000000 
0.568626000000000 0.327601000000000 0.246392000000000 0.329481000000000 0.197966000000000 
0.608086000000000 0.339116000000000 0.255376000000000 0.353199000000000 0.252920000000000 
0.611117000000000 0.325605000000000 0.271933000000000 0.299241000000000 0.225722000000000 
0.612016000000000 0.350424000000000 0.246805000000000 0.294243000000000 0.213687000000000 
0.607781000000000 0.328998000000000 0.250907000000000 0.383274000000000 0.270530000000000 
0.564790000000000 0.349593000000000 0.246603000000000 0.380446000000000 0.231388000000000 
0.617770000000000 0.348290000000000 0.266836000000000 0.380666000000000 0.306759000000000 
0.595688000000000 0.275090000000000 0.261339000000000 0.308951000000000 0.209478000000000 
0.614280000000000 0.297860000000000 0.241669000000000 0.284107000000000 0.219091000000000 
0.614867000000000 0.305379000000000 0.256751000000000 0.339213000000000 0.254837000000000 
0.595117000000000 0.318339000000000 0.272886000000000 0.317412000000000 0.245052000000000 
0.599636000000000 0.323807000000000 0.241869000000000 0.358722000000000 0.240241000000000 
0.611874000000000 0.318826000000000 0.244173000000000 0.311707000000000 0.223424000000000 
0.589675000000000 0.276086000000000 0.260040000000000 0.308412000000000 0.222943000000000 
0.579817000000000 0.269041000000000 0.247018000000000 0.288969000000000 0.210751000000000 
0.597007000000000 0.397325000000000 0.249221000000000 0.344987000000000 0.232858000000000 
0.593531000000000 0.304759000000000 0.240743000000000 0.373917000000000 0.242491000000000 
0.572362000000000 0.398747000000000 0.266470000000000 0.349767000000000 0.241372000000000 
0.575111000000000 0.367924000000000 0.247045000000000 0.426987000000000 0.306764000000000 
0.609327000000000 0.304104000000000 0.255246000000000 0.373201000000000 0.265082000000000 
0.585835000000000 0.275538000000000 0.238852000000000 0.287777000000000 0.222093000000000 
0.610715000000000 0.306438000000000 0.273275000000000 0.329471000000000 0.217431000000000 
0.589880000000000 0.314029000000000 0.242354000000000 0.375046000000000 0.234352000000000 
0.594735000000000 0.296058000000000 0.231449000000000 0.337428000000000 0.234333000000000 
0.599872000000000 0.296220000000000 0.246939000000000 0.357376000000000 0.235683000000000 
0.587523000000000 0.349494000000000 0.237913000000000 0.345365000000000 0.258426000000000 
0.601655000000000 0.325208000000000 0.249562000000000 0.324438000000000 0.260357000000000 
0.605770000000000 0.357303000000000 0.227326000000000 0.290643000000000 0.244555000000000 
0.573696000000000 0.358190000000000 0.237971000000000 0.390536000000000 0.287584000000000 
0.540151000000000 0.262112000000000 0.275279000000000 0.236792000000000 0.196082000000000 
0.657281000000000 0.301944000000000 0.259831000000000 0.353388000000000 0.278144000000000 
0.623539000000000 0.288122000000000 0.242990000000000 0.335421000000000 0.219305000000000 
0.561469000000000 0.380962000000000 0.226021000000000 0.394220000000000 0.281038000000000 
0.582846000000000 0.361988000000000 0.254153000000000 0.382896000000000 0.252653000000000 
0.609462000000000 0.310936000000000 0.255362000000000 0.267668000000000 0.217367000000000 
0.587129000000000 0.323590000000000 0.243865000000000 0.336225000000000 0.230436000000000 
0.568044000000000 0.330424000000000 0.263272000000000 0.331624000000000 0.220047000000000 
0.610447000000000 0.333762000000000 0.212829000000000 0.285349000000000 0.246268000000000 
0.491044000000000 0.191840000000000 0.293541000000000 0.261356000000000 0.169337000000000 
0.580975000000000 0.299593000000000 0.256534000000000 0.315912000000000 0.215386000000000 
0.602136000000000 0.337339000000000 0.255831000000000 0.326818000000000 0.237336000000000 
0.597352000000000 0.302534000000000 0.239197000000000 0.328411000000000 0.244277000000000 
0.611072000000000 0.275449000000000 0.243025000000000 0.325773000000000 0.226291000000000 
0.597315000000000 0.299710000000000 0.263698000000000 0.275487000000000 0.219320000000000 
0.575786000000000 0.373509000000000 0.263427000000000 0.396419000000000 0.270100000000000 
0.583519000000000 0.286591000000000 0.265530000000000 0.309584000000000 0.226964000000000 
0.574189000000000 0.302908000000000 0.231776000000000 0.311279000000000 0.223640000000000 
0.617748000000000 0.300868000000000 0.241853000000000 0.403699000000000 0.243754000000000 
0.599042000000000 0.297787000000000 0.248329000000000 0.333019000000000 0.227173000000000 
0.590680000000000 0.338241000000000 0.239707000000000 0.365479000000000 0.264909000000000 
0.590340000000000 0.319563000000000 0.211850000000000 0.283279000000000 0.207042000000000 
0.608735000000000 0.341588000000000 0.268022000000000 0.305675000000000 0.254619000000000 
0.593229000000000 0.312809000000000 0.273705000000000 0.294004000000000 0.236970000000000 
0.561534000000000 0.372487000000000 0.224152000000000 0.415682000000000 0.288777000000000 
0.586026000000000 0.367148000000000 0.270136000000000 0.359134000000000 0.252628000000000 
0.565134000000000 0.347987000000000 0.244733000000000 0.369606000000000 0.243388000000000 
0.568629000000000 0.367231000000000 0.245022000000000 0.356188000000000 0.251381000000000 
0.572205000000000 0.340980000000000 0.240989000000000 0.362107000000000 0.243747000000000 
0.588245000000000 0.316028000000000 0.250958000000000 0.294749000000000 0.210307000000000 
0.600556000000000 0.330390000000000 0.245822000000000 0.355227000000000 0.248459000000000 
0.617562000000000 0.286219000000000 0.244401000000000 0.322823000000000 0.219717000000000 
0.560395000000000 0.398292000000000 0.222662000000000 0.364821000000000 0.251992000000000 
0.580727000000000 0.334503000000000 0.259548000000000 0.399978000000000 0.249868000000000 
0.584071000000000 0.299801000000000 0.265065000000000 0.372113000000000 0.234044000000000 
0.589593000000000 0.328114000000000 0.265463000000000 0.367281000000000 0.229876000000000 
0.590018000000000 0.320377000000000 0.240671000000000 0.352108000000000 0.233246000000000 
0.589656000000000 0.314618000000000 0.233251000000000 0.270496000000000 0.220007000000000 
0.606529000000000 0.347426000000000 0.239326000000000 0.353590000000000 0.273068000000000 
0.605449000000000 0.262290000000000 0.262910000000000 0.349814000000000 0.223846000000000 
0.593435000000000 0.330545000000000 0.250891000000000 0.355732000000000 0.259409000000000 
0.596465000000000 0.341852000000000 0.255604000000000 0.335424000000000 0.246417000000000 
0.598173000000000 0.331878000000000 0.256772000000000 0.340184000000000 0.239380000000000 
0.588014000000000 0.386779000000000 0.246502000000000 0.355187000000000 0.237286000000000 
0.586935000000000 0.274397000000000 0.247849000000000 0.340242000000000 0.225436000000000 
0.588337000000000 0.340529000000000 0.250239000000000 0.402698000000000 0.262696000000000 
0.602906000000000 0.292034000000000 0.252857000000000 0.321111000000000 0.223585000000000 
0.586096000000000 0.368633000000000 0.256516000000000 0.397206000000000 0.311014000000000 
0.562021000000000 0.371014000000000 0.241861000000000 0.410565000000000 0.253014000000000 
0.592500000000000 0.311914000000000 0.257554000000000 0.321013000000000 0.228670000000000 
0.524034000000000 0.404666000000000 0.263763000000000 0.386080000000000 0.230615000000000 
0.575694000000000 0.251706000000000 0.261546000000000 0.277037000000000 0.230038000000000 
0.601469000000000 0.340860000000000 0.278292000000000 0.324658000000000 0.255166000000000 
0.598452000000000 0.351762000000000 0.242456000000000 0.346395000000000 0.247730000000000 
0.595889000000000 0.285671000000000 0.225841000000000 0.319838000000000 0.228867000000000 
0.558937000000000 0.240704000000000 0.254038000000000 0.240957000000000 0.208340000000000 
0.592777000000000 0.318343000000000 0.250294000000000 0.338308000000000 0.247262000000000 
0.597070000000000 0.333912000000000 0.244555000000000 0.332455000000000 0.178039000000000 
0.595851000000000 0.352575000000000 0.240101000000000 0.285584000000000 0.224651000000000 
0.606300000000000 0.307210000000000 0.229795000000000 0.372757000000000 0.263208000000000 
0.579005000000000 0.359689000000000 0.264627000000000 0.328648000000000 0.219196000000000 
0.601718000000000 0.319373000000000 0.249148000000000 0.349174000000000 0.247057000000000 
0.609956000000000 0.319809000000000 0.237801000000000 0.358870000000000 0.253262000000000 
0.585159000000000 0.326685000000000 0.288488000000000 0.314487000000000 0.196612000000000 
0.579083000000000 0.367938000000000 0.266014000000000 0.376135000000000 0.229154000000000 
0.581401000000000 0.298801000000000 0.253973000000000 0.309034000000000 0.232167000000000 
0.565753000000000 0.360439000000000 0.243811000000000 0.411377000000000 0.251754000000000 
0.568307000000000 0.355943000000000 0.230819000000000 0.380937000000000 0.260113000000000 
0.562465000000000 0.375409000000000 0.268455000000000 0.396813000000000 0.260458000000000 
0.566679000000000 0.373817000000000 0.250183000000000 0.356952000000000 0.208237000000000 
0.598931000000000 0.334063000000000 0.264769000000000 0.315318000000000 0.251837000000000 
0.587426000000000 0.357082000000000 0.284224000000000 0.340066000000000 0.229863000000000 
0.584450000000000 0.331427000000000 0.227034000000000 0.396115000000000 0.225521000000000 
0.604830000000000 0.310693000000000 0.242336000000000 0.324061000000000 0.230966000000000 
0.578316000000000 0.342674000000000 0.274828000000000 0.373098000000000 0.251077000000000 
0.591812000000000 0.315714000000000 0.258217000000000 0.338137000000000 0.242437000000000 
0.598226000000000 0.314018000000000 0.257794000000000 0.312020000000000 0.228420000000000 
0.604722000000000 0.271997000000000 0.265271000000000 0.248914000000000 0.193305000000000 
0.610848000000000 0.283873000000000 0.247265000000000 0.327747000000000 0.237560000000000 
0.581267000000000 0.269003000000000 0.231939000000000 0.313617000000000 0.214935000000000 
0.591745000000000 0.302316000000000 0.251253000000000 0.348026000000000 0.230803000000000 
0.600608000000000 0.314297000000000 0.246743000000000 0.380561000000000 0.272643000000000 
0.590777000000000 0.312696000000000 0.257632000000000 0.373689000000000 0.250782000000000 
0.602495000000000 0.327096000000000 0.233852000000000 0.293627000000000 0.243533000000000 
0.591010000000000 0.314791000000000 0.237699000000000 0.288307000000000 0.223377000000000 
0.623767000000000 0.284324000000000 0.255747000000000 0.308601000000000 0.206777000000000 
0.590068000000000 0.253772000000000 0.310526000000000 0.307863000000000 0.209260000000000 
0.601337000000000 0.366261000000000 0.249159000000000 0.346344000000000 0.238219000000000 
0.556150000000000 0.409712000000000 0.231476000000000 0.374599000000000 0.262606000000000 
0.564070000000000 0.362963000000000 0.243257000000000 0.421645000000000 0.267555000000000 
0.566737000000000 0.253425000000000 0.251035000000000 0.309676000000000 0.222315000000000 
0.602084000000000 0.336399000000000 0.247015000000000 0.320460000000000 0.237853000000000 
0.623902000000000 0.317914000000000 0.227794000000000 0.381984000000000 0.275101000000000 
0.594314000000000 0.255065000000000 0.248401000000000 0.282775000000000 0.194730000000000 
0.593429000000000 0.326146000000000 0.249044000000000 0.320572000000000 0.219862000000000 
0.611297000000000 0.319568000000000 0.266696000000000 0.312479000000000 0.233271000000000 
0.591378000000000 0.334624000000000 0.272132000000000 0.302708000000000 0.235486000000000 
0.599763000000000 0.327401000000000 0.251215000000000 0.314708000000000 0.255454000000000 
0.586929000000000 0.343857000000000 0.254456000000000 0.329312000000000 0.237095000000000 
0.601429000000000 0.292252000000000 0.258463000000000 0.314520000000000 0.228716000000000 
0.590406000000000 0.269895000000000 0.273648000000000 0.264647000000000 0.221865000000000 
0.590125000000000 0.299224000000000 0.239904000000000 0.298843000000000 0.220683000000000 
0.618639000000000 0.311194000000000 0.247021000000000 0.309845000000000 0.237630000000000 
0.609454000000000 0.341342000000000 0.257534000000000 0.328275000000000 0.245267000000000 
0.581134000000000 0.338166000000000 0.252411000000000 0.397971000000000 0.230107000000000 
0.595536000000000 0.285601000000000 0.285270000000000 0.333603000000000 0.238546000000000 
0.594734000000000 0.332803000000000 0.231160000000000 0.308910000000000 0.223120000000000 
0.581463000000000 0.350549000000000 0.239947000000000 0.369763000000000 0.273181000000000 
0.590161000000000 0.292615000000000 0.239783000000000 0.303748000000000 0.200334000000000 
0.585446000000000 0.342985000000000 0.237140000000000 0.315268000000000 0.254766000000000 
0.583428000000000 0.365814000000000 0.263688000000000 0.365145000000000 0.243651000000000 
0.650483000000000 0.269438000000000 0.248235000000000 0.313331000000000 0.238515000000000 
0.568233000000000 0.342270000000000 0.253512000000000 0.396389000000000 0.245313000000000 
0.566022000000000 0.374600000000000 0.254102000000000 0.379068000000000 0.272807000000000 
0.584407000000000 0.344804000000000 0.244306000000000 0.342745000000000 0.239927000000000 
0.599799000000000 0.326055000000000 0.258338000000000 0.358304000000000 0.259157000000000 
0.595143000000000 0.337278000000000 0.248914000000000 0.356925000000000 0.239089000000000 
0.592754000000000 0.277074000000000 0.261110000000000 0.246489000000000 0.258648000000000 
0.578872000000000 0.293904000000000 0.265434000000000 0.317376000000000 0.208149000000000 
0.571824000000000 0.309797000000000 0.224975000000000 0.392076000000000 0.249853000000000 
0.612787000000000 0.383909000000000 0.237063000000000 0.327328000000000 0.246548000000000 
0.603803000000000 0.321734000000000 0.272268000000000 0.293032000000000 0.204362000000000 
0.609706000000000 0.270578000000000 0.253312000000000 0.259565000000000 0.226547000000000 
0.545592000000000 0.408602000000000 0.263000000000000 0.369431000000000 0.256447000000000 
0.626532000000000 0.312121000000000 0.250329000000000 0.339497000000000 0.265560000000000 
0.571123000000000 0.274511000000000 0.236448000000000 0.286773000000000 0.198887000000000 
0.578463000000000 0.363522000000000 0.245367000000000 0.328001000000000 0.203960000000000 
0.570452000000000 0.374738000000000 0.250936000000000 0.373347000000000 0.254713000000000 
0.595146000000000 0.298162000000000 0.263405000000000 0.346746000000000 0.252517000000000 
0.567263000000000 0.311198000000000 0.233067000000000 0.392966000000000 0.242280000000000 
0.584156000000000 0.322271000000000 0.234801000000000 0.343568000000000 0.259694000000000 
0.588775000000000 0.351240000000000 0.267594000000000 0.297664000000000 0.238752000000000 
0.632834000000000 0.280181000000000 0.236265000000000 0.304296000000000 0.207647000000000 
0.593143000000000 0.317152000000000 0.259711000000000 0.285818000000000 0.241633000000000 
0.574549000000000 0.368218000000000 0.267876000000000 0.346344000000000 0.268851000000000 
0.607492000000000 0.300524000000000 0.272573000000000 0.311406000000000 0.215350000000000 
0.585650000000000 0.340368000000000 0.253383000000000 0.307676000000000 0.190990000000000 
0.569622000000000 0.347987000000000 0.247919000000000 0.384722000000000 0.245910000000000 
0.559247000000000 0.282384000000000 0.248997000000000 0.291235000000000 0.255101000000000 
0.604324000000000 0.333110000000000 0.210788000000000 0.302252000000000 0.240574000000000 
0.602727000000000 0.286052000000000 0.217325000000000 0.330653000000000 0.199222000000000 
0.580494000000000 0.302708000000000 0.228865000000000 0.317793000000000 0.238830000000000 
0.595408000000000 0.341316000000000 0.249948000000000 0.342397000000000 0.245004000000000 
0.594507000000000 0.366479000000000 0.238492000000000 0.374386000000000 0.246554000000000 
0.586510000000000 0.321129000000000 0.227124000000000 0.346978000000000 0.255969000000000 
0.575674000000000 0.354413000000000 0.253923000000000 0.368913000000000 0.248422000000000 
0.617242000000000 0.295632000000000 0.263976000000000 0.341420000000000 0.223913000000000 
0.590777000000000 0.363151000000000 0.264854000000000 0.345801000000000 0.262987000000000 
0.582345000000000 0.354542000000000 0.275929000000000 0.345926000000000 0.226618000000000 
0.593596000000000 0.358527000000000 0.244301000000000 0.332356000000000 0.241700000000000 
0.592715000000000 0.366502000000000 0.271284000000000 0.356056000000000 0.263533000000000 
0.582320000000000 0.323830000000000 0.257610000000000 0.254526000000000 0.186695000000000 
0.597327000000000 0.309204000000000 0.232667000000000 0.279967000000000 0.203638000000000 
0.604964000000000 0.335982000000000 0.247529000000000 0.326456000000000 0.238783000000000 
0.602994000000000 0.340230000000000 0.247890000000000 0.310146000000000 0.234156000000000 
0.542880000000000 0.401563000000000 0.244231000000000 0.419967000000000 0.272521000000000 
0.575938000000000 0.307896000000000 0.230521000000000 0.298517000000000 0.210185000000000 
0.596559000000000 0.296676000000000 0.249622000000000 0.349736000000000 0.252279000000000 
0.571665000000000 0.347586000000000 0.237554000000000 0.381081000000000 0.271373000000000 
0.610362000000000 0.292358000000000 0.262852000000000 0.308151000000000 0.235307000000000 
0.586826000000000 0.287581000000000 0.249665000000000 0.306937000000000 0.216353000000000 
0.581037000000000 0.347646000000000 0.234516000000000 0.349992000000000 0.217014000000000 
0.608090000000000 0.335378000000000 0.262691000000000 0.348189000000000 0.270921000000000 
0.596343000000000 0.335623000000000 0.273123000000000 0.293786000000000 0.234908000000000 
0.593928000000000 0.302312000000000 0.237279000000000 0.321448000000000 0.239021000000000 
0.611637000000000 0.318707000000000 0.246236000000000 0.354861000000000 0.285351000000000 
0.558131000000000 0.419040000000000 0.253677000000000 0.400856000000000 0.263613000000000 
0.572863000000000 0.355279000000000 0.241139000000000 0.387433000000000 0.260202000000000 
0.596307000000000 0.350853000000000 0.265328000000000 0.344539000000000 0.264484000000000 
0.539947000000000 0.406310000000000 0.246492000000000 0.438893000000000 0.255534000000000 
0.577081000000000 0.365511000000000 0.228283000000000 0.323506000000000 0.205272000000000 
0.545071000000000 0.378019000000000 0.246272000000000 0.443520000000000 0.283454000000000 
0.604557000000000 0.301734000000000 0.291550000000000 0.267567000000000 0.192286000000000 
0.616412000000000 0.312115000000000 0.233720000000000 0.340813000000000 0.244765000000000 
0.583695000000000 0.353323000000000 0.280940000000000 0.340123000000000 0.282352000000000 
0.602177000000000 0.370831000000000 0.274061000000000 0.327233000000000 0.240840000000000 
0.595951000000000 0.326906000000000 0.234713000000000 0.315561000000000 0.243100000000000 
0.614938000000000 0.292587000000000 0.218612000000000 0.330423000000000 0.207820000000000 
0.601532000000000 0.260611000000000 0.248428000000000 0.210892000000000 0.250977000000000 
0.577417000000000 0.341664000000000 0.247871000000000 0.353065000000000 0.235216000000000 
0.576179000000000 0.283385000000000 0.231132000000000 0.316255000000000 0.227811000000000 
0.597840000000000 0.329848000000000 0.231990000000000 0.350226000000000 0.243095000000000 
0.588903000000000 0.345097000000000 0.218969000000000 0.279183000000000 0.210227000000000 
0.597677000000000 0.319045000000000 0.233773000000000 0.279098000000000 0.212385000000000 
0.605098000000000 0.294657000000000 0.274161000000000 0.284562000000000 0.228021000000000 
0.601190000000000 0.312016000000000 0.238579000000000 0.325714000000000 0.210884000000000 
0.607235000000000 0.304977000000000 0.257777000000000 0.354987000000000 0.282860000000000 
0.615619000000000 0.326171000000000 0.275863000000000 0.247866000000000 0.193008000000000 
0.575150000000000 0.332834000000000 0.248478000000000 0.372226000000000 0.255237000000000 
0.605292000000000 0.306881000000000 0.320200000000000 0.277172000000000 0.230221000000000 
0.590060000000000 0.324626000000000 0.250901000000000 0.317028000000000 0.251838000000000 
0.585634000000000 0.341743000000000 0.289029000000000 0.321895000000000 0.236617000000000 
0.576892000000000 0.276826000000000 0.258506000000000 0.280641000000000 0.213016000000000 
0.606937000000000 0.319567000000000 0.246912000000000 0.299648000000000 0.224661000000000 
0.604719000000000 0.319630000000000 0.222810000000000 0.306891000000000 0.249039000000000 
0.604781000000000 0.301048000000000 0.253355000000000 0.295389000000000 0.224073000000000 
0.596333000000000 0.284189000000000 0.249940000000000 0.311320000000000 0.220434000000000 
0.573416000000000 0.361006000000000 0.247868000000000 0.371933000000000 0.235816000000000 
0.615241000000000 0.338852000000000 0.280404000000000 0.350987000000000 0.250848000000000 
0.507844000000000 0.412757000000000 0.253438000000000 0.423316000000000 0.284046000000000 
0.597409000000000 0.290712000000000 0.242048000000000 0.271487000000000 0.199818000000000 
0.598177000000000 0.296272000000000 0.263131000000000 0.302796000000000 0.232450000000000 
0.597605000000000 0.284216000000000 0.251995000000000 0.324858000000000 0.217951000000000 
0.581703000000000 0.346866000000000 0.255833000000000 0.366793000000000 0.249321000000000 
0.523129000000000 0.223126000000000 0.267395000000000 0.269208000000000 0.167255000000000 
0.532510000000000 0.411369000000000 0.253419000000000 0.401662000000000 0.284376000000000 
0.572453000000000 0.362257000000000 0.250098000000000 0.382763000000000 0.270602000000000 
0.604818000000000 0.321355000000000 0.267140000000000 0.277517000000000 0.246102000000000 
0.594705000000000 0.366131000000000 0.248152000000000 0.392962000000000 0.246051000000000 
0.581331000000000 0.348555000000000 0.262098000000000 0.309155000000000 0.212113000000000 
0.590817000000000 0.333807000000000 0.271544000000000 0.343198000000000 0.235149000000000 
0.575731000000000 0.342179000000000 0.245625000000000 0.372611000000000 0.243547000000000 
0.600690000000000 0.292099000000000 0.253238000000000 0.301704000000000 0.208680000000000 
0.581345000000000 0.294224000000000 0.243421000000000 0.319691000000000 0.236070000000000 
0.611688000000000 0.290348000000000 0.262474000000000 0.274622000000000 0.241159000000000 
0.620437000000000 0.296537000000000 0.261322000000000 0.327399000000000 0.261849000000000 
0.570280000000000 0.318721000000000 0.267228000000000 0.319620000000000 0.237853000000000 
0.592364000000000 0.332750000000000 0.238924000000000 0.328880000000000 0.248831000000000 
0.580088000000000 0.359941000000000 0.269267000000000 0.392006000000000 0.260937000000000 
0.559739000000000 0.243932000000000 0.225951000000000 0.239036000000000 0.236596000000000 
0.595282000000000 0.367485000000000 0.252530000000000 0.315885000000000 0.270883000000000 
0.599648000000000 0.321473000000000 0.274082000000000 0.330957000000000 0.236719000000000 
0.604642000000000 0.356556000000000 0.235524000000000 0.365234000000000 0.251838000000000 
0.599504000000000 0.291227000000000 0.246656000000000 0.331512000000000 0.249943000000000 
0.589683000000000 0.326819000000000 0.268472000000000 0.341598000000000 0.195725000000000 
0.574470000000000 0.297454000000000 0.287123000000000 0.334999000000000 0.211566000000000 
0.589822000000000 0.350316000000000 0.267653000000000 0.383813000000000 0.262330000000000 
0.610191000000000 0.293125000000000 0.271960000000000 0.272634000000000 0.201830000000000 
0.588480000000000 0.290945000000000 0.236917000000000 0.276200000000000 0.216514000000000 
0.591455000000000 0.313698000000000 0.245976000000000 0.312780000000000 0.218605000000000 
0.571022000000000 0.374649000000000 0.242581000000000 0.391193000000000 0.270813000000000 
0.581048000000000 0.392241000000000 0.244951000000000 0.395578000000000 0.251532000000000 
0.595461000000000 0.343731000000000 0.251955000000000 0.361354000000000 0.244748000000000 
0.591852000000000 0.333910000000000 0.266734000000000 0.310155000000000 0.236060000000000 
0.588093000000000 0.318173000000000 0.259477000000000 0.357862000000000 0.272351000000000 
0.584772000000000 0.297183000000000 0.269327000000000 0.347462000000000 0.226317000000000 
0.566450000000000 0.374816000000000 0.241353000000000 0.348518000000000 0.238742000000000 
0.639462000000000 0.338730000000000 0.234737000000000 0.334528000000000 0.239265000000000 
0.569477000000000 0.377770000000000 0.246762000000000 0.408772000000000 0.289592000000000 
0.584305000000000 0.329220000000000 0.237290000000000 0.387474000000000 0.218432000000000 
0.574816000000000 0.361088000000000 0.248883000000000 0.383940000000000 0.248872000000000 
0.537981000000000 0.265027000000000 0.274630000000000 0.210312000000000 0.156112000000000 
0.576717000000000 0.316523000000000 0.245438000000000 0.356653000000000 0.268932000000000 
0.578505000000000 0.386424000000000 0.248741000000000 0.407618000000000 0.250560000000000 
0.588214000000000 0.341886000000000 0.233839000000000 0.364677000000000 0.241523000000000 
0.585061000000000 0.341492000000000 0.260703000000000 0.411198000000000 0.235915000000000 
0.589922000000000 0.292640000000000 0.254493000000000 0.308897000000000 0.209046000000000 
0.559226000000000 0.325011000000000 0.256473000000000 0.380225000000000 0.263561000000000 
0.581804000000000 0.353142000000000 0.261501000000000 0.298657000000000 0.209324000000000 
0.576098000000000 0.342500000000000 0.249047000000000 0.380955000000000 0.251926000000000 
0.601027000000000 0.300105000000000 0.261536000000000 0.312851000000000 0.202027000000000 
0.564531000000000 0.364200000000000 0.238432000000000 0.397480000000000 0.266284000000000 
0.574433000000000 0.296693000000000 0.245774000000000 0.307389000000000 0.205035000000000 
0.596365000000000 0.312803000000000 0.231108000000000 0.298399000000000 0.241232000000000 
0.597893000000000 0.352922000000000 0.233104000000000 0.359562000000000 0.287536000000000 
0.606206000000000 0.301383000000000 0.225423000000000 0.258978000000000 0.268954000000000 
0.594285000000000 0.309398000000000 0.280699000000000 0.348034000000000 0.248821000000000 
0.571580000000000 0.323444000000000 0.245434000000000 0.320994000000000 0.227555000000000 
0.575107000000000 0.294334000000000 0.254074000000000 0.337690000000000 0.236258000000000 
0.572068000000000 0.399769000000000 0.257025000000000 0.386880000000000 0.263531000000000 
0.585980000000000 0.295732000000000 0.237484000000000 0.205028000000000 0.165322000000000 
0.617266000000000 0.369382000000000 0.237357000000000 0.332344000000000 0.243195000000000 
0.605617000000000 0.309264000000000 0.245420000000000 0.345295000000000 0.232747000000000 
0.588326000000000 0.294868000000000 0.270327000000000 0.310963000000000 0.234707000000000 
0.602363000000000 0.329843000000000 0.241813000000000 0.352460000000000 0.234111000000000 
0.578220000000000 0.349459000000000 0.231179000000000 0.302410000000000 0.203984000000000 
0.593868000000000 0.330597000000000 0.263636000000000 0.369164000000000 0.257979000000000 
0.573881000000000 0.334353000000000 0.243231000000000 0.371611000000000 0.225327000000000 
0.577462000000000 0.348380000000000 0.247540000000000 0.364535000000000 0.243535000000000 
0.598877000000000 0.286197000000000 0.255937000000000 0.274766000000000 0.214614000000000 
0.618339000000000 0.301219000000000 0.260018000000000 0.300911000000000 0.270468000000000 
0.583672000000000 0.313060000000000 0.249900000000000 0.377254000000000 0.193006000000000 
0.570539000000000 0.367974000000000 0.238554000000000 0.388724000000000 0.227563000000000 
0.579137000000000 0.318764000000000 0.222939000000000 0.285799000000000 0.196978000000000 
0.586250000000000 0.382019000000000 0.257264000000000 0.426319000000000 0.262923000000000 
0.573229000000000 0.420208000000000 0.272652000000000 0.331130000000000 0.253580000000000 
0.590042000000000 0.251522000000000 0.250240000000000 0.242372000000000 0.182315000000000 
0.574972000000000 0.265442000000000 0.253903000000000 0.340973000000000 0.205670000000000 
0.591063000000000 0.302780000000000 0.261253000000000 0.340898000000000 0.261054000000000 
0.595155000000000 0.287390000000000 0.236157000000000 0.351806000000000 0.253468000000000 
0.571226000000000 0.287211000000000 0.230930000000000 0.295777000000000 0.193322000000000 
0.583694000000000 0.307587000000000 0.246753000000000 0.330113000000000 0.247621000000000 
0.575030000000000 0.332597000000000 0.271526000000000 0.331286000000000 0.203337000000000 
0.577215000000000 0.253049000000000 0.257721000000000 0.210500000000000 0.214185000000000 
0.591840000000000 0.298646000000000 0.271397000000000 0.266309000000000 0.229583000000000 
0.584383000000000 0.340590000000000 0.259911000000000 0.317896000000000 0.217759000000000 
0.595165000000000 0.315861000000000 0.247923000000000 0.353512000000000 0.265525000000000 
0.602040000000000 0.291225000000000 0.229908000000000 0.296827000000000 0.238576000000000 
0.617570000000000 0.338757000000000 0.236900000000000 0.353256000000000 0.223552000000000 
0.547812000000000 0.253140000000000 0.271286000000000 0.237295000000000 0.191581000000000 
0.622726000000000 0.320630000000000 0.238980000000000 0.297374000000000 0.237365000000000 
0.591532000000000 0.358905000000000 0.251685000000000 0.329478000000000 0.247576000000000 
0.573131000000000 0.341784000000000 0.244891000000000 0.340726000000000 0.249201000000000 
0.574905000000000 0.369443000000000 0.242965000000000 0.359739000000000 0.265019000000000 
0.589530000000000 0.339714000000000 0.239189000000000 0.290124000000000 0.216228000000000 
0.595064000000000 0.294901000000000 0.242177000000000 0.305624000000000 0.235960000000000 
0.580833000000000 0.280353000000000 0.244715000000000 0.308592000000000 0.247923000000000 
0.582694000000000 0.335440000000000 0.245687000000000 0.381223000000000 0.264913000000000 
0.581966000000000 0.370599000000000 0.247606000000000 0.381171000000000 0.277925000000000 
0.581319000000000 0.336846000000000 0.243773000000000 0.323820000000000 0.235620000000000 
0.601227000000000 0.304856000000000 0.245550000000000 0.382776000000000 0.238779000000000 
0.611844000000000 0.320683000000000 0.255039000000000 0.362589000000000 0.254691000000000 
0.574920000000000 0.335662000000000 0.239732000000000 0.356421000000000 0.258490000000000 
0.576356000000000 0.296340000000000 0.231947000000000 0.320689000000000 0.252279000000000 
0.576635000000000 0.365390000000000 0.224513000000000 0.316665000000000 0.254388000000000 
0.594563000000000 0.348519000000000 0.257203000000000 0.334417000000000 0.222051000000000 
0.584420000000000 0.332131000000000 0.237458000000000 0.353871000000000 0.266182000000000 
0.590751000000000 0.301117000000000 0.255098000000000 0.387438000000000 0.246011000000000 
0.593349000000000 0.314423000000000 0.254329000000000 0.273467000000000 0.233895000000000 
0.535051000000000 0.406223000000000 0.269950000000000 0.399043000000000 0.236008000000000 
0.614861000000000 0.306661000000000 0.263777000000000 0.297492000000000 0.230113000000000 
0.592984000000000 0.340285000000000 0.246204000000000 0.429883000000000 0.249029000000000 
0.568049000000000 0.352864000000000 0.258249000000000 0.409873000000000 0.264404000000000 
0.590132000000000 0.316674000000000 0.292027000000000 0.361933000000000 0.246286000000000 
0.585910000000000 0.340401000000000 0.249802000000000 0.354316000000000 0.257672000000000 
0.575139000000000 0.341046000000000 0.265559000000000 0.350726000000000 0.226209000000000 
0.644316000000000 0.365461000000000 0.270349000000000 0.261849000000000 0.213871000000000 
0.572890000000000 0.350135000000000 0.253097000000000 0.367103000000000 0.257069000000000 
0.615535000000000 0.360710000000000 0.249362000000000 0.311213000000000 0.231689000000000 
0.591612000000000 0.305539000000000 0.243562000000000 0.329508000000000 0.258815000000000 
0.531792000000000 0.365457000000000 0.248559000000000 0.399225000000000 0.261957000000000 
0.614740000000000 0.318271000000000 0.224144000000000 0.283263000000000 0.233849000000000 
0.605187000000000 0.322554000000000 0.260052000000000 0.279062000000000 0.205712000000000 
0.579539000000000 0.326132000000000 0.248890000000000 0.354563000000000 0.241007000000000 
0.579632000000000 0.342559000000000 0.244509000000000 0.349015000000000 0.246613000000000 
0.582870000000000 0.338183000000000 0.239911000000000 0.301465000000000 0.162814000000000 
0.549583000000000 0.225042000000000 0.312745000000000 0.194740000000000 0.203189000000000 
0.585877000000000 0.348564000000000 0.243690000000000 0.299032000000000 0.208157000000000 
0.586344000000000 0.329473000000000 0.251209000000000 0.343170000000000 0.273679000000000 
0.573159000000000 0.345189000000000 0.238926000000000 0.386884000000000 0.240801000000000 
0.568439000000000 0.346164000000000 0.271072000000000 0.351146000000000 0.199294000000000 
0.573080000000000 0.372680000000000 0.262214000000000 0.369517000000000 0.260325000000000 
0.601290000000000 0.283907000000000 0.263868000000000 0.327702000000000 0.245917000000000 
0.577532000000000 0.347984000000000 0.257763000000000 0.384257000000000 0.265054000000000 
0.613169000000000 0.290996000000000 0.246976000000000 0.331843000000000 0.217934000000000 
0.601385000000000 0.335974000000000 0.253893000000000 0.361544000000000 0.247189000000000 
0.597606000000000 0.363980000000000 0.265074000000000 0.353889000000000 0.239524000000000 
0.614480000000000 0.318120000000000 0.240914000000000 0.295873000000000 0.252450000000000 
0.610875000000000 0.284618000000000 0.249062000000000 0.361390000000000 0.275269000000000 
0.583674000000000 0.341000000000000 0.232503000000000 0.327019000000000 0.225796000000000 
0.619217000000000 0.338538000000000 0.254675000000000 0.284579000000000 0.238796000000000 
0.526680000000000 0.393883000000000 0.260179000000000 0.404296000000000 0.272698000000000 
0.607715000000000 0.328929000000000 0.226240000000000 0.335650000000000 0.226479000000000 
0.576837000000000 0.345535000000000 0.254494000000000 0.327468000000000 0.259956000000000 
0.615535000000000 0.228843000000000 0.275076000000000 0.278491000000000 0.186805000000000 
0.607407000000000 0.272555000000000 0.247661000000000 0.324701000000000 0.226210000000000 
0.577588000000000 0.299317000000000 0.247071000000000 0.336638000000000 0.200316000000000 
0.618291000000000 0.294928000000000 0.241281000000000 0.366857000000000 0.255696000000000 
0.576414000000000 0.364832000000000 0.252677000000000 0.392831000000000 0.278249000000000 
0.569117000000000 0.386963000000000 0.265442000000000 0.412373000000000 0.301854000000000 
0.585958000000000 0.332966000000000 0.270316000000000 0.385712000000000 0.242681000000000 
0.592615000000000 0.345754000000000 0.269742000000000 0.329272000000000 0.213123000000000 
0.597748000000000 0.332918000000000 0.256813000000000 0.336154000000000 0.262155000000000 
0.607659000000000 0.262882000000000 0.285886000000000 0.240515000000000 0.218670000000000 
0.563487000000000 0.375620000000000 0.219443000000000 0.364185000000000 0.239635000000000 
0.590006000000000 0.314886000000000 0.234367000000000 0.314710000000000 0.230872000000000 
0.598280000000000 0.293050000000000 0.267075000000000 0.363300000000000 0.255640000000000 
0.570444000000000 0.361593000000000 0.243005000000000 0.397250000000000 0.234645000000000 
0.554994000000000 0.376163000000000 0.261506000000000 0.426074000000000 0.270922000000000 
0.580746000000000 0.326126000000000 0.233728000000000 0.314100000000000 0.213698000000000 
0.583319000000000 0.365577000000000 0.253791000000000 0.384917000000000 0.260893000000000 
0.583122000000000 0.342988000000000 0.239687000000000 0.345502000000000 0.240004000000000 
0.619858000000000 0.285834000000000 0.230864000000000 0.317702000000000 0.206811000000000 
0.582531000000000 0.326636000000000 0.261970000000000 0.342709000000000 0.248185000000000 
0.585551000000000 0.333906000000000 0.246102000000000 0.306719000000000 0.243354000000000 
0.573115000000000 0.354481000000000 0.247143000000000 0.382147000000000 0.243928000000000 
0.613287000000000 0.293924000000000 0.250067000000000 0.337922000000000 0.235885000000000 
0.585395000000000 0.280864000000000 0.268570000000000 0.283186000000000 0.211706000000000 
0.591917000000000 0.319594000000000 0.242049000000000 0.375047000000000 0.245546000000000 
0.578169000000000 0.322588000000000 0.257117000000000 0.398451000000000 0.264122000000000 
0.610230000000000 0.312945000000000 0.240469000000000 0.314484000000000 0.248696000000000 
0.585383000000000 0.292357000000000 0.246123000000000 0.358444000000000 0.241961000000000 
0.573576000000000 0.316860000000000 0.239115000000000 0.359247000000000 0.239812000000000 
0.545193000000000 0.412518000000000 0.256096000000000 0.357449000000000 0.232866000000000 
0.597604000000000 0.270952000000000 0.269505000000000 0.300734000000000 0.223503000000000 
0.613556000000000 0.313993000000000 0.247114000000000 0.273143000000000 0.229077000000000 
0.565702000000000 0.243645000000000 0.218833000000000 0.240146000000000 0.214362000000000 
0.543517000000000 0.435378000000000 0.244134000000000 0.397428000000000 0.264982000000000 
0.558503000000000 0.405495000000000 0.243543000000000 0.344443000000000 0.252941000000000 
0.584521000000000 0.299838000000000 0.271575000000000 0.264064000000000 0.122701000000000 
0.597676000000000 0.332998000000000 0.263442000000000 0.351766000000000 0.239391000000000 
0.599634000000000 0.318604000000000 0.253602000000000 0.322616000000000 0.243632000000000 
0.524713000000000 0.436769000000000 0.255228000000000 0.394288000000000 0.266183000000000 
0.577722000000000 0.303097000000000 0.244103000000000 0.341049000000000 0.213840000000000 
0.595647000000000 0.319408000000000 0.250943000000000 0.367764000000000 0.266512000000000 
0.591900000000000 0.373030000000000 0.246616000000000 0.301508000000000 0.216927000000000 
0.578418000000000 0.292536000000000 0.263490000000000 0.361716000000000 0.221500000000000 
0.610932000000000 0.311151000000000 0.267380000000000 0.386159000000000 0.236867000000000 
0.560601000000000 0.362371000000000 0.259807000000000 0.347004000000000 0.223035000000000 
0.603355000000000 0.245564000000000 0.256737000000000 0.252661000000000 0.199567000000000 
0.607163000000000 0.313156000000000 0.232123000000000 0.320952000000000 0.232255000000000 
0.601664000000000 0.333175000000000 0.249554000000000 0.368706000000000 0.270765000000000 
0.447468000000000 0.179184000000000 0.265286000000000 0.189548000000000 0.248690000000000 
0.592560000000000 0.322910000000000 0.271666000000000 0.358028000000000 0.246338000000000 
0.554527000000000 0.238338000000000 0.283085000000000 0.208550000000000 0.180733000000000 
0.576170000000000 0.225587000000000 0.243736000000000 0.251756000000000 0.208282000000000 
0.565054000000000 0.251766000000000 0.276673000000000 0.259211000000000 0.205833000000000 
0.606609000000000 0.338390000000000 0.234753000000000 0.337254000000000 0.250578000000000 
0.595706000000000 0.302683000000000 0.247257000000000 0.351815000000000 0.238889000000000 
0.580783000000000 0.331857000000000 0.266297000000000 0.358388000000000 0.226627000000000 
0.583955000000000 0.312115000000000 0.277888000000000 0.363634000000000 0.246200000000000 
0.582672000000000 0.346548000000000 0.229771000000000 0.387655000000000 0.261561000000000 
0.583507000000000 0.337060000000000 0.233343000000000 0.368575000000000 0.245272000000000 
0.593909000000000 0.346907000000000 0.247415000000000 0.355780000000000 0.265929000000000 
0.628643000000000 0.312234000000000 0.240576000000000 0.355132000000000 0.263551000000000 
0.576022000000000 0.347711000000000 0.255347000000000 0.378856000000000 0.239201000000000 
0.589097000000000 0.298965000000000 0.276483000000000 0.309373000000000 0.201786000000000 
0.620413000000000 0.328610000000000 0.206815000000000 0.354493000000000 0.209597000000000 
0.555194000000000 0.389036000000000 0.239472000000000 0.357217000000000 0.228823000000000 
0.592932000000000 0.295750000000000 0.240828000000000 0.337413000000000 0.236506000000000 
0.576897000000000 0.307875000000000 0.255974000000000 0.260788000000000 0.176386000000000 
0.595853000000000 0.321199000000000 0.238073000000000 0.354997000000000 0.233265000000000 
0.585094000000000 0.301716000000000 0.254812000000000 0.289640000000000 0.218311000000000 
0.584125000000000 0.302292000000000 0.255394000000000 0.281616000000000 0.225238000000000 
0.577109000000000 0.314432000000000 0.251381000000000 0.318209000000000 0.208062000000000 
0.609857000000000 0.305638000000000 0.230184000000000 0.365320000000000 0.241876000000000 
0.593267000000000 0.322532000000000 0.236509000000000 0.361207000000000 0.210215000000000 
0.578567000000000 0.319998000000000 0.252803000000000 0.353707000000000 0.235288000000000 
0.605114000000000 0.325851000000000 0.244513000000000 0.321314000000000 0.214438000000000 
0.564101000000000 0.390369000000000 0.267729000000000 0.423402000000000 0.264744000000000 
0.601337000000000 0.324666000000000 0.251786000000000 0.266440000000000 0.245820000000000 
0.540932000000000 0.394820000000000 0.255519000000000 0.459562000000000 0.263478000000000 
0.583848000000000 0.350130000000000 0.235469000000000 0.327699000000000 0.264180000000000 
0.600031000000000 0.329968000000000 0.250654000000000 0.339175000000000 0.252264000000000 
0.584755000000000 0.327600000000000 0.246005000000000 0.332774000000000 0.263166000000000 
0.623517000000000 0.334553000000000 0.245409000000000 0.317654000000000 0.239835000000000 
0.602281000000000 0.326691000000000 0.238415000000000 0.319623000000000 0.251198000000000 
0.543575000000000 0.401454000000000 0.257733000000000 0.383490000000000 0.265888000000000 
0.623007000000000 0.325687000000000 0.251767000000000 0.336623000000000 0.243605000000000 
0.603917000000000 0.287685000000000 0.247829000000000 0.325742000000000 0.215656000000000 
0.573061000000000 0.300499000000000 0.234382000000000 0.351280000000000 0.220294000000000 
0.592172000000000 0.263985000000000 0.243816000000000 0.315154000000000 0.214275000000000 
0.580464000000000 0.305917000000000 0.245899000000000 0.323215000000000 0.270969000000000 
0.598932000000000 0.359693000000000 0.253241000000000 0.342100000000000 0.238780000000000 
0.592042000000000 0.354796000000000 0.267187000000000 0.382997000000000 0.267472000000000 
0.595357000000000 0.322660000000000 0.234461000000000 0.326957000000000 0.227573000000000 
0.600162000000000 0.258570000000000 0.266199000000000 0.353040000000000 0.254744000000000 
0.579875000000000 0.358885000000000 0.225999000000000 0.350427000000000 0.228016000000000 
0.617905000000000 0.329944000000000 0.246251000000000 0.354809000000000 0.265471000000000 
0.594234000000000 0.329231000000000 0.250651000000000 0.319918000000000 0.229531000000000 
0.596497000000000 0.323679000000000 0.262270000000000 0.296168000000000 0.257910000000000 
0.576214000000000 0.330654000000000 0.248321000000000 0.368031000000000 0.255139000000000 
0.574668000000000 0.353916000000000 0.256428000000000 0.354897000000000 0.275187000000000 
0.560176000000000 0.345331000000000 0.251989000000000 0.393621000000000 0.269705000000000 
0.625801000000000 0.295636000000000 0.241126000000000 0.337637000000000 0.244449000000000 
0.567751000000000 0.365554000000000 0.274516000000000 0.360642000000000 0.235712000000000 
0.595502000000000 0.333239000000000 0.240836000000000 0.272941000000000 0.234484000000000 
0.592478000000000 0.278548000000000 0.282004000000000 0.273437000000000 0.227698000000000 
0.580516000000000 0.368609000000000 0.248963000000000 0.365710000000000 0.233036000000000 
0.577924000000000 0.401803000000000 0.252648000000000 0.366965000000000 0.262073000000000 
0.578690000000000 0.337341000000000 0.274500000000000 0.390090000000000 0.271591000000000 
0.628160000000000 0.327146000000000 0.277533000000000 0.335959000000000 0.236206000000000 
0.601724000000000 0.348860000000000 0.282006000000000 0.302957000000000 0.216881000000000 
0.585927000000000 0.347239000000000 0.256816000000000 0.372294000000000 0.261164000000000 
0.597292000000000 0.307922000000000 0.237155000000000 0.342043000000000 0.225765000000000 
0.594598000000000 0.347029000000000 0.263893000000000 0.369745000000000 0.264767000000000 
0.585244000000000 0.332959000000000 0.245203000000000 0.347036000000000 0.250123000000000 
0.600821000000000 0.308023000000000 0.259875000000000 0.247276000000000 0.236174000000000 
0.585019000000000 0.280696000000000 0.228237000000000 0.255366000000000 0.216110000000000 
0.615725000000000 0.335566000000000 0.281545000000000 0.262580000000000 0.185233000000000 
0.568440000000000 0.350125000000000 0.225620000000000 0.340497000000000 0.255172000000000 
0.578297000000000 0.346467000000000 0.241855000000000 0.349541000000000 0.214745000000000 
0.573699000000000 0.319025000000000 0.271241000000000 0.329335000000000 0.245301000000000 
0.594368000000000 0.325422000000000 0.251091000000000 0.349484000000000 0.244235000000000 
0.608097000000000 0.324708000000000 0.277837000000000 0.271720000000000 0.237921000000000 
0.607963000000000 0.310662000000000 0.253613000000000 0.287858000000000 0.224012000000000 
0.584384000000000 0.304257000000000 0.266001000000000 0.319729000000000 0.217099000000000 
0.588289000000000 0.325135000000000 0.241590000000000 0.327456000000000 0.239992000000000 
0.595198000000000 0.337139000000000 0.248406000000000 0.325357000000000 0.202042000000000 
0.562594000000000 0.348098000000000 0.238196000000000 0.361784000000000 0.267960000000000 
0.576854000000000 0.333903000000000 0.248063000000000 0.298152000000000 0.208302000000000 
0.606321000000000 0.313737000000000 0.259227000000000 0.281785000000000 0.237987000000000 
0.561386000000000 0.276286000000000 0.234026000000000 0.275666000000000 0.189020000000000 
0.586252000000000 0.295380000000000 0.254187000000000 0.346378000000000 0.266342000000000 
0.592649000000000 0.334249000000000 0.248980000000000 0.352676000000000 0.278274000000000 
0.581597000000000 0.337383000000000 0.244174000000000 0.375072000000000 0.248608000000000 
0.594411000000000 0.319551000000000 0.225168000000000 0.295734000000000 0.210477000000000 
0.576446000000000 0.402304000000000 0.226947000000000 0.371958000000000 0.256150000000000 
0.585938000000000 0.337925000000000 0.245158000000000 0.357474000000000 0.251948000000000 
0.584191000000000 0.312309000000000 0.261897000000000 0.353721000000000 0.226183000000000 
0.556051000000000 0.391648000000000 0.253461000000000 0.390322000000000 0.260794000000000 
0.598806000000000 0.327802000000000 0.245745000000000 0.342363000000000 0.245856000000000 
0.609978000000000 0.300037000000000 0.254693000000000 0.333559000000000 0.257625000000000 
0.576427000000000 0.290189000000000 0.259200000000000 0.341822000000000 0.226577000000000 
0.602212000000000 0.265987000000000 0.242202000000000 0.346706000000000 0.251890000000000 
0.616129000000000 0.297860000000000 0.287747000000000 0.296517000000000 0.207504000000000 
0.578177000000000 0.310951000000000 0.253128000000000 0.265501000000000 0.195610000000000 
0.592115000000000 0.328224000000000 0.255435000000000 0.299251000000000 0.222809000000000 
0.570648000000000 0.362516000000000 0.220270000000000 0.355791000000000 0.239653000000000 
0.658809000000000 0.268558000000000 0.243702000000000 0.334665000000000 0.229113000000000 
0.625173000000000 0.302617000000000 0.239946000000000 0.352281000000000 0.257457000000000 
0.593719000000000 0.354573000000000 0.268109000000000 0.355522000000000 0.251399000000000 
0.583172000000000 0.320354000000000 0.231501000000000 0.372780000000000 0.260705000000000 
0.623493000000000 0.302914000000000 0.231386000000000 0.302842000000000 0.243785000000000 
0.593439000000000 0.324224000000000 0.263951000000000 0.406916000000000 0.254450000000000 
0.578816000000000 0.345657000000000 0.231627000000000 0.372437000000000 0.248596000000000 
0.582680000000000 0.329085000000000 0.250043000000000 0.351151000000000 0.248277000000000 
0.595024000000000 0.370301000000000 0.241970000000000 0.373773000000000 0.251462000000000 
0.551188000000000 0.372292000000000 0.234339000000000 0.403836000000000 0.297238000000000 
0.536970000000000 0.379763000000000 0.241954000000000 0.419403000000000 0.292869000000000 
0.601600000000000 0.307604000000000 0.248410000000000 0.344868000000000 0.222974000000000 
0.605161000000000 0.320312000000000 0.262846000000000 0.322910000000000 0.220819000000000 
0.596678000000000 0.312615000000000 0.233548000000000 0.362514000000000 0.251215000000000 
0.602790000000000 0.311491000000000 0.251449000000000 0.309538000000000 0.243971000000000 
0.606099000000000 0.320230000000000 0.231103000000000 0.278178000000000 0.220314000000000 
0.583703000000000 0.299418000000000 0.256466000000000 0.341568000000000 0.243282000000000 
0.589606000000000 0.344735000000000 0.239939000000000 0.381090000000000 0.251779000000000 
0.580321000000000 0.342152000000000 0.276371000000000 0.345952000000000 0.265387000000000 
0.576611000000000 0.314556000000000 0.232863000000000 0.312166000000000 0.234506000000000 
0.602752000000000 0.342225000000000 0.273817000000000 0.299517000000000 0.229382000000000 
0.596765000000000 0.351446000000000 0.244717000000000 0.305351000000000 0.243302000000000 
0.567724000000000 0.385783000000000 0.225173000000000 0.396410000000000 0.266423000000000 
0.606849000000000 0.325058000000000 0.257514000000000 0.301317000000000 0.246379000000000 
0.583760000000000 0.314461000000000 0.260492000000000 0.281683000000000 0.232171000000000 
0.578862000000000 0.350732000000000 0.256250000000000 0.340745000000000 0.271042000000000 
0.583201000000000 0.323528000000000 0.254704000000000 0.348424000000000 0.263783000000000 
0.594315000000000 0.367382000000000 0.238545000000000 0.318035000000000 0.221218000000000 
0.577464000000000 0.343365000000000 0.245513000000000 0.380025000000000 0.221072000000000 
0.512267000000000 0.222159000000000 0.270434000000000 0.229314000000000 0.164939000000000 
0.581994000000000 0.400065000000000 0.258451000000000 0.322591000000000 0.240154000000000 
0.566723000000000 0.267999000000000 0.242118000000000 0.266271000000000 0.184570000000000 
0.564041000000000 0.288190000000000 0.264877000000000 0.205942000000000 0.225303000000000 
0.572045000000000 0.344912000000000 0.262255000000000 0.335999000000000 0.261913000000000 
0.573561000000000 0.332900000000000 0.268216000000000 0.370892000000000 0.261832000000000 
0.589473000000000 0.283292000000000 0.280720000000000 0.319793000000000 0.265577000000000 
0.575249000000000 0.309202000000000 0.300220000000000 0.319434000000000 0.253869000000000 
0.604139000000000 0.334595000000000 0.250318000000000 0.325934000000000 0.236998000000000 
0.585834000000000 0.346898000000000 0.280745000000000 0.347433000000000 0.254362000000000 
0.625275000000000 0.339339000000000 0.239933000000000 0.366554000000000 0.238124000000000 
0.596620000000000 0.363124000000000 0.251114000000000 0.313138000000000 0.236246000000000 
0.572686000000000 0.333653000000000 0.256759000000000 0.368570000000000 0.210926000000000 
0.574448000000000 0.323528000000000 0.272494000000000 0.312219000000000 0.210444000000000 
0.595739000000000 0.351148000000000 0.248046000000000 0.382463000000000 0.271818000000000 
0.585421000000000 0.343436000000000 0.261851000000000 0.390369000000000 0.256736000000000 
0.630741000000000 0.334995000000000 0.253103000000000 0.394626000000000 0.247101000000000 
0.559818000000000 0.380648000000000 0.231248000000000 0.402985000000000 0.263824000000000 
0.603738000000000 0.340048000000000 0.242941000000000 0.375329000000000 0.268112000000000 
0.596299000000000 0.320922000000000 0.252080000000000 0.365886000000000 0.271401000000000 
0.574854000000000 0.380523000000000 0.251387000000000 0.394020000000000 0.297901000000000 
0.552110000000000 0.339846000000000 0.249968000000000 0.351236000000000 0.241555000000000 
0.611814000000000 0.354832000000000 0.252793000000000 0.404054000000000 0.278509000000000 
0.576538000000000 0.354624000000000 0.265245000000000 0.338101000000000 0.235675000000000 
0.579320000000000 0.383783000000000 0.240700000000000 0.387793000000000 0.250409000000000 
0.584770000000000 0.346927000000000 0.245384000000000 0.343440000000000 0.261507000000000 
0.595344000000000 0.292939000000000 0.248958000000000 0.320607000000000 0.215574000000000 
0.584154000000000 0.287607000000000 0.264455000000000 0.297970000000000 0.194042000000000 
0.570857000000000 0.304788000000000 0.238373000000000 0.296040000000000 0.197475000000000 
0.590091000000000 0.351679000000000 0.239560000000000 0.310471000000000 0.214665000000000 
0.582229000000000 0.339457000000000 0.231074000000000 0.405634000000000 0.250924000000000 
0.550910000000000 0.379813000000000 0.247956000000000 0.452118000000000 0.278630000000000 
0.587062000000000 0.320685000000000 0.268022000000000 0.260202000000000 0.192404000000000 
0.531603000000000 0.419205000000000 0.225275000000000 0.409616000000000 0.274632000000000 
0.595404000000000 0.309314000000000 0.227254000000000 0.341275000000000 0.230197000000000 
0.604139000000000 0.289424000000000 0.256332000000000 0.373736000000000 0.291776000000000 
0.617574000000000 0.348587000000000 0.256211000000000 0.260375000000000 0.249705000000000 
0.580648000000000 0.373713000000000 0.227165000000000 0.385112000000000 0.242488000000000 
0.592672000000000 0.306762000000000 0.249386000000000 0.326646000000000 0.233211000000000 
0.585482000000000 0.318132000000000 0.258578000000000 0.343573000000000 0.223930000000000 
0.606379000000000 0.340814000000000 0.242217000000000 0.359389000000000 0.242796000000000 
0.555561000000000 0.234908000000000 0.265367000000000 0.251458000000000 0.212381000000000 
0.615773000000000 0.308930000000000 0.229268000000000 0.292869000000000 0.225609000000000 
0.569583000000000 0.342373000000000 0.264040000000000 0.348607000000000 0.238530000000000 
0.590356000000000 0.300352000000000 0.252632000000000 0.290300000000000 0.244143000000000 
0.596095000000000 0.315184000000000 0.258022000000000 0.328573000000000 0.220535000000000 
0.604457000000000 0.356051000000000 0.242954000000000 0.327840000000000 0.246293000000000 
0.612592000000000 0.286547000000000 0.250693000000000 0.373307000000000 0.240241000000000 
0.568214000000000 0.345457000000000 0.259554000000000 0.330410000000000 0.241663000000000 
0.556739000000000 0.402393000000000 0.251022000000000 0.394763000000000 0.250681000000000 
0.607981000000000 0.302419000000000 0.254394000000000 0.346062000000000 0.254846000000000 
0.608084000000000 0.286217000000000 0.258385000000000 0.270900000000000 0.205800000000000 
0.603294000000000 0.305216000000000 0.278154000000000 0.310009000000000 0.216400000000000 
0.561724000000000 0.351840000000000 0.241069000000000 0.379275000000000 0.237784000000000 
0.680753000000000 0.273414000000000 0.226273000000000 0.288143000000000 0.251820000000000 
0.590102000000000 0.360931000000000 0.241516000000000 0.355509000000000 0.261272000000000 
0.612014000000000 0.300032000000000 0.245629000000000 0.344620000000000 0.261835000000000 
0.591047000000000 0.322476000000000 0.256328000000000 0.362552000000000 0.256629000000000 
0.578120000000000 0.217280000000000 0.261714000000000 0.303490000000000 0.171974000000000 
0.615320000000000 0.288682000000000 0.266465000000000 0.357407000000000 0.253654000000000 
0.574703000000000 0.365796000000000 0.237184000000000 0.321982000000000 0.243955000000000 
0.593006000000000 0.333589000000000 0.236769000000000 0.301543000000000 0.213062000000000 
0.582799000000000 0.305877000000000 0.259099000000000 0.317916000000000 0.252132000000000 
0.625412000000000 0.275446000000000 0.237074000000000 0.301825000000000 0.235893000000000 
0.595519000000000 0.333276000000000 0.246580000000000 0.366793000000000 0.241580000000000 
0.598652000000000 0.282952000000000 0.227374000000000 0.300919000000000 0.212075000000000 
0.604793000000000 0.380514000000000 0.234088000000000 0.341422000000000 0.276667000000000 
0.575607000000000 0.318468000000000 0.264113000000000 0.326487000000000 0.241721000000000 
0.613632000000000 0.300083000000000 0.242977000000000 0.281543000000000 0.213360000000000 
0.589786000000000 0.293301000000000 0.229469000000000 0.346337000000000 0.233192000000000 
0.585212000000000 0.293134000000000 0.260616000000000 0.303858000000000 0.235697000000000 
0.607101000000000 0.329140000000000 0.229177000000000 0.339606000000000 0.236971000000000 
0.599245000000000 0.298177000000000 0.227782000000000 0.306271000000000 0.211835000000000 
0.612698000000000 0.299957000000000 0.258132000000000 0.324305000000000 0.250618000000000 
0.574128000000000 0.370732000000000 0.250430000000000 0.375670000000000 0.260298000000000 
0.563703000000000 0.366321000000000 0.255237000000000 0.384852000000000 0.255045000000000 
0.589389000000000 0.357916000000000 0.258001000000000 0.380661000000000 0.276624000000000 
0.572720000000000 0.305947000000000 0.251747000000000 0.310716000000000 0.250171000000000 
0.547981000000000 0.381178000000000 0.234261000000000 0.368479000000000 0.259972000000000 
0.582816000000000 0.353667000000000 0.264193000000000 0.324923000000000 0.222580000000000 
0.605095000000000 0.283403000000000 0.251697000000000 0.318093000000000 0.219240000000000 
0.583123000000000 0.279345000000000 0.262499000000000 0.320502000000000 0.209363000000000 
0.595598000000000 0.303373000000000 0.234865000000000 0.300237000000000 0.194742000000000 
0.595649000000000 0.335436000000000 0.247298000000000 0.292979000000000 0.223741000000000 
0.602578000000000 0.331626000000000 0.243922000000000 0.405973000000000 0.256562000000000 
0.591354000000000 0.327757000000000 0.253439000000000 0.336872000000000 0.232647000000000 
0.584196000000000 0.390656000000000 0.246952000000000 0.329143000000000 0.248831000000000 
0.600937000000000 0.333214000000000 0.251825000000000 0.346077000000000 0.231799000000000 
0.579130000000000 0.341749000000000 0.232614000000000 0.340973000000000 0.189219000000000 
0.597699000000000 0.348769000000000 0.238395000000000 0.330235000000000 0.227595000000000 
0.597823000000000 0.328358000000000 0.280493000000000 0.328850000000000 0.252994000000000 
0.569935000000000 0.348020000000000 0.255953000000000 0.388780000000000 0.264514000000000 
0.588931000000000 0.387006000000000 0.242271000000000 0.332551000000000 0.257644000000000 
0.608105000000000 0.315822000000000 0.254974000000000 0.381024000000000 0.248003000000000 
0.609828000000000 0.333284000000000 0.250255000000000 0.366782000000000 0.224045000000000 
0.593795000000000 0.270884000000000 0.267609000000000 0.255210000000000 0.238344000000000 
0.587797000000000 0.325589000000000 0.238089000000000 0.289146000000000 0.196795000000000 
0.584027000000000 0.327356000000000 0.293735000000000 0.360342000000000 0.222555000000000 
0.597716000000000 0.291976000000000 0.259693000000000 0.257491000000000 0.239325000000000 
0.539098000000000 0.395148000000000 0.236672000000000 0.398109000000000 0.227414000000000 
0.630793000000000 0.282717000000000 0.259157000000000 0.291232000000000 0.206879000000000 
0.597440000000000 0.321217000000000 0.232945000000000 0.340637000000000 0.288032000000000 
0.608156000000000 0.317228000000000 0.249477000000000 0.340263000000000 0.256982000000000 
0.563959000000000 0.399565000000000 0.222034000000000 0.346921000000000 0.233283000000000 
0.583651000000000 0.346350000000000 0.249677000000000 0.408529000000000 0.267209000000000 
0.497443000000000 0.240426000000000 0.256505000000000 0.196311000000000 0.214946000000000 
0.566624000000000 0.380110000000000 0.248228000000000 0.367980000000000 0.205573000000000 
0.584716000000000 0.378195000000000 0.247700000000000 0.390784000000000 0.266117000000000 
0.572444000000000 0.291922000000000 0.240381000000000 0.334511000000000 0.252764000000000 
0.558080000000000 0.444889000000000 0.231462000000000 0.383203000000000 0.245994000000000 
0.585794000000000 0.334164000000000 0.245977000000000 0.364926000000000 0.249876000000000 
0.590101000000000 0.316316000000000 0.244260000000000 0.283340000000000 0.213105000000000 
0.597364000000000 0.294085000000000 0.260520000000000 0.285395000000000 0.229393000000000 
0.602244000000000 0.306060000000000 0.242888000000000 0.308460000000000 0.248359000000000 
0.563373000000000 0.246192000000000 0.253818000000000 0.288845000000000 0.213779000000000 
0.589587000000000 0.275887000000000 0.240411000000000 0.277453000000000 0.177399000000000 
0.603859000000000 0.321315000000000 0.236837000000000 0.267344000000000 0.213019000000000 
0.601800000000000 0.275172000000000 0.233217000000000 0.382671000000000 0.245989000000000 
0.588001000000000 0.252361000000000 0.294116000000000 0.294484000000000 0.264513000000000 
0.578277000000000 0.304784000000000 0.258389000000000 0.305777000000000 0.214411000000000 
0.577537000000000 0.250898000000000 0.247077000000000 0.255370000000000 0.228254000000000 
0.566169000000000 0.369830000000000 0.249939000000000 0.376508000000000 0.250528000000000 
0.588470000000000 0.306206000000000 0.258920000000000 0.357861000000000 0.237825000000000 
0.604790000000000 0.299943000000000 0.238504000000000 0.317263000000000 0.267157000000000 
0.581316000000000 0.345029000000000 0.265080000000000 0.320171000000000 0.209309000000000 
0.570888000000000 0.344933000000000 0.248816000000000 0.359256000000000 0.214241000000000 
0.599174000000000 0.331450000000000 0.252625000000000 0.400022000000000 0.252778000000000 
0.521447000000000 0.238253000000000 0.255831000000000 0.228381000000000 0.157541000000000 
0.597123000000000 0.299989000000000 0.259427000000000 0.404818000000000 0.262651000000000 
0.604519000000000 0.301822000000000 0.245971000000000 0.317233000000000 0.199177000000000 
0.546833000000000 0.414068000000000 0.267026000000000 0.353375000000000 0.284099000000000 
0.607198000000000 0.344301000000000 0.241676000000000 0.380821000000000 0.254609000000000 
0.581798000000000 0.320818000000000 0.243756000000000 0.322922000000000 0.222291000000000 
0.585981000000000 0.336025000000000 0.243307000000000 0.352261000000000 0.242909000000000 
0.589891000000000 0.333675000000000 0.266305000000000 0.335851000000000 0.258081000000000 
0.615544000000000 0.247845000000000 0.255175000000000 0.326926000000000 0.231773000000000 
0.592344000000000 0.333714000000000 0.251185000000000 0.321200000000000 0.246658000000000 
0.597765000000000 0.347084000000000 0.263326000000000 0.335444000000000 0.246321000000000 
0.571291000000000 0.393084000000000 0.243498000000000 0.391414000000000 0.229427000000000 
0.563616000000000 0.365378000000000 0.233816000000000 0.373123000000000 0.251494000000000 
0.554328000000000 0.396811000000000 0.244034000000000 0.403130000000000 0.260172000000000 
0.608461000000000 0.274859000000000 0.233642000000000 0.333265000000000 0.212305000000000 
0.597733000000000 0.351567000000000 0.263409000000000 0.327587000000000 0.269797000000000 
0.571742000000000 0.371898000000000 0.248695000000000 0.413363000000000 0.280607000000000 
0.606898000000000 0.327727000000000 0.245063000000000 0.334229000000000 0.241027000000000 
0.585153000000000 0.277746000000000 0.243753000000000 0.284898000000000 0.206856000000000 
0.598892000000000 0.376623000000000 0.240350000000000 0.340963000000000 0.223232000000000 
0.638615000000000 0.282050000000000 0.256642000000000 0.315674000000000 0.274095000000000 
0.577564000000000 0.314482000000000 0.282711000000000 0.308633000000000 0.234687000000000 
0.581914000000000 0.343893000000000 0.221697000000000 0.386781000000000 0.269263000000000 
0.595009000000000 0.326020000000000 0.232163000000000 0.341377000000000 0.275276000000000 
0.582566000000000 0.288028000000000 0.240466000000000 0.337226000000000 0.250661000000000 
0.591119000000000 0.353334000000000 0.256087000000000 0.352338000000000 0.230765000000000 
0.583443000000000 0.307607000000000 0.259553000000000 0.304615000000000 0.221012000000000 
0.608982000000000 0.311083000000000 0.251419000000000 0.349534000000000 0.241499000000000 
0.609530000000000 0.314215000000000 0.259204000000000 0.338284000000000 0.243479000000000 
0.581341000000000 0.310669000000000 0.242034000000000 0.267727000000000 0.195555000000000 
0.585247000000000 0.346452000000000 0.245507000000000 0.309481000000000 0.248399000000000 
0.584172000000000 0.341086000000000 0.257238000000000 0.313977000000000 0.242908000000000 
0.605824000000000 0.299514000000000 0.254329000000000 0.322007000000000 0.233113000000000 
0.582796000000000 0.287502000000000 0.263712000000000 0.343032000000000 0.205159000000000 
0.603274000000000 0.279236000000000 0.257483000000000 0.274049000000000 0.220633000000000 
0.609868000000000 0.346072000000000 0.247446000000000 0.359848000000000 0.250585000000000 
0.522022000000000 0.241047000000000 0.241418000000000 0.234085000000000 0.212104000000000 
0.569558000000000 0.273882000000000 0.269323000000000 0.278340000000000 0.227448000000000 
0.615049000000000 0.314241000000000 0.260545000000000 0.306090000000000 0.227065000000000 
0.573242000000000 0.326852000000000 0.246935000000000 0.347913000000000 0.252706000000000 
0.585819000000000 0.385000000000000 0.236653000000000 0.385145000000000 0.234468000000000 
0.582598000000000 0.348945000000000 0.243280000000000 0.349050000000000 0.214669000000000 
0.590450000000000 0.283663000000000 0.258031000000000 0.338676000000000 0.228811000000000 
0.569222000000000 0.349403000000000 0.237613000000000 0.395549000000000 0.238903000000000 
0.552172000000000 0.384342000000000 0.249376000000000 0.387025000000000 0.248538000000000 
0.573773000000000 0.320193000000000 0.248688000000000 0.387626000000000 0.270803000000000 
0.603149000000000 0.323973000000000 0.241404000000000 0.388281000000000 0.264757000000000 
0.586459000000000 0.283077000000000 0.244780000000000 0.284486000000000 0.219777000000000 
0.615592000000000 0.357365000000000 0.266916000000000 0.304525000000000 0.234712000000000 
0.586498000000000 0.242905000000000 0.270078000000000 0.270033000000000 0.209002000000000 
0.585800000000000 0.290034000000000 0.320640000000000 0.203762000000000 0.171247000000000 
0.570015000000000 0.287113000000000 0.260369000000000 0.289812000000000 0.208277000000000 
0.606201000000000 0.330735000000000 0.222457000000000 0.303306000000000 0.256788000000000 
0.604270000000000 0.377913000000000 0.247621000000000 0.323443000000000 0.286571000000000 
0.586780000000000 0.296585000000000 0.238644000000000 0.396287000000000 0.255094000000000 
0.585439000000000 0.373435000000000 0.250215000000000 0.344792000000000 0.228522000000000 
0.590612000000000 0.314343000000000 0.242762000000000 0.311073000000000 0.218680000000000 
0.577931000000000 0.334428000000000 0.250466000000000 0.393808000000000 0.265174000000000 
0.601579000000000 0.268212000000000 0.254060000000000 0.262190000000000 0.232359000000000 
0.582555000000000 0.358015000000000 0.258562000000000 0.377560000000000 0.284263000000000 
0.591674000000000 0.294583000000000 0.256547000000000 0.306769000000000 0.253922000000000 
0.581097000000000 0.324415000000000 0.261505000000000 0.373683000000000 0.237652000000000 
0.552557000000000 0.230769000000000 0.263670000000000 0.242722000000000 0.224185000000000 
0.568450000000000 0.375018000000000 0.272430000000000 0.356598000000000 0.256944000000000 
0.573284000000000 0.305576000000000 0.259349000000000 0.336925000000000 0.256937000000000 
0.592293000000000 0.334783000000000 0.249198000000000 0.342932000000000 0.235321000000000 
0.605697000000000 0.280892000000000 0.273732000000000 0.329087000000000 0.210082000000000 
0.607834000000000 0.311449000000000 0.242301000000000 0.363599000000000 0.268239000000000 
0.578025000000000 0.304799000000000 0.233622000000000 0.299687000000000 0.234074000000000 
0.589234000000000 0.361848000000000 0.265624000000000 0.325892000000000 0.256209000000000 
0.582709000000000 0.325528000000000 0.250616000000000 0.366650000000000 0.250993000000000 
0.546953000000000 0.266043000000000 0.222811000000000 0.309236000000000 0.210127000000000 
0.570104000000000 0.355779000000000 0.250835000000000 0.412580000000000 0.233606000000000 
0.525102000000000 0.240430000000000 0.243960000000000 0.218910000000000 0.191849000000000 
0.600111000000000 0.347136000000000 0.251476000000000 0.311740000000000 0.278432000000000 
0.607652000000000 0.332250000000000 0.238263000000000 0.327980000000000 0.231322000000000 
0.613118000000000 0.327272000000000 0.239548000000000 0.338248000000000 0.253883000000000 
0.579445000000000 0.324194000000000 0.243870000000000 0.383299000000000 0.257296000000000 
0.574906000000000 0.332184000000000 0.234119000000000 0.329384000000000 0.208706000000000 
0.583443000000000 0.310220000000000 0.269038000000000 0.345941000000000 0.252308000000000 
0.607668000000000 0.305384000000000 0.233189000000000 0.350471000000000 0.229708000000000 
0.456542000000000 0.188829000000000 0.263764000000000 0.202083000000000 0.210042000000000 
0.594000000000000 0.370891000000000 0.226290000000000 0.417137000000000 0.260563000000000 
0.599238000000000 0.304225000000000 0.253538000000000 0.354049000000000 0.224476000000000 
0.598845000000000 0.323280000000000 0.237866000000000 0.342506000000000 0.202787000000000 
0.512785000000000 0.394977000000000 0.249402000000000 0.402308000000000 0.260716000000000 
0.580531000000000 0.353591000000000 0.255050000000000 0.384749000000000 0.243028000000000 
0.589856000000000 0.293933000000000 0.262571000000000 0.294126000000000 0.212774000000000 
0.612069000000000 0.308713000000000 0.245222000000000 0.328385000000000 0.296336000000000 
0.583867000000000 0.332951000000000 0.251628000000000 0.354829000000000 0.223066000000000 
0.601788000000000 0.354779000000000 0.254662000000000 0.357460000000000 0.263982000000000 
0.595870000000000 0.297122000000000 0.254589000000000 0.333513000000000 0.217540000000000 
0.605563000000000 0.322669000000000 0.240154000000000 0.336778000000000 0.245633000000000 
0.599080000000000 0.322603000000000 0.245908000000000 0.405926000000000 0.276612000000000 
0.586144000000000 0.325464000000000 0.261127000000000 0.376408000000000 0.262697000000000 
0.603498000000000 0.301812000000000 0.254756000000000 0.286266000000000 0.208843000000000 
0.581787000000000 0.314900000000000 0.256774000000000 0.363502000000000 0.269873000000000 
0.572223000000000 0.315890000000000 0.292575000000000 0.301190000000000 0.185048000000000 
0.591760000000000 0.330919000000000 0.251585000000000 0.301187000000000 0.232467000000000 
0.613925000000000 0.332614000000000 0.265862000000000 0.269723000000000 0.223857000000000 
0.583556000000000 0.349776000000000 0.241957000000000 0.407656000000000 0.281227000000000 
0.575315000000000 0.270952000000000 0.262507000000000 0.299478000000000 0.213274000000000 
0.567650000000000 0.383100000000000 0.236519000000000 0.378172000000000 0.264205000000000 
0.602111000000000 0.311783000000000 0.254959000000000 0.391546000000000 0.270268000000000 
0.600843000000000 0.321473000000000 0.238831000000000 0.371021000000000 0.234428000000000 
0.588453000000000 0.314546000000000 0.237413000000000 0.321640000000000 0.259964000000000 
0.592498000000000 0.305447000000000 0.265038000000000 0.295761000000000 0.242595000000000 
0.595859000000000 0.294283000000000 0.228976000000000 0.240992000000000 0.191955000000000 
0.572716000000000 0.291092000000000 0.257847000000000 0.306085000000000 0.201547000000000 
0.603599000000000 0.326226000000000 0.254993000000000 0.381184000000000 0.241568000000000 
0.589593000000000 0.307838000000000 0.227381000000000 0.340209000000000 0.203287000000000 
0.579754000000000 0.309060000000000 0.234009000000000 0.332582000000000 0.221885000000000 
0.595719000000000 0.349880000000000 0.257950000000000 0.338669000000000 0.264953000000000 
0.617898000000000 0.325238000000000 0.247595000000000 0.322285000000000 0.240555000000000 
0.590935000000000 0.372270000000000 0.252054000000000 0.350289000000000 0.250738000000000 
0.599505000000000 0.297618000000000 0.239335000000000 0.276698000000000 0.227021000000000 
0.588013000000000 0.367101000000000 0.238411000000000 0.318963000000000 0.207436000000000 
0.586084000000000 0.293465000000000 0.250636000000000 0.318923000000000 0.223415000000000 
0.608148000000000 0.255844000000000 0.300327000000000 0.279287000000000 0.208458000000000 
0.593395000000000 0.291721000000000 0.249803000000000 0.311653000000000 0.236922000000000 
0.611105000000000 0.309366000000000 0.276486000000000 0.357334000000000 0.263950000000000 
0.582332000000000 0.324844000000000 0.244450000000000 0.304924000000000 0.228181000000000 
0.572530000000000 0.370340000000000 0.229286000000000 0.373760000000000 0.261430000000000 
0.609981000000000 0.326590000000000 0.276402000000000 0.333002000000000 0.276172000000000 
0.598209000000000 0.290786000000000 0.245184000000000 0.330598000000000 0.203203000000000 
0.582888000000000 0.369119000000000 0.265425000000000 0.330360000000000 0.220757000000000 
0.587602000000000 0.286883000000000 0.232378000000000 0.294454000000000 0.180294000000000 
0.578685000000000 0.297916000000000 0.260496000000000 0.301139000000000 0.227146000000000 
0.599506000000000 0.345187000000000 0.249909000000000 0.376750000000000 0.249121000000000 
0.591740000000000 0.314479000000000 0.234939000000000 0.267784000000000 0.229838000000000 
0.582877000000000 0.339778000000000 0.273259000000000 0.320712000000000 0.199657000000000 
0.578807000000000 0.319681000000000 0.291975000000000 0.346994000000000 0.231584000000000 
0.597852000000000 0.340648000000000 0.244415000000000 0.345416000000000 0.240378000000000 
0.612416000000000 0.353500000000000 0.250160000000000 0.305972000000000 0.239662000000000 
0.583380000000000 0.374203000000000 0.238926000000000 0.352354000000000 0.249413000000000 
0.597821000000000 0.351458000000000 0.225034000000000 0.358303000000000 0.265871000000000 
0.597975000000000 0.335119000000000 0.246269000000000 0.413493000000000 0.294176000000000 
0.605246000000000 0.310397000000000 0.275625000000000 0.331411000000000 0.246118000000000 
0.577086000000000 0.377556000000000 0.245768000000000 0.345346000000000 0.234678000000000 
0.626447000000000 0.300512000000000 0.242595000000000 0.305675000000000 0.259811000000000 
0.597100000000000 0.271629000000000 0.248521000000000 0.291434000000000 0.231296000000000 
0.600619000000000 0.315047000000000 0.254307000000000 0.332735000000000 0.243387000000000 
0.596216000000000 0.346138000000000 0.235329000000000 0.309602000000000 0.239508000000000 
0.567778000000000 0.281092000000000 0.272734000000000 0.276350000000000 0.254966000000000 
0.621514000000000 0.384907000000000 0.259390000000000 0.331216000000000 0.254430000000000 
0.598192000000000 0.291276000000000 0.271600000000000 0.328351000000000 0.238873000000000 
0.608135000000000 0.316097000000000 0.253520000000000 0.251689000000000 0.192483000000000 
0.598491000000000 0.303340000000000 0.248307000000000 0.391873000000000 0.222456000000000 
0.447760000000000 0.235419000000000 0.225293000000000 0.186455000000000 0.177105000000000 
0.603056000000000 0.349872000000000 0.253529000000000 0.379370000000000 0.268921000000000 
0.579284000000000 0.343480000000000 0.244486000000000 0.331920000000000 0.257975000000000 
0.604274000000000 0.369014000000000 0.270071000000000 0.315323000000000 0.268529000000000 
0.629434000000000 0.291780000000000 0.251194000000000 0.346502000000000 0.261773000000000 
0.592573000000000 0.345770000000000 0.247843000000000 0.323804000000000 0.206937000000000 
0.561730000000000 0.256100000000000 0.251550000000000 0.212883000000000 0.178173000000000 
0.591509000000000 0.345987000000000 0.241481000000000 0.326014000000000 0.268333000000000 
0.554482000000000 0.369324000000000 0.241402000000000 0.390774000000000 0.266833000000000 
0.628928000000000 0.373775000000000 0.225800000000000 0.357033000000000 0.270036000000000 
0.587917000000000 0.342452000000000 0.283525000000000 0.336206000000000 0.233211000000000 
0.557760000000000 0.421135000000000 0.260001000000000 0.378122000000000 0.268245000000000 
0.587125000000000 0.332142000000000 0.245905000000000 0.313926000000000 0.232081000000000 
0.599409000000000 0.313036000000000 0.245474000000000 0.306588000000000 0.209267000000000 
0.565719000000000 0.321792000000000 0.251256000000000 0.379491000000000 0.238320000000000 
0.650038000000000 0.292267000000000 0.251612000000000 0.320115000000000 0.280849000000000 
0.623501000000000 0.318830000000000 0.251626000000000 0.306009000000000 0.244254000000000 
0.582984000000000 0.343461000000000 0.243800000000000 0.384635000000000 0.265404000000000 
0.626028000000000 0.301100000000000 0.277575000000000 0.365099000000000 0.241696000000000 
0.595332000000000 0.295516000000000 0.265263000000000 0.288338000000000 0.229281000000000 
0.589716000000000 0.323769000000000 0.245250000000000 0.293603000000000 0.216423000000000 
0.600360000000000 0.262721000000000 0.252032000000000 0.286113000000000 0.227448000000000 
0.577886000000000 0.382649000000000 0.246035000000000 0.377168000000000 0.244470000000000 
0.583038000000000 0.364991000000000 0.234735000000000 0.307632000000000 0.238047000000000 
0.611580000000000 0.333911000000000 0.251289000000000 0.366076000000000 0.269679000000000 
0.582701000000000 0.244037000000000 0.252488000000000 0.268777000000000 0.187269000000000 
0.545073000000000 0.255009000000000 0.264629000000000 0.250597000000000 0.240834000000000 
0.561339000000000 0.385268000000000 0.241235000000000 0.381431000000000 0.251411000000000 
0.563932000000000 0.374490000000000 0.235613000000000 0.387610000000000 0.247944000000000 
0.587962000000000 0.336997000000000 0.249504000000000 0.323309000000000 0.249284000000000 
0.503613000000000 0.411044000000000 0.250552000000000 0.423886000000000 0.290306000000000 
0.567787000000000 0.378873000000000 0.259680000000000 0.339818000000000 0.250337000000000 
0.597134000000000 0.367838000000000 0.251461000000000 0.389355000000000 0.272665000000000 
0.579515000000000 0.295245000000000 0.300887000000000 0.248765000000000 0.245382000000000 
0.588592000000000 0.353544000000000 0.233984000000000 0.301503000000000 0.275610000000000 
0.592291000000000 0.366294000000000 0.262699000000000 0.375874000000000 0.289747000000000 
0.594696000000000 0.344119000000000 0.269680000000000 0.410452000000000 0.287510000000000 
0.605060000000000 0.342657000000000 0.248886000000000 0.304880000000000 0.227640000000000 
0.589517000000000 0.330220000000000 0.231025000000000 0.313333000000000 0.186026000000000 
0.590818000000000 0.367348000000000 0.244389000000000 0.404071000000000 0.245775000000000 
0.598195000000000 0.309814000000000 0.223858000000000 0.308977000000000 0.239807000000000 
0.573212000000000 0.332389000000000 0.251013000000000 0.339354000000000 0.247989000000000 
0.618531000000000 0.249980000000000 0.216334000000000 0.309094000000000 0.181140000000000 
0.601548000000000 0.305193000000000 0.253104000000000 0.358559000000000 0.260419000000000 
0.592861000000000 0.361709000000000 0.224512000000000 0.353142000000000 0.221693000000000 
0.559984000000000 0.367013000000000 0.245996000000000 0.378717000000000 0.246881000000000 
0.591151000000000 0.322646000000000 0.251945000000000 0.350473000000000 0.258420000000000 
0.620341000000000 0.354153000000000 0.260584000000000 0.304000000000000 0.242781000000000 
0.597111000000000 0.347689000000000 0.239395000000000 0.349024000000000 0.256859000000000 
0.595481000000000 0.331412000000000 0.246902000000000 0.364291000000000 0.216797000000000 
0.577813000000000 0.365174000000000 0.235575000000000 0.355301000000000 0.238661000000000 
0.587925000000000 0.299379000000000 0.253565000000000 0.337455000000000 0.201744000000000 
0.583252000000000 0.332176000000000 0.261138000000000 0.340767000000000 0.217678000000000 
0.565365000000000 0.385541000000000 0.226304000000000 0.348874000000000 0.217959000000000 
0.589283000000000 0.304543000000000 0.275784000000000 0.315218000000000 0.236189000000000 
0.596360000000000 0.316004000000000 0.286610000000000 0.360393000000000 0.245613000000000 
0.596441000000000 0.327620000000000 0.258160000000000 0.349593000000000 0.227959000000000 
0.571743000000000 0.338420000000000 0.242239000000000 0.367066000000000 0.243280000000000 
0.605547000000000 0.288766000000000 0.264881000000000 0.295198000000000 0.219929000000000 
0.579800000000000 0.332419000000000 0.259318000000000 0.329305000000000 0.251667000000000 
0.573821000000000 0.305772000000000 0.233455000000000 0.314468000000000 0.252215000000000 
0.590686000000000 0.395190000000000 0.263050000000000 0.332319000000000 0.254675000000000 
0.558275000000000 0.217806000000000 0.247957000000000 0.209991000000000 0.213052000000000 
0.565011000000000 0.311099000000000 0.223899000000000 0.287913000000000 0.207976000000000 
0.604563000000000 0.253174000000000 0.249921000000000 0.271671000000000 0.178082000000000 
0.583531000000000 0.331358000000000 0.261764000000000 0.310390000000000 0.223821000000000 
0.592083000000000 0.300233000000000 0.253847000000000 0.326173000000000 0.230443000000000 
0.606255000000000 0.316726000000000 0.251988000000000 0.319800000000000 0.246882000000000 
0.609856000000000 0.338016000000000 0.261749000000000 0.317367000000000 0.244265000000000 
0.627050000000000 0.322459000000000 0.256399000000000 0.286691000000000 0.252120000000000 
0.504703000000000 0.210293000000000 0.269272000000000 0.241706000000000 0.193106000000000 
0.590641000000000 0.361381000000000 0.252214000000000 0.359702000000000 0.244083000000000 
0.599997000000000 0.281171000000000 0.231849000000000 0.329384000000000 0.234814000000000 
0.593964000000000 0.272780000000000 0.252435000000000 0.326251000000000 0.240043000000000 
0.602001000000000 0.322619000000000 0.241848000000000 0.328746000000000 0.243066000000000 
0.617383000000000 0.309792000000000 0.247457000000000 0.391626000000000 0.251414000000000 
0.592513000000000 0.365988000000000 0.244316000000000 0.318035000000000 0.234014000000000 
0.534374000000000 0.394698000000000 0.235486000000000 0.369368000000000 0.279734000000000 
0.576001000000000 0.297709000000000 0.211769000000000 0.260979000000000 0.211149000000000 
0.575322000000000 0.379457000000000 0.230680000000000 0.392346000000000 0.265154000000000 
0.591906000000000 0.276004000000000 0.258285000000000 0.298534000000000 0.203732000000000 
0.605194000000000 0.339482000000000 0.252678000000000 0.362855000000000 0.244264000000000 
0.590513000000000 0.350543000000000 0.239658000000000 0.399627000000000 0.277420000000000 
0.621790000000000 0.310186000000000 0.259616000000000 0.319734000000000 0.202557000000000 
0.600148000000000 0.329171000000000 0.232366000000000 0.356860000000000 0.243235000000000 
0.598737000000000 0.322720000000000 0.234233000000000 0.322019000000000 0.231126000000000 
0.610583000000000 0.338289000000000 0.238610000000000 0.380015000000000 0.265194000000000 
0.600861000000000 0.315679000000000 0.250218000000000 0.369140000000000 0.228878000000000 
0.576724000000000 0.354095000000000 0.252343000000000 0.377266000000000 0.208957000000000 
0.619765000000000 0.348681000000000 0.225311000000000 0.252693000000000 0.209685000000000 
0.584747000000000 0.329499000000000 0.246904000000000 0.359760000000000 0.309180000000000 
0.542070000000000 0.400168000000000 0.231230000000000 0.398303000000000 0.275079000000000 
0.569828000000000 0.373364000000000 0.240677000000000 0.414735000000000 0.281224000000000 
0.590515000000000 0.340046000000000 0.253476000000000 0.331507000000000 0.239827000000000 
0.593927000000000 0.326184000000000 0.261693000000000 0.331085000000000 0.271384000000000 
0.573866000000000 0.317510000000000 0.269258000000000 0.299937000000000 0.233253000000000 
0.621029000000000 0.284173000000000 0.261251000000000 0.313201000000000 0.229315000000000 
0.607466000000000 0.293159000000000 0.243027000000000 0.311744000000000 0.239055000000000 
0.585803000000000 0.339643000000000 0.253286000000000 0.315288000000000 0.221097000000000 
0.592190000000000 0.323034000000000 0.239237000000000 0.370240000000000 0.237880000000000 
0.575950000000000 0.267408000000000 0.276048000000000 0.365180000000000 0.235051000000000 
0.600286000000000 0.313918000000000 0.228039000000000 0.369661000000000 0.205964000000000 
0.541144000000000 0.225844000000000 0.242157000000000 0.220313000000000 0.178925000000000 
0.607251000000000 0.299228000000000 0.245998000000000 0.344303000000000 0.204585000000000 
0.545500000000000 0.381290000000000 0.235115000000000 0.416212000000000 0.270513000000000 
0.574508000000000 0.363737000000000 0.230950000000000 0.406341000000000 0.249791000000000 
0.590973000000000 0.304483000000000 0.250820000000000 0.310580000000000 0.234103000000000 
0.600685000000000 0.331034000000000 0.221315000000000 0.326829000000000 0.249693000000000 
0.591762000000000 0.318823000000000 0.238169000000000 0.308600000000000 0.240253000000000 
0.571016000000000 0.263195000000000 0.275821000000000 0.246857000000000 0.183583000000000 
0.577407000000000 0.273005000000000 0.261513000000000 0.349072000000000 0.213366000000000 
0.597952000000000 0.308701000000000 0.243720000000000 0.321380000000000 0.221213000000000 
0.569261000000000 0.278481000000000 0.256078000000000 0.287049000000000 0.190829000000000 
0.590633000000000 0.304159000000000 0.269212000000000 0.357839000000000 0.224870000000000 
0.591415000000000 0.243059000000000 0.218307000000000 0.228198000000000 0.184154000000000 
0.606855000000000 0.342822000000000 0.248720000000000 0.355077000000000 0.256571000000000 
0.628667000000000 0.290434000000000 0.240402000000000 0.237296000000000 0.247711000000000 
0.648564000000000 0.300376000000000 0.252532000000000 0.362054000000000 0.274342000000000 
0.597434000000000 0.310944000000000 0.260094000000000 0.294340000000000 0.223923000000000 
0.614142000000000 0.292669000000000 0.235629000000000 0.325467000000000 0.245303000000000 
0.587088000000000 0.345269000000000 0.268598000000000 0.365642000000000 0.247819000000000 
0.580186000000000 0.337005000000000 0.235629000000000 0.365587000000000 0.235087000000000 
0.594796000000000 0.316397000000000 0.237250000000000 0.302893000000000 0.243848000000000 
0.574029000000000 0.306242000000000 0.253358000000000 0.339636000000000 0.215545000000000 
0.614831000000000 0.311635000000000 0.219720000000000 0.351268000000000 0.264013000000000 
0.598353000000000 0.334291000000000 0.264332000000000 0.347038000000000 0.201129000000000 
0.567024000000000 0.378081000000000 0.215842000000000 0.357322000000000 0.251104000000000 
0.576902000000000 0.399026000000000 0.269415000000000 0.349352000000000 0.270957000000000 
0.510926000000000 0.243280000000000 0.254311000000000 0.216498000000000 0.194283000000000 
0.601343000000000 0.345118000000000 0.247652000000000 0.332320000000000 0.260581000000000 
0.589108000000000 0.328164000000000 0.238088000000000 0.329595000000000 0.240475000000000 
0.578865000000000 0.345705000000000 0.246111000000000 0.401239000000000 0.266196000000000 
0.580396000000000 0.294678000000000 0.261793000000000 0.277723000000000 0.200740000000000 
0.587262000000000 0.319390000000000 0.263001000000000 0.311663000000000 0.250876000000000 
0.567311000000000 0.369225000000000 0.231200000000000 0.406610000000000 0.254445000000000 
0.594188000000000 0.343078000000000 0.251468000000000 0.386848000000000 0.267500000000000 
0.604770000000000 0.368294000000000 0.229260000000000 0.422247000000000 0.254625000000000 
0.579741000000000 0.289047000000000 0.218797000000000 0.322949000000000 0.204266000000000 
0.478583000000000 0.216862000000000 0.239695000000000 0.213754000000000 0.209628000000000 
0.603913000000000 0.291900000000000 0.232401000000000 0.350418000000000 0.224976000000000 
0.574577000000000 0.338543000000000 0.257492000000000 0.417237000000000 0.220972000000000 
0.595186000000000 0.368171000000000 0.240225000000000 0.322395000000000 0.240272000000000 
0.600706000000000 0.315843000000000 0.240871000000000 0.282306000000000 0.203507000000000 
0.598998000000000 0.313407000000000 0.247277000000000 0.311527000000000 0.233169000000000 
0.591327000000000 0.314671000000000 0.262701000000000 0.309194000000000 0.239107000000000 
0.587367000000000 0.367496000000000 0.254628000000000 0.328543000000000 0.252526000000000 
0.572211000000000 0.326843000000000 0.248703000000000 0.372746000000000 0.222729000000000 
0.601374000000000 0.326588000000000 0.249919000000000 0.321519000000000 0.218533000000000 
0.582618000000000 0.312488000000000 0.260685000000000 0.342017000000000 0.235216000000000 
0.575856000000000 0.321770000000000 0.241092000000000 0.343051000000000 0.224089000000000 
0.584058000000000 0.294224000000000 0.246011000000000 0.324844000000000 0.191668000000000 
0.541190000000000 0.418269000000000 0.245477000000000 0.408039000000000 0.293058000000000 
0.576455000000000 0.328502000000000 0.249025000000000 0.356750000000000 0.211767000000000 
0.608611000000000 0.271573000000000 0.264698000000000 0.332279000000000 0.281982000000000 
0.577309000000000 0.352480000000000 0.251248000000000 0.312741000000000 0.234888000000000 
0.569836000000000 0.344795000000000 0.248041000000000 0.417079000000000 0.268713000000000 
0.583759000000000 0.391263000000000 0.252853000000000 0.334802000000000 0.247200000000000 
0.571951000000000 0.388011000000000 0.225928000000000 0.357054000000000 0.246279000000000 
0.587856000000000 0.339953000000000 0.257017000000000 0.286930000000000 0.218692000000000 
0.604138000000000 0.314331000000000 0.227367000000000 0.318206000000000 0.260728000000000 
0.564369000000000 0.375471000000000 0.260071000000000 0.363831000000000 0.261306000000000 
0.578289000000000 0.341498000000000 0.239985000000000 0.357904000000000 0.248652000000000 
0.580984000000000 0.324306000000000 0.253431000000000 0.295772000000000 0.215161000000000 
0.578949000000000 0.334102000000000 0.252343000000000 0.381503000000000 0.233399000000000 
0.554860000000000 0.346736000000000 0.241692000000000 0.326940000000000 0.266628000000000 
0.561808000000000 0.412449000000000 0.268900000000000 0.374770000000000 0.266644000000000 
0.602677000000000 0.300894000000000 0.253888000000000 0.324474000000000 0.198129000000000 
0.597275000000000 0.297919000000000 0.242055000000000 0.359646000000000 0.211917000000000 
0.563208000000000 0.253030000000000 0.248306000000000 0.235804000000000 0.176270000000000 
0.570941000000000 0.387513000000000 0.276247000000000 0.355021000000000 0.237932000000000 
0.611831000000000 0.347269000000000 0.238017000000000 0.352228000000000 0.275953000000000 
0.592967000000000 0.285840000000000 0.188307000000000 0.303475000000000 0.216417000000000 
0.570334000000000 0.309829000000000 0.264495000000000 0.291493000000000 0.216166000000000 
0.584697000000000 0.355853000000000 0.256239000000000 0.328020000000000 0.261302000000000 
0.587627000000000 0.292857000000000 0.250543000000000 0.357673000000000 0.230921000000000 
0.626420000000000 0.308610000000000 0.242819000000000 0.288500000000000 0.263699000000000 
0.586522000000000 0.304715000000000 0.250710000000000 0.329370000000000 0.255485000000000 
0.623262000000000 0.334816000000000 0.281042000000000 0.291056000000000 0.210608000000000 
0.595830000000000 0.317473000000000 0.234623000000000 0.293333000000000 0.197520000000000 
0.492906000000000 0.227589000000000 0.267116000000000 0.188489000000000 0.195807000000000 
0.585632000000000 0.329043000000000 0.260343000000000 0.336694000000000 0.231851000000000 
0.586590000000000 0.297462000000000 0.268368000000000 0.318775000000000 0.214953000000000 
0.589938000000000 0.343332000000000 0.251087000000000 0.350201000000000 0.254770000000000 
0.593913000000000 0.280784000000000 0.244538000000000 0.325588000000000 0.235965000000000 
0.580217000000000 0.308363000000000 0.252753000000000 0.294916000000000 0.208199000000000 
0.512816000000000 0.223101000000000 0.292042000000000 0.250934000000000 0.180957000000000 
0.606659000000000 0.303472000000000 0.272318000000000 0.323248000000000 0.267108000000000 
0.591672000000000 0.310282000000000 0.242318000000000 0.323837000000000 0.260255000000000 
0.603088000000000 0.325253000000000 0.256698000000000 0.335760000000000 0.255026000000000 
0.595515000000000 0.324428000000000 0.265696000000000 0.262041000000000 0.221648000000000 
0.572694000000000 0.393695000000000 0.246009000000000 0.353207000000000 0.242068000000000 
0.577787000000000 0.321773000000000 0.238489000000000 0.388693000000000 0.261011000000000 
0.580447000000000 0.331304000000000 0.263036000000000 0.341744000000000 0.252594000000000 
0.592402000000000 0.342052000000000 0.254685000000000 0.338651000000000 0.264638000000000 
0.604059000000000 0.345077000000000 0.256408000000000 0.372533000000000 0.270671000000000 
0.594202000000000 0.347453000000000 0.224802000000000 0.322029000000000 0.245629000000000 
0.598192000000000 0.383380000000000 0.240895000000000 0.371456000000000 0.278042000000000 
0.588383000000000 0.331229000000000 0.257956000000000 0.339814000000000 0.249837000000000 
0.572599000000000 0.409077000000000 0.249775000000000 0.338525000000000 0.240225000000000 
0.587082000000000 0.326381000000000 0.247820000000000 0.285215000000000 0.211694000000000 
0.628473000000000 0.286633000000000 0.233723000000000 0.263134000000000 0.219645000000000 
0.551837000000000 0.273206000000000 0.259189000000000 0.331982000000000 0.219817000000000 
0.563551000000000 0.260811000000000 0.258558000000000 0.172020000000000 0.172567000000000 
0.570974000000000 0.351673000000000 0.252753000000000 0.351897000000000 0.232650000000000 
0.561014000000000 0.273942000000000 0.257036000000000 0.315474000000000 0.183787000000000 
0.597889000000000 0.325345000000000 0.265965000000000 0.373906000000000 0.228165000000000 
0.589520000000000 0.364512000000000 0.256269000000000 0.351298000000000 0.260222000000000 
0.558989000000000 0.288087000000000 0.262438000000000 0.285820000000000 0.206419000000000 
0.565415000000000 0.302191000000000 0.233283000000000 0.315360000000000 0.197143000000000 
0.592366000000000 0.336195000000000 0.258977000000000 0.336621000000000 0.251550000000000 
0.597481000000000 0.355117000000000 0.260587000000000 0.298299000000000 0.245580000000000 
0.596222000000000 0.250399000000000 0.254598000000000 0.307187000000000 0.221857000000000 
0.578180000000000 0.355740000000000 0.253307000000000 0.377557000000000 0.235522000000000 
0.599441000000000 0.314804000000000 0.228931000000000 0.361371000000000 0.223730000000000 
0.583135000000000 0.370431000000000 0.237193000000000 0.368398000000000 0.223030000000000 
0.588417000000000 0.323913000000000 0.233547000000000 0.308505000000000 0.240715000000000 
0.611519000000000 0.309566000000000 0.250871000000000 0.277834000000000 0.221259000000000 
0.623823000000000 0.301674000000000 0.239354000000000 0.299669000000000 0.236636000000000 
0.564820000000000 0.375654000000000 0.249995000000000 0.358180000000000 0.235895000000000 
0.564653000000000 0.371954000000000 0.225463000000000 0.406584000000000 0.273091000000000 
0.546421000000000 0.437562000000000 0.252328000000000 0.380178000000000 0.294466000000000 
0.577694000000000 0.347170000000000 0.244463000000000 0.343350000000000 0.233551000000000 
0.597249000000000 0.321440000000000 0.244044000000000 0.371509000000000 0.225930000000000 
0.608484000000000 0.323738000000000 0.267769000000000 0.329389000000000 0.228977000000000 
0.583284000000000 0.348254000000000 0.244715000000000 0.359823000000000 0.253711000000000 
0.584099000000000 0.396065000000000 0.235097000000000 0.371669000000000 0.277514000000000 
0.576566000000000 0.280391000000000 0.252676000000000 0.287854000000000 0.210528000000000 
0.580041000000000 0.285794000000000 0.257641000000000 0.269224000000000 0.185980000000000 
0.609346000000000 0.315725000000000 0.246548000000000 0.306922000000000 0.223995000000000 
0.595957000000000 0.340423000000000 0.244468000000000 0.328301000000000 0.194177000000000 
0.635812000000000 0.331646000000000 0.296919000000000 0.245188000000000 0.245485000000000 
0.594670000000000 0.298730000000000 0.270524000000000 0.320992000000000 0.225639000000000 
0.566970000000000 0.391449000000000 0.247667000000000 0.363376000000000 0.242011000000000 
0.593346000000000 0.328257000000000 0.275571000000000 0.300433000000000 0.222568000000000 
0.609552000000000 0.377451000000000 0.231089000000000 0.355111000000000 0.259175000000000 
0.600748000000000 0.318920000000000 0.263968000000000 0.365662000000000 0.272153000000000 
0.596119000000000 0.308829000000000 0.254226000000000 0.346952000000000 0.214748000000000 
0.591224000000000 0.332591000000000 0.270729000000000 0.319014000000000 0.243943000000000 
0.572660000000000 0.310654000000000 0.269616000000000 0.324963000000000 0.217624000000000 
0.580310000000000 0.335021000000000 0.233865000000000 0.347236000000000 0.235822000000000 
0.621700000000000 0.304227000000000 0.242134000000000 0.315687000000000 0.261648000000000 
0.609436000000000 0.333834000000000 0.226332000000000 0.259347000000000 0.214915000000000 
0.583082000000000 0.356114000000000 0.256846000000000 0.360452000000000 0.264606000000000 
0.520902000000000 0.261918000000000 0.223587000000000 0.172158000000000 0.165532000000000 
0.530246000000000 0.228097000000000 0.260178000000000 0.236337000000000 0.200635000000000 
0.588107000000000 0.343873000000000 0.241895000000000 0.319546000000000 0.239751000000000 
0.597358000000000 0.337502000000000 0.252740000000000 0.378571000000000 0.266177000000000 
0.636325000000000 0.294677000000000 0.230631000000000 0.307087000000000 0.243424000000000 
0.586527000000000 0.319740000000000 0.265778000000000 0.347099000000000 0.238298000000000 
0.582908000000000 0.334032000000000 0.266077000000000 0.356666000000000 0.219617000000000 
0.616360000000000 0.327917000000000 0.245916000000000 0.350441000000000 0.241281000000000 
0.573735000000000 0.251289000000000 0.253560000000000 0.281907000000000 0.218620000000000 
0.574230000000000 0.290120000000000 0.258544000000000 0.207963000000000 0.188885000000000 
0.612506000000000 0.328477000000000 0.250160000000000 0.315727000000000 0.270518000000000 
0.577968000000000 0.353657000000000 0.227550000000000 0.320627000000000 0.213899000000000 
0.596461000000000 0.308849000000000 0.257760000000000 0.322382000000000 0.239171000000000 
0.581746000000000 0.299799000000000 0.245210000000000 0.316651000000000 0.202786000000000 
0.597430000000000 0.358326000000000 0.250074000000000 0.375998000000000 0.284404000000000 
0.594529000000000 0.342264000000000 0.226191000000000 0.336145000000000 0.233537000000000 
0.571239000000000 0.361792000000000 0.256179000000000 0.381778000000000 0.250720000000000 
0.470934000000000 0.216711000000000 0.253289000000000 0.197841000000000 0.159944000000000 
0.566601000000000 0.360121000000000 0.243955000000000 0.368724000000000 0.259151000000000 
0.590620000000000 0.302415000000000 0.237900000000000 0.329290000000000 0.208920000000000 
0.466596000000000 0.175022000000000 0.251564000000000 0.207382000000000 0.250431000000000 
0.580903000000000 0.319352000000000 0.264777000000000 0.253248000000000 0.163881000000000 
0.583568000000000 0.309125000000000 0.250053000000000 0.330564000000000 0.245722000000000 
0.595112000000000 0.280375000000000 0.237646000000000 0.370042000000000 0.220609000000000 
0.590286000000000 0.319661000000000 0.246824000000000 0.283029000000000 0.215579000000000 
0.591337000000000 0.335354000000000 0.244750000000000 0.348931000000000 0.239984000000000 
0.568395000000000 0.233908000000000 0.268574000000000 0.245392000000000 0.219739000000000 
0.587948000000000 0.324986000000000 0.265480000000000 0.315424000000000 0.231697000000000 
0.623600000000000 0.332982000000000 0.237289000000000 0.355251000000000 0.268406000000000 
0.599872000000000 0.306009000000000 0.228244000000000 0.344549000000000 0.221048000000000 
0.603578000000000 0.250771000000000 0.249963000000000 0.315055000000000 0.204590000000000 
0.588950000000000 0.309638000000000 0.230235000000000 0.352380000000000 0.223452000000000 
0.576718000000000 0.277696000000000 0.265038000000000 0.287519000000000 0.203543000000000 
0.591312000000000 0.380566000000000 0.257540000000000 0.334051000000000 0.259084000000000 
0.593159000000000 0.341116000000000 0.213286000000000 0.330890000000000 0.236686000000000 
0.652162000000000 0.286919000000000 0.245860000000000 0.322927000000000 0.224307000000000 
0.591096000000000 0.366115000000000 0.250071000000000 0.348974000000000 0.228420000000000 
0.580971000000000 0.359503000000000 0.253837000000000 0.399841000000000 0.277209000000000 
0.590553000000000 0.318372000000000 0.244971000000000 0.316978000000000 0.245526000000000 
0.607904000000000 0.314050000000000 0.248846000000000 0.319898000000000 0.238192000000000 
0.603484000000000 0.324839000000000 0.247475000000000 0.315698000000000 0.244103000000000 
0.574354000000000 0.344192000000000 0.253445000000000 0.373897000000000 0.256771000000000 
0.584742000000000 0.343491000000000 0.241103000000000 0.368597000000000 0.228594000000000 
0.582329000000000 0.365284000000000 0.236466000000000 0.349491000000000 0.252489000000000 
0.579336000000000 0.377722000000000 0.241622000000000 0.334397000000000 0.223359000000000 
0.579922000000000 0.309155000000000 0.254728000000000 0.329823000000000 0.251530000000000 
0.614394000000000 0.291936000000000 0.231454000000000 0.292761000000000 0.254451000000000 
0.575826000000000 0.350171000000000 0.244176000000000 0.384322000000000 0.242838000000000 
0.594451000000000 0.327698000000000 0.262561000000000 0.300283000000000 0.227398000000000 
0.621438000000000 0.332514000000000 0.251853000000000 0.289345000000000 0.257277000000000 
0.575491000000000 0.372043000000000 0.255527000000000 0.403333000000000 0.258580000000000 
0.611365000000000 0.368152000000000 0.269897000000000 0.311723000000000 0.238230000000000 
0.558585000000000 0.373554000000000 0.270186000000000 0.384685000000000 0.281492000000000 
0.613233000000000 0.303483000000000 0.265244000000000 0.373113000000000 0.280702000000000 
0.583758000000000 0.329306000000000 0.255400000000000 0.345718000000000 0.222622000000000 
0.571958000000000 0.363949000000000 0.259598000000000 0.376892000000000 0.265765000000000 
0.588628000000000 0.343057000000000 0.243855000000000 0.347666000000000 0.227164000000000 
0.572480000000000 0.359548000000000 0.244186000000000 0.303241000000000 0.231140000000000 
0.587029000000000 0.325956000000000 0.262613000000000 0.339617000000000 0.248419000000000 
0.594393000000000 0.303021000000000 0.247696000000000 0.345920000000000 0.276210000000000 
0.575685000000000 0.335352000000000 0.254036000000000 0.365921000000000 0.208022000000000 
0.600819000000000 0.326972000000000 0.254205000000000 0.314608000000000 0.228914000000000 
0.582113000000000 0.317438000000000 0.294981000000000 0.369362000000000 0.241271000000000 
0.573228000000000 0.399185000000000 0.257485000000000 0.368729000000000 0.240428000000000 
0.590463000000000 0.298447000000000 0.259788000000000 0.294965000000000 0.246168000000000 
0.582991000000000 0.337203000000000 0.233300000000000 0.292380000000000 0.190631000000000 
0.588395000000000 0.366154000000000 0.249776000000000 0.312664000000000 0.228609000000000 
0.594480000000000 0.313218000000000 0.236686000000000 0.335076000000000 0.250370000000000 
0.595878000000000 0.322609000000000 0.237053000000000 0.285085000000000 0.239379000000000 
0.558718000000000 0.289226000000000 0.252953000000000 0.258385000000000 0.182959000000000 
0.610793000000000 0.313476000000000 0.226901000000000 0.336103000000000 0.238512000000000 
0.604565000000000 0.316781000000000 0.229671000000000 0.348663000000000 0.243626000000000 
0.604714000000000 0.329590000000000 0.243405000000000 0.332638000000000 0.253450000000000 
0.573192000000000 0.338213000000000 0.254381000000000 0.370652000000000 0.268346000000000 
0.591251000000000 0.307983000000000 0.268805000000000 0.294550000000000 0.228383000000000 
0.593153000000000 0.292843000000000 0.264392000000000 0.310920000000000 0.214261000000000 
0.586122000000000 0.345709000000000 0.222142000000000 0.365697000000000 0.257824000000000 
0.566306000000000 0.381751000000000 0.268880000000000 0.391800000000000 0.250475000000000 
0.599560000000000 0.319043000000000 0.245170000000000 0.317553000000000 0.209994000000000 
0.583287000000000 0.293716000000000 0.249553000000000 0.354421000000000 0.207747000000000 
0.592644000000000 0.256593000000000 0.236049000000000 0.246120000000000 0.208713000000000 
0.558578000000000 0.417639000000000 0.217473000000000 0.373660000000000 0.238854000000000 
0.587166000000000 0.307301000000000 0.286185000000000 0.349378000000000 0.253438000000000 
0.580889000000000 0.333706000000000 0.246482000000000 0.388781000000000 0.260793000000000 
0.598671000000000 0.323429000000000 0.235020000000000 0.356954000000000 0.269108000000000 
0.618343000000000 0.290081000000000 0.249076000000000 0.330813000000000 0.265688000000000 
0.561130000000000 0.394627000000000 0.242315000000000 0.391558000000000 0.286762000000000 
0.569260000000000 0.331209000000000 0.226143000000000 0.336783000000000 0.234501000000000 
0.595299000000000 0.278770000000000 0.276246000000000 0.291662000000000 0.244813000000000 
0.617856000000000 0.359051000000000 0.287330000000000 0.323232000000000 0.262930000000000 
0.601227000000000 0.333189000000000 0.245853000000000 0.345659000000000 0.247498000000000 
0.571223000000000 0.398701000000000 0.261689000000000 0.342997000000000 0.235254000000000 
0.590542000000000 0.278432000000000 0.251450000000000 0.263101000000000 0.234645000000000 
0.570556000000000 0.400911000000000 0.251903000000000 0.357076000000000 0.235624000000000 
0.569497000000000 0.365949000000000 0.234471000000000 0.353299000000000 0.272111000000000 
0.579511000000000 0.297754000000000 0.243244000000000 0.334817000000000 0.221288000000000 
0.564226000000000 0.367735000000000 0.240314000000000 0.371386000000000 0.242698000000000 
0.589024000000000 0.289446000000000 0.242276000000000 0.334484000000000 0.216728000000000 
0.605580000000000 0.325073000000000 0.232637000000000 0.312349000000000 0.208377000000000 
0.604425000000000 0.351360000000000 0.244173000000000 0.304044000000000 0.253235000000000 
0.580960000000000 0.337878000000000 0.258455000000000 0.312372000000000 0.235912000000000 
0.579745000000000 0.280264000000000 0.236302000000000 0.278703000000000 0.221511000000000 
0.590509000000000 0.300913000000000 0.267176000000000 0.337122000000000 0.219899000000000 
0.568658000000000 0.351233000000000 0.246112000000000 0.367660000000000 0.241418000000000 
0.598666000000000 0.298291000000000 0.255197000000000 0.347376000000000 0.242641000000000 
0.584660000000000 0.339064000000000 0.260468000000000 0.332753000000000 0.243758000000000 
0.589203000000000 0.280858000000000 0.258095000000000 0.342654000000000 0.235756000000000 
0.577932000000000 0.374082000000000 0.235950000000000 0.386223000000000 0.238459000000000 
0.576900000000000 0.328825000000000 0.249272000000000 0.352943000000000 0.235780000000000 
0.585533000000000 0.303514000000000 0.258794000000000 0.307582000000000 0.249577000000000 
0.543611000000000 0.218355000000000 0.258008000000000 0.135330000000000 0.175350000000000 
0.592141000000000 0.330869000000000 0.260668000000000 0.357507000000000 0.240554000000000 
0.604511000000000 0.299098000000000 0.245345000000000 0.334523000000000 0.235640000000000 
0.598513000000000 0.321153000000000 0.252651000000000 0.342493000000000 0.261850000000000 
0.602428000000000 0.320754000000000 0.239233000000000 0.308922000000000 0.240687000000000 
0.583708000000000 0.349712000000000 0.250399000000000 0.385277000000000 0.274973000000000 
0.586844000000000 0.312763000000000 0.247104000000000 0.279720000000000 0.211006000000000 
0.570843000000000 0.375294000000000 0.237419000000000 0.395256000000000 0.287101000000000 
0.596959000000000 0.346195000000000 0.244668000000000 0.353184000000000 0.244235000000000 
0.558092000000000 0.341513000000000 0.240485000000000 0.389600000000000 0.261232000000000 
0.596739000000000 0.353810000000000 0.231625000000000 0.310547000000000 0.198888000000000 
0.583609000000000 0.318019000000000 0.244422000000000 0.287224000000000 0.213110000000000 
0.587106000000000 0.326195000000000 0.247102000000000 0.348650000000000 0.244718000000000 
0.583370000000000 0.292627000000000 0.260061000000000 0.279937000000000 0.227985000000000 
0.585530000000000 0.352906000000000 0.249991000000000 0.335170000000000 0.230281000000000 
0.548953000000000 0.376841000000000 0.258174000000000 0.402683000000000 0.282662000000000 
0.575786000000000 0.372844000000000 0.258601000000000 0.382173000000000 0.271472000000000 
0.579157000000000 0.358935000000000 0.233467000000000 0.318449000000000 0.214564000000000 
0.552453000000000 0.367051000000000 0.244699000000000 0.432812000000000 0.255637000000000 
0.609744000000000 0.324448000000000 0.239377000000000 0.305222000000000 0.230341000000000 
0.600415000000000 0.333760000000000 0.246078000000000 0.293430000000000 0.197073000000000 
0.579207000000000 0.293718000000000 0.265012000000000 0.411066000000000 0.266431000000000 
0.577595000000000 0.277532000000000 0.262284000000000 0.301033000000000 0.210464000000000 
0.599513000000000 0.304654000000000 0.271946000000000 0.370479000000000 0.242423000000000 
0.593598000000000 0.352107000000000 0.255710000000000 0.358548000000000 0.245550000000000 
0.578322000000000 0.321383000000000 0.274976000000000 0.380761000000000 0.233366000000000 
0.592870000000000 0.269752000000000 0.242940000000000 0.259848000000000 0.220659000000000 
0.591837000000000 0.318723000000000 0.236530000000000 0.385457000000000 0.261000000000000 
0.577243000000000 0.308166000000000 0.267768000000000 0.289409000000000 0.202596000000000 
0.593958000000000 0.328079000000000 0.267695000000000 0.337894000000000 0.281733000000000 
0.603056000000000 0.281499000000000 0.241886000000000 0.303597000000000 0.222695000000000 
0.601230000000000 0.327094000000000 0.248237000000000 0.369110000000000 0.252255000000000 
0.585848000000000 0.322614000000000 0.275790000000000 0.289624000000000 0.239825000000000 
0.602975000000000 0.299788000000000 0.245409000000000 0.338651000000000 0.241588000000000 
0.579016000000000 0.310941000000000 0.253963000000000 0.327419000000000 0.245370000000000 
0.597480000000000 0.290419000000000 0.241159000000000 0.258659000000000 0.215602000000000 
0.578095000000000 0.348753000000000 0.254406000000000 0.337651000000000 0.243544000000000 
0.563441000000000 0.334823000000000 0.243071000000000 0.373107000000000 0.255357000000000 
0.621849000000000 0.297499000000000 0.219255000000000 0.338470000000000 0.268886000000000 
0.578689000000000 0.386411000000000 0.258080000000000 0.410188000000000 0.255502000000000 
0.592805000000000 0.322902000000000 0.243285000000000 0.344261000000000 0.227213000000000 
0.601538000000000 0.345988000000000 0.247972000000000 0.280592000000000 0.211097000000000 
0.587210000000000 0.297574000000000 0.242049000000000 0.354018000000000 0.238561000000000 
0.597955000000000 0.348947000000000 0.247874000000000 0.381333000000000 0.275298000000000 
0.568583000000000 0.408966000000000 0.243622000000000 0.368119000000000 0.264398000000000 
0.610654000000000 0.334827000000000 0.249732000000000 0.357780000000000 0.251606000000000 
0.603027000000000 0.336139000000000 0.251713000000000 0.377264000000000 0.269441000000000 
0.588468000000000 0.320434000000000 0.248236000000000 0.326804000000000 0.253192000000000 
0.567201000000000 0.340094000000000 0.255659000000000 0.410015000000000 0.273729000000000 
0.594062000000000 0.329067000000000 0.251836000000000 0.312433000000000 0.206524000000000 
0.597368000000000 0.376821000000000 0.234706000000000 0.352833000000000 0.259918000000000 
0.567428000000000 0.342592000000000 0.215410000000000 0.325795000000000 0.237721000000000 
0.568856000000000 0.335704000000000 0.244753000000000 0.368902000000000 0.267255000000000 
0.575309000000000 0.297653000000000 0.246187000000000 0.294609000000000 0.212608000000000 
0.585250000000000 0.290483000000000 0.248607000000000 0.224816000000000 0.197826000000000 
0.556998000000000 0.368551000000000 0.230446000000000 0.401218000000000 0.241565000000000 
0.588860000000000 0.319726000000000 0.274922000000000 0.297284000000000 0.270950000000000 
0.628033000000000 0.308082000000000 0.236923000000000 0.274524000000000 0.229132000000000 
0.584026000000000 0.312278000000000 0.274791000000000 0.310027000000000 0.199001000000000 
0.587160000000000 0.291305000000000 0.261708000000000 0.269061000000000 0.225717000000000 
0.590026000000000 0.343428000000000 0.253483000000000 0.326741000000000 0.222351000000000 
0.597631000000000 0.286599000000000 0.227258000000000 0.267561000000000 0.222709000000000 
0.590578000000000 0.361769000000000 0.252221000000000 0.321548000000000 0.250177000000000 
0.592105000000000 0.267332000000000 0.234819000000000 0.246304000000000 0.206369000000000 
0.626224000000000 0.291022000000000 0.263341000000000 0.289000000000000 0.244040000000000 
0.624446000000000 0.315739000000000 0.242872000000000 0.361029000000000 0.270736000000000 
0.598498000000000 0.293080000000000 0.278018000000000 0.252593000000000 0.229412000000000 
0.599337000000000 0.288168000000000 0.256081000000000 0.320053000000000 0.237233000000000 
0.587041000000000 0.370711000000000 0.244380000000000 0.299029000000000 0.226823000000000 
0.583013000000000 0.343401000000000 0.248599000000000 0.351026000000000 0.256102000000000 
0.601054000000000 0.331635000000000 0.245777000000000 0.344985000000000 0.262097000000000 
0.595867000000000 0.340725000000000 0.274781000000000 0.294708000000000 0.237009000000000 
0.582078000000000 0.361544000000000 0.262964000000000 0.385672000000000 0.275112000000000 
0.584831000000000 0.335741000000000 0.252404000000000 0.309291000000000 0.205006000000000 
0.586236000000000 0.297752000000000 0.259010000000000 0.314825000000000 0.215508000000000 
0.608570000000000 0.363868000000000 0.254389000000000 0.310177000000000 0.243017000000000 
0.587050000000000 0.359817000000000 0.245773000000000 0.356391000000000 0.244005000000000 
0.597687000000000 0.310331000000000 0.258345000000000 0.334932000000000 0.229677000000000 
0.593527000000000 0.319655000000000 0.271439000000000 0.341904000000000 0.226690000000000 
0.576409000000000 0.361449000000000 0.251777000000000 0.362565000000000 0.249036000000000 
0.623597000000000 0.302629000000000 0.249166000000000 0.335004000000000 0.247541000000000 
0.587000000000000 0.321352000000000 0.250004000000000 0.340747000000000 0.242582000000000 
0.631229000000000 0.295594000000000 0.240882000000000 0.330305000000000 0.266628000000000 
0.576571000000000 0.367753000000000 0.252739000000000 0.324741000000000 0.211740000000000 
0.604262000000000 0.328927000000000 0.255207000000000 0.361610000000000 0.288989000000000 
0.577617000000000 0.349508000000000 0.237693000000000 0.318329000000000 0.240481000000000 
0.572105000000000 0.361473000000000 0.243527000000000 0.393117000000000 0.262016000000000 
0.620104000000000 0.322507000000000 0.257190000000000 0.343862000000000 0.260022000000000 
0.608536000000000 0.326485000000000 0.258658000000000 0.323915000000000 0.202710000000000 
0.563280000000000 0.335654000000000 0.244093000000000 0.384647000000000 0.243168000000000 
0.520488000000000 0.375186000000000 0.257340000000000 0.452735000000000 0.311160000000000 
0.601776000000000 0.332894000000000 0.245157000000000 0.312237000000000 0.256691000000000 
0.592607000000000 0.370958000000000 0.263865000000000 0.289919000000000 0.209824000000000 
0.582280000000000 0.321743000000000 0.234654000000000 0.327768000000000 0.231081000000000 
0.560665000000000 0.378055000000000 0.260913000000000 0.344854000000000 0.231167000000000 
0.589569000000000 0.345691000000000 0.289051000000000 0.379588000000000 0.250290000000000 
0.607475000000000 0.299715000000000 0.259565000000000 0.344796000000000 0.240154000000000 
0.633348000000000 0.275426000000000 0.251363000000000 0.286552000000000 0.237570000000000 
0.599273000000000 0.347055000000000 0.264038000000000 0.377088000000000 0.229643000000000 
0.579931000000000 0.309798000000000 0.257508000000000 0.335194000000000 0.234332000000000 
0.585094000000000 0.309007000000000 0.253262000000000 0.355172000000000 0.274307000000000 
0.617762000000000 0.294333000000000 0.245655000000000 0.314681000000000 0.233847000000000 
0.577149000000000 0.282097000000000 0.251763000000000 0.303512000000000 0.225197000000000 
0.569701000000000 0.360460000000000 0.235416000000000 0.410293000000000 0.270562000000000 
0.593255000000000 0.329625000000000 0.235866000000000 0.290113000000000 0.216269000000000 
0.604666000000000 0.297000000000000 0.272521000000000 0.283460000000000 0.197007000000000 
0.582868000000000 0.354068000000000 0.253819000000000 0.322271000000000 0.253026000000000 
0.576844000000000 0.324989000000000 0.252192000000000 0.413301000000000 0.280484000000000 
0.590640000000000 0.327151000000000 0.245451000000000 0.382898000000000 0.250190000000000 
0.562100000000000 0.401839000000000 0.257163000000000 0.367780000000000 0.259260000000000 
0.585178000000000 0.319466000000000 0.231316000000000 0.346056000000000 0.251642000000000 
0.590800000000000 0.356059000000000 0.256050000000000 0.329788000000000 0.248486000000000 
0.610872000000000 0.259107000000000 0.221099000000000 0.261551000000000 0.210830000000000 
0.567670000000000 0.317791000000000 0.268003000000000 0.287544000000000 0.200549000000000 
0.586950000000000 0.351989000000000 0.252641000000000 0.315395000000000 0.206977000000000 
0.633489000000000 0.301948000000000 0.217790000000000 0.312676000000000 0.264476000000000 
0.568511000000000 0.292901000000000 0.240293000000000 0.298430000000000 0.209899000000000 
0.602112000000000 0.330831000000000 0.256295000000000 0.360267000000000 0.249942000000000 
0.547855000000000 0.415286000000000 0.269598000000000 0.383578000000000 0.248022000000000 
0.560684000000000 0.362220000000000 0.250847000000000 0.388338000000000 0.283014000000000 
0.561378000000000 0.365968000000000 0.243752000000000 0.347569000000000 0.245693000000000 
0.556904000000000 0.205536000000000 0.248935000000000 0.284232000000000 0.194508000000000 
0.575285000000000 0.350666000000000 0.236734000000000 0.368248000000000 0.235480000000000 
0.600677000000000 0.297204000000000 0.247489000000000 0.346254000000000 0.229350000000000 
0.596884000000000 0.380739000000000 0.278829000000000 0.328320000000000 0.281155000000000 
0.580006000000000 0.253855000000000 0.252892000000000 0.291115000000000 0.213383000000000 
0.607752000000000 0.305179000000000 0.234514000000000 0.399696000000000 0.238502000000000 
0.597418000000000 0.304419000000000 0.243316000000000 0.282201000000000 0.217941000000000 
0.608270000000000 0.279467000000000 0.237356000000000 0.336582000000000 0.214922000000000 
0.590011000000000 0.361508000000000 0.229572000000000 0.311417000000000 0.246485000000000 
0.594770000000000 0.329444000000000 0.262749000000000 0.283079000000000 0.224563000000000 
0.591699000000000 0.351327000000000 0.249646000000000 0.316600000000000 0.216685000000000 
0.595428000000000 0.382179000000000 0.243241000000000 0.315234000000000 0.271995000000000 
0.616579000000000 0.330181000000000 0.230489000000000 0.304013000000000 0.244255000000000 
0.595407000000000 0.347784000000000 0.250323000000000 0.343732000000000 0.261679000000000 
0.583635000000000 0.332259000000000 0.227025000000000 0.340307000000000 0.223144000000000 
0.548320000000000 0.383324000000000 0.247311000000000 0.402625000000000 0.231501000000000 
0.597653000000000 0.349154000000000 0.235599000000000 0.320821000000000 0.238949000000000 
0.586565000000000 0.358362000000000 0.260122000000000 0.348791000000000 0.260062000000000 
0.579562000000000 0.274966000000000 0.235224000000000 0.295309000000000 0.246110000000000 
0.597101000000000 0.304495000000000 0.251096000000000 0.357332000000000 0.267573000000000 
0.465078000000000 0.213926000000000 0.291170000000000 0.221984000000000 0.229280000000000 
0.581865000000000 0.216745000000000 0.242187000000000 0.251575000000000 0.187407000000000 
0.592960000000000 0.298474000000000 0.273045000000000 0.372371000000000 0.204463000000000 
0.570374000000000 0.365237000000000 0.239727000000000 0.374075000000000 0.265030000000000 
0.580143000000000 0.307097000000000 0.260293000000000 0.383446000000000 0.234617000000000 
0.459662000000000 0.186923000000000 0.268758000000000 0.176007000000000 0.244771000000000 
0.559129000000000 0.225349000000000 0.260769000000000 0.227780000000000 0.223675000000000 
0.481151000000000 0.364426000000000 0.241745000000000 0.300609000000000 0.277428000000000 
0.584427000000000 0.280927000000000 0.268282000000000 0.281916000000000 0.204446000000000 
0.388561000000000 0.219583000000000 0.304769000000000 0.204489000000000 0.205843000000000 
0.578207000000000 0.400203000000000 0.244525000000000 0.368791000000000 0.280426000000000 
0.527025000000000 0.376682000000000 0.227216000000000 0.399924000000000 0.273181000000000 
0.610431000000000 0.313843000000000 0.265947000000000 0.329984000000000 0.266717000000000 
0.590709000000000 0.287346000000000 0.285386000000000 0.261112000000000 0.259076000000000 
0.589318000000000 0.274677000000000 0.235677000000000 0.282431000000000 0.205675000000000 
0.572479000000000 0.227324000000000 0.243401000000000 0.314180000000000 0.215581000000000 
0.524188000000000 0.429737000000000 0.254538000000000 0.419310000000000 0.261025000000000 
0.572480000000000 0.358507000000000 0.240132000000000 0.368033000000000 0.266536000000000 
0.543235000000000 0.403980000000000 0.251758000000000 0.414519000000000 0.294418000000000 
0.596845000000000 0.243455000000000 0.243592000000000 0.287668000000000 0.215728000000000 
0.557441000000000 0.210099000000000 0.253730000000000 0.228518000000000 0.204174000000000 
0.583312000000000 0.327683000000000 0.253200000000000 0.275540000000000 0.225709000000000 
0.493917000000000 0.244672000000000 0.255626000000000 0.250019000000000 0.180410000000000 
0.568489000000000 0.254566000000000 0.231749000000000 0.293682000000000 0.177852000000000 
0.521423000000000 0.395336000000000 0.243848000000000 0.397470000000000 0.266792000000000 
0.538374000000000 0.255569000000000 0.238524000000000 0.233767000000000 0.185022000000000 
0.573204000000000 0.229539000000000 0.278023000000000 0.243920000000000 0.187243000000000 
0.517314000000000 0.202120000000000 0.246354000000000 0.238653000000000 0.168750000000000 
0.593414000000000 0.252846000000000 0.258844000000000 0.273166000000000 0.234572000000000 
0.545150000000000 0.190579000000000 0.270155000000000 0.229992000000000 0.212294000000000 
0.572630000000000 0.256404000000000 0.281220000000000 0.287357000000000 0.192773000000000 
0.595215000000000 0.286718000000000 0.271624000000000 0.230154000000000 0.232071000000000 
0.581919000000000 0.256603000000000 0.248203000000000 0.259856000000000 0.222892000000000 
0.573364000000000 0.316971000000000 0.256081000000000 0.293005000000000 0.206091000000000 
0.564151000000000 0.254121000000000 0.265898000000000 0.252021000000000 0.221421000000000 
0.618786000000000 0.359600000000000 0.250890000000000 0.312432000000000 0.285712000000000 
0.576135000000000 0.273490000000000 0.222140000000000 0.218759000000000 0.187226000000000 
0.577950000000000 0.228003000000000 0.264144000000000 0.271201000000000 0.206577000000000 
0.598591000000000 0.300318000000000 0.254074000000000 0.349065000000000 0.252008000000000 
0.590245000000000 0.307672000000000 0.249979000000000 0.328720000000000 0.246245000000000 
0.473031000000000 0.185701000000000 0.279159000000000 0.195684000000000 0.261024000000000 
0.591016000000000 0.323753000000000 0.236473000000000 0.362327000000000 0.253213000000000 
0.602857000000000 0.272299000000000 0.244352000000000 0.277088000000000 0.218894000000000 
0.478324000000000 0.190158000000000 0.280367000000000 0.250148000000000 0.234795000000000 
0.539591000000000 0.414865000000000 0.236727000000000 0.382986000000000 0.250255000000000 
0.510132000000000 0.240167000000000 0.254242000000000 0.219534000000000 0.195189000000000 
0.522221000000000 0.199990000000000 0.273270000000000 0.272574000000000 0.221219000000000 
0.582812000000000 0.408024000000000 0.231792000000000 0.308284000000000 0.229364000000000 
0.577893000000000 0.359501000000000 0.246471000000000 0.404192000000000 0.282414000000000 
0.566262000000000 0.356396000000000 0.232281000000000 0.365655000000000 0.262427000000000 
0.566276000000000 0.337625000000000 0.224270000000000 0.411785000000000 0.288115000000000 
0.587172000000000 0.297698000000000 0.256740000000000 0.344141000000000 0.248866000000000 
0.524512000000000 0.254708000000000 0.252177000000000 0.246345000000000 0.143961000000000 
0.638592000000000 0.271606000000000 0.233666000000000 0.326719000000000 0.256603000000000 
0.507175000000000 0.416244000000000 0.241389000000000 0.429601000000000 0.281607000000000 
0.508138000000000 0.219856000000000 0.229393000000000 0.238106000000000 0.177064000000000 
0.565322000000000 0.276228000000000 0.248233000000000 0.337469000000000 0.220101000000000 
0.565381000000000 0.355895000000000 0.241891000000000 0.352434000000000 0.226630000000000 
0.634436000000000 0.257447000000000 0.238625000000000 0.325538000000000 0.251104000000000 
0.540839000000000 0.229699000000000 0.244517000000000 0.225017000000000 0.176626000000000 
0.588214000000000 0.325313000000000 0.254492000000000 0.353402000000000 0.254876000000000 
0.531869000000000 0.182320000000000 0.270903000000000 0.249212000000000 0.231539000000000 
0.572662000000000 0.354505000000000 0.239596000000000 0.385002000000000 0.271107000000000 
0.585125000000000 0.362089000000000 0.270793000000000 0.335959000000000 0.249384000000000 
0.572170000000000 0.389137000000000 0.252725000000000 0.348992000000000 0.238647000000000 
0.588457000000000 0.384187000000000 0.252581000000000 0.394379000000000 0.279101000000000 
0.564002000000000 0.350436000000000 0.244699000000000 0.369590000000000 0.272362000000000 
0.568089000000000 0.306662000000000 0.243546000000000 0.285352000000000 0.193873000000000 
0.583593000000000 0.324773000000000 0.238636000000000 0.348904000000000 0.278405000000000 
0.578886000000000 0.311231000000000 0.248570000000000 0.299703000000000 0.226427000000000 
0.585335000000000 0.257327000000000 0.279404000000000 0.261543000000000 0.202022000000000 
0.617585000000000 0.328214000000000 0.240564000000000 0.321724000000000 0.230632000000000 
0.482859000000000 0.225991000000000 0.295451000000000 0.221030000000000 0.185849000000000 
0.583218000000000 0.325991000000000 0.239280000000000 0.325202000000000 0.253701000000000 
0.555726000000000 0.233547000000000 0.264149000000000 0.210240000000000 0.205063000000000 
0.581741000000000 0.238627000000000 0.244391000000000 0.227999000000000 0.221978000000000 
0.506656000000000 0.194423000000000 0.296267000000000 0.178136000000000 0.291990000000000 
0.590919000000000 0.277802000000000 0.249935000000000 0.270272000000000 0.197036000000000 
0.624204000000000 0.312619000000000 0.263913000000000 0.314038000000000 0.284719000000000 
0.596976000000000 0.355931000000000 0.269186000000000 0.310551000000000 0.240370000000000 
0.508489000000000 0.205326000000000 0.262638000000000 0.208274000000000 0.212808000000000 
0.596057000000000 0.269616000000000 0.264938000000000 0.294723000000000 0.215272000000000 
0.610359000000000 0.330458000000000 0.268213000000000 0.324589000000000 0.253707000000000 
0.564338000000000 0.229682000000000 0.255878000000000 0.247892000000000 0.189075000000000 
0.508590000000000 0.225439000000000 0.252559000000000 0.196300000000000 0.178157000000000 
0.579460000000000 0.305174000000000 0.266116000000000 0.361678000000000 0.230701000000000 
0.589591000000000 0.274806000000000 0.253395000000000 0.267123000000000 0.242797000000000 
0.573764000000000 0.338105000000000 0.245653000000000 0.420074000000000 0.248944000000000 
0.563680000000000 0.259067000000000 0.251753000000000 0.289619000000000 0.187304000000000 
0.461626000000000 0.560428000000000 0.258391000000000 0.287571000000000 0.274275000000000 
0.514956000000000 0.450527000000000 0.247047000000000 0.378628000000000 0.252489000000000 
0.553178000000000 0.246164000000000 0.217437000000000 0.244862000000000 0.221239000000000 
0.572617000000000 0.230494000000000 0.250851000000000 0.256969000000000 0.226528000000000 
0.500295000000000 0.213826000000000 0.249780000000000 0.205652000000000 0.172281000000000 
0.583341000000000 0.317038000000000 0.268227000000000 0.281559000000000 0.204149000000000 
0.597605000000000 0.354786000000000 0.248827000000000 0.390382000000000 0.284346000000000 
0.539892000000000 0.251804000000000 0.253242000000000 0.264163000000000 0.239358000000000 
0.520854000000000 0.226890000000000 0.257125000000000 0.244926000000000 0.173106000000000 
0.575198000000000 0.277975000000000 0.252115000000000 0.305906000000000 0.204046000000000 
0.509459000000000 0.213731000000000 0.269296000000000 0.226517000000000 0.186247000000000 
0.593164000000000 0.348944000000000 0.255800000000000 0.319389000000000 0.252133000000000 
0.613692000000000 0.318931000000000 0.256260000000000 0.322036000000000 0.282333000000000 
0.484628000000000 0.199727000000000 0.289572000000000 0.209243000000000 0.204176000000000 
0.541635000000000 0.419649000000000 0.255523000000000 0.387556000000000 0.277528000000000 
0.537371000000000 0.385925000000000 0.241878000000000 0.437905000000000 0.282198000000000 
0.609425000000000 0.320368000000000 0.234716000000000 0.346574000000000 0.244951000000000 
0.590268000000000 0.247903000000000 0.239638000000000 0.281255000000000 0.201282000000000 
0.626984000000000 0.301427000000000 0.260963000000000 0.313038000000000 0.268359000000000 
0.593369000000000 0.329284000000000 0.258711000000000 0.365882000000000 0.235680000000000 
0.459376000000000 0.198035000000000 0.275487000000000 0.261897000000000 0.201352000000000 
0.541845000000000 0.234935000000000 0.260168000000000 0.222110000000000 0.181880000000000 
0.581369000000000 0.254303000000000 0.265454000000000 0.273869000000000 0.202889000000000 
0.528032000000000 0.223858000000000 0.242765000000000 0.232873000000000 0.204980000000000 
0.516855000000000 0.204985000000000 0.225115000000000 0.232130000000000 0.191400000000000 
0.601811000000000 0.341563000000000 0.266357000000000 0.344899000000000 0.241652000000000 
0.634572000000000 0.356905000000000 0.278538000000000 0.275889000000000 0.257850000000000 
0.587262000000000 0.258639000000000 0.258873000000000 0.271168000000000 0.244129000000000 
0.599959000000000 0.313382000000000 0.247669000000000 0.355777000000000 0.260990000000000 
0.577640000000000 0.262485000000000 0.272900000000000 0.271761000000000 0.204587000000000 
0.481997000000000 0.215867000000000 0.261609000000000 0.237102000000000 0.195314000000000 
0.591022000000000 0.238011000000000 0.260258000000000 0.298574000000000 0.221035000000000 
0.643120000000000 0.391603000000000 0.257251000000000 0.327422000000000 0.286888000000000 
0.534104000000000 0.400073000000000 0.267984000000000 0.388011000000000 0.303514000000000 
0.574479000000000 0.255203000000000 0.257334000000000 0.244680000000000 0.201843000000000 
0.575275000000000 0.331514000000000 0.261151000000000 0.382013000000000 0.227806000000000 
0.572338000000000 0.355523000000000 0.235975000000000 0.344252000000000 0.229080000000000 
0.539235000000000 0.396997000000000 0.234131000000000 0.417665000000000 0.301904000000000 
0.627382000000000 0.300843000000000 0.248275000000000 0.291983000000000 0.293392000000000 
0.573789000000000 0.264908000000000 0.266675000000000 0.308962000000000 0.194480000000000 
0.498321000000000 0.203300000000000 0.265231000000000 0.230227000000000 0.200370000000000 
0.468577000000000 0.206844000000000 0.270044000000000 0.223471000000000 0.265548000000000 
0.532785000000000 0.243769000000000 0.263820000000000 0.223997000000000 0.200436000000000 
0.587684000000000 0.300749000000000 0.265552000000000 0.286702000000000 0.270719000000000 
0.567884000000000 0.277580000000000 0.271453000000000 0.251819000000000 0.245960000000000 
0.584004000000000 0.276319000000000 0.249666000000000 0.251548000000000 0.229590000000000 
0.569304000000000 0.246736000000000 0.244288000000000 0.309194000000000 0.192074000000000 
0.521274000000000 0.241513000000000 0.253941000000000 0.220321000000000 0.221007000000000 
0.501840000000000 0.392588000000000 0.249709000000000 0.513241000000000 0.266336000000000 
0.535244000000000 0.213179000000000 0.282802000000000 0.237299000000000 0.216102000000000 
0.611694000000000 0.302001000000000 0.254269000000000 0.345916000000000 0.269171000000000 
0.583011000000000 0.373850000000000 0.257473000000000 0.368878000000000 0.271409000000000 
0.606919000000000 0.331495000000000 0.251831000000000 0.345787000000000 0.251676000000000 
0.575098000000000 0.374144000000000 0.276315000000000 0.326007000000000 0.224499000000000 
0.585922000000000 0.329076000000000 0.260988000000000 0.379616000000000 0.228681000000000 
0.576892000000000 0.354529000000000 0.251722000000000 0.378313000000000 0.252634000000000 
0.595177000000000 0.272435000000000 0.231574000000000 0.245007000000000 0.212147000000000 
0.535744000000000 0.265727000000000 0.284003000000000 0.234514000000000 0.213224000000000 
0.548869000000000 0.242393000000000 0.247683000000000 0.260079000000000 0.179519000000000 
0.513331000000000 0.222435000000000 0.261625000000000 0.212455000000000 0.225134000000000 
0.593671000000000 0.305160000000000 0.250159000000000 0.295673000000000 0.238687000000000 
0.469772000000000 0.218737000000000 0.285095000000000 0.218337000000000 0.205624000000000 
0.570160000000000 0.361840000000000 0.276138000000000 0.401455000000000 0.292171000000000 
0.596147000000000 0.377170000000000 0.266422000000000 0.322252000000000 0.287429000000000 
0.494311000000000 0.187146000000000 0.230681000000000 0.157790000000000 0.244417000000000 
0.575291000000000 0.207201000000000 0.247970000000000 0.266319000000000 0.207466000000000 
0.382041000000000 0.201256000000000 0.280543000000000 0.189893000000000 0.254448000000000 
0.509335000000000 0.211402000000000 0.261547000000000 0.173716000000000 0.220651000000000 
0.617819000000000 0.311566000000000 0.250063000000000 0.321385000000000 0.291451000000000 
0.418474000000000 0.192294000000000 0.293104000000000 0.198569000000000 0.240893000000000 
0.572510000000000 0.286214000000000 0.256209000000000 0.239955000000000 0.180283000000000 
0.574805000000000 0.359456000000000 0.251233000000000 0.348796000000000 0.239072000000000 
0.572889000000000 0.243967000000000 0.273169000000000 0.211275000000000 0.199940000000000 
0.617166000000000 0.290441000000000 0.259844000000000 0.282772000000000 0.233147000000000 
0.596725000000000 0.366429000000000 0.262976000000000 0.313468000000000 0.249986000000000 
0.521254000000000 0.212174000000000 0.288172000000000 0.217595000000000 0.222234000000000 
0.549946000000000 0.275618000000000 0.303346000000000 0.285130000000000 0.229400000000000 
0.566450000000000 0.259754000000000 0.221421000000000 0.222426000000000 0.166918000000000 
0.614080000000000 0.350718000000000 0.237047000000000 0.349045000000000 0.275705000000000 
0.503324000000000 0.227846000000000 0.281951000000000 0.206398000000000 0.197426000000000 
0.528658000000000 0.240986000000000 0.267266000000000 0.232954000000000 0.173114000000000 
0.580365000000000 0.260502000000000 0.253044000000000 0.281331000000000 0.202120000000000 
0.558477000000000 0.214115000000000 0.230284000000000 0.216494000000000 0.212507000000000 
0.598804000000000 0.299609000000000 0.231119000000000 0.284936000000000 0.246116000000000 
0.434013000000000 0.174322000000000 0.235948000000000 0.193119000000000 0.235473000000000 
0.505995000000000 0.391434000000000 0.250288000000000 0.414575000000000 0.272085000000000 
0.597453000000000 0.305147000000000 0.265183000000000 0.302347000000000 0.274107000000000 
0.528001000000000 0.203652000000000 0.251830000000000 0.195565000000000 0.216097000000000 
0.563205000000000 0.370415000000000 0.240121000000000 0.368488000000000 0.267763000000000 
0.543441000000000 0.214652000000000 0.247780000000000 0.227951000000000 0.194529000000000 
0.576928000000000 0.266843000000000 0.286845000000000 0.280052000000000 0.264398000000000 
0.529178000000000 0.211119000000000 0.289971000000000 0.217838000000000 0.203320000000000 
0.485226000000000 0.190685000000000 0.276090000000000 0.198733000000000 0.211600000000000 
0.521485000000000 0.234124000000000 0.239288000000000 0.262986000000000 0.175752000000000 
0.549760000000000 0.248961000000000 0.256811000000000 0.222147000000000 0.216126000000000 
0.583199000000000 0.274912000000000 0.268315000000000 0.294293000000000 0.206750000000000 
0.578023000000000 0.301861000000000 0.250475000000000 0.331825000000000 0.252419000000000 
0.596192000000000 0.321280000000000 0.229751000000000 0.308726000000000 0.252354000000000 
0.455461000000000 0.213971000000000 0.272520000000000 0.219507000000000 0.202313000000000 
0.559877000000000 0.226309000000000 0.259864000000000 0.236473000000000 0.203158000000000 
0.568552000000000 0.400683000000000 0.243177000000000 0.374398000000000 0.275907000000000 
0.586360000000000 0.237906000000000 0.250892000000000 0.227273000000000 0.191068000000000 
0.565893000000000 0.382150000000000 0.238071000000000 0.434002000000000 0.281260000000000 
0.499664000000000 0.239569000000000 0.266278000000000 0.209002000000000 0.184549000000000 
0.587507000000000 0.259151000000000 0.237283000000000 0.337151000000000 0.224283000000000 
0.528675000000000 0.401107000000000 0.241851000000000 0.410915000000000 0.307719000000000 
0.571146000000000 0.299802000000000 0.245252000000000 0.245038000000000 0.220597000000000 
0.629335000000000 0.310773000000000 0.215260000000000 0.331404000000000 0.269424000000000 
0.470869000000000 0.212561000000000 0.279857000000000 0.221728000000000 0.195162000000000 
0.581514000000000 0.264610000000000 0.237113000000000 0.309757000000000 0.199648000000000 
0.611798000000000 0.281582000000000 0.278640000000000 0.366430000000000 0.204820000000000 
0.591594000000000 0.320340000000000 0.224030000000000 0.364586000000000 0.224725000000000 
0.522750000000000 0.213200000000000 0.279456000000000 0.224359000000000 0.167011000000000 
0.448748000000000 0.222993000000000 0.282955000000000 0.205490000000000 0.173626000000000 
0.630527000000000 0.327932000000000 0.202901000000000 0.374429000000000 0.229840000000000 
0.612613000000000 0.250895000000000 0.260624000000000 0.244706000000000 0.251116000000000 
0.615002000000000 0.245737000000000 0.259580000000000 0.341480000000000 0.234688000000000 
0.588839000000000 0.336347000000000 0.249990000000000 0.325918000000000 0.240972000000000 
0.595544000000000 0.332679000000000 0.263435000000000 0.355254000000000 0.233381000000000 
0.608858000000000 0.336620000000000 0.261338000000000 0.371089000000000 0.241677000000000 
0.497907000000000 0.193550000000000 0.262317000000000 0.237961000000000 0.202669000000000 
0.467230000000000 0.165041000000000 0.280198000000000 0.289050000000000 0.246277000000000 
0.573328000000000 0.309966000000000 0.281674000000000 0.271134000000000 0.209251000000000 
0.571950000000000 0.221936000000000 0.251121000000000 0.246390000000000 0.210483000000000 
0.586206000000000 0.361177000000000 0.245402000000000 0.400743000000000 0.274723000000000 
0.581547000000000 0.314009000000000 0.248121000000000 0.329678000000000 0.209707000000000 
0.518885000000000 0.197814000000000 0.294292000000000 0.267857000000000 0.197029000000000 
0.522238000000000 0.182887000000000 0.287438000000000 0.245771000000000 0.187848000000000 
0.577954000000000 0.369490000000000 0.288832000000000 0.376731000000000 0.277925000000000 
0.586897000000000 0.312409000000000 0.226717000000000 0.330168000000000 0.198413000000000 
0.542396000000000 0.197960000000000 0.244449000000000 0.237476000000000 0.207694000000000 
0.567547000000000 0.356561000000000 0.255301000000000 0.378978000000000 0.292570000000000 
0.598778000000000 0.277672000000000 0.250130000000000 0.269632000000000 0.239865000000000 
0.579988000000000 0.374780000000000 0.241634000000000 0.407326000000000 0.276562000000000 
0.529192000000000 0.219867000000000 0.261270000000000 0.236688000000000 0.200206000000000 
0.513685000000000 0.210994000000000 0.264026000000000 0.236312000000000 0.167024000000000 
0.619732000000000 0.245007000000000 0.265561000000000 0.328772000000000 0.227400000000000 
0.620059000000000 0.310626000000000 0.258338000000000 0.283542000000000 0.253452000000000 
0.565819000000000 0.350899000000000 0.254231000000000 0.360188000000000 0.274006000000000 
0.600057000000000 0.334570000000000 0.255886000000000 0.366499000000000 0.296059000000000 
0.574800000000000 0.248592000000000 0.260322000000000 0.246350000000000 0.192333000000000 
0.581538000000000 0.285661000000000 0.238093000000000 0.233415000000000 0.204382000000000 
0.571622000000000 0.261371000000000 0.273880000000000 0.216265000000000 0.158864000000000 
0.582076000000000 0.307010000000000 0.247238000000000 0.307718000000000 0.228817000000000 
0.473523000000000 0.210611000000000 0.276605000000000 0.178413000000000 0.222392000000000 
0.464800000000000 0.169439000000000 0.288948000000000 0.208609000000000 0.245466000000000 
0.560334000000000 0.303097000000000 0.270768000000000 0.306939000000000 0.230357000000000 
0.526273000000000 0.225834000000000 0.278009000000000 0.252005000000000 0.217151000000000 
0.606185000000000 0.323746000000000 0.259970000000000 0.298098000000000 0.224438000000000 
0.582734000000000 0.360973000000000 0.257316000000000 0.414121000000000 0.256112000000000 
0.561393000000000 0.261515000000000 0.238795000000000 0.263832000000000 0.234017000000000 
0.463437000000000 0.421626000000000 0.249761000000000 0.392275000000000 0.267663000000000 
0.599178000000000 0.322079000000000 0.243204000000000 0.279370000000000 0.218954000000000 
0.439807000000000 0.220566000000000 0.281138000000000 0.221875000000000 0.204597000000000 
0.461517000000000 0.184596000000000 0.305036000000000 0.235200000000000 0.227354000000000 
0.589871000000000 0.264368000000000 0.229142000000000 0.272921000000000 0.198396000000000 
0.484622000000000 0.384984000000000 0.264432000000000 0.439330000000000 0.314151000000000 
0.469970000000000 0.225150000000000 0.315096000000000 0.205363000000000 0.183254000000000 
0.500786000000000 0.406889000000000 0.246012000000000 0.452360000000000 0.273102000000000 
0.537713000000000 0.231125000000000 0.242075000000000 0.269529000000000 0.191330000000000 
0.544049000000000 0.418304000000000 0.245052000000000 0.403551000000000 0.289045000000000 
0.579396000000000 0.355331000000000 0.248878000000000 0.407559000000000 0.282996000000000 
0.495390000000000 0.434621000000000 0.250257000000000 0.450309000000000 0.293914000000000 
0.486250000000000 0.436068000000000 0.251778000000000 0.396385000000000 0.277207000000000 
0.576245000000000 0.266064000000000 0.248068000000000 0.291866000000000 0.213757000000000 
0.496014000000000 0.420445000000000 0.253718000000000 0.411803000000000 0.262530000000000 
0.552794000000000 0.376521000000000 0.256570000000000 0.386957000000000 0.292690000000000 
0.614935000000000 0.283365000000000 0.259162000000000 0.337144000000000 0.221727000000000 
0.566341000000000 0.254763000000000 0.281388000000000 0.202903000000000 0.195560000000000 
0.580005000000000 0.318398000000000 0.272271000000000 0.294703000000000 0.196595000000000 
0.591345000000000 0.288896000000000 0.273504000000000 0.277980000000000 0.235368000000000 
0.602383000000000 0.302837000000000 0.255929000000000 0.369699000000000 0.241322000000000 
0.540680000000000 0.341457000000000 0.244768000000000 0.412810000000000 0.277457000000000 
0.602937000000000 0.329824000000000 0.279897000000000 0.316681000000000 0.288410000000000 
0.646284000000000 0.319794000000000 0.234739000000000 0.353269000000000 0.264291000000000 
0.589372000000000 0.285891000000000 0.225434000000000 0.321037000000000 0.214192000000000 
0.552528000000000 0.246807000000000 0.279508000000000 0.281046000000000 0.187924000000000 
0.581535000000000 0.306785000000000 0.272369000000000 0.323154000000000 0.214835000000000 
0.455242000000000 0.218257000000000 0.238880000000000 0.219004000000000 0.169377000000000 
0.586366000000000 0.305370000000000 0.262962000000000 0.301466000000000 0.237521000000000 
0.554651000000000 0.275039000000000 0.233074000000000 0.238971000000000 0.241252000000000 
0.629562000000000 0.317439000000000 0.247358000000000 0.207012000000000 0.209448000000000 
0.570530000000000 0.257499000000000 0.234607000000000 0.251894000000000 0.171318000000000 
0.590808000000000 0.265364000000000 0.248286000000000 0.307561000000000 0.230704000000000 
0.522652000000000 0.443491000000000 0.241575000000000 0.419206000000000 0.268728000000000 
0.512188000000000 0.420433000000000 0.265130000000000 0.410941000000000 0.299183000000000 
0.511239000000000 0.223031000000000 0.293246000000000 0.217393000000000 0.202000000000000 
0.547219000000000 0.417282000000000 0.196815000000000 0.399277000000000 0.267250000000000 
0.612466000000000 0.262149000000000 0.250790000000000 0.363358000000000 0.238084000000000 
0.572433000000000 0.236752000000000 0.248861000000000 0.245597000000000 0.206267000000000 
0.559702000000000 0.287067000000000 0.241918000000000 0.328775000000000 0.236511000000000 
0.546052000000000 0.226837000000000 0.242484000000000 0.229489000000000 0.227985000000000 
0.592499000000000 0.351869000000000 0.240139000000000 0.339258000000000 0.255159000000000 
0.579073000000000 0.342425000000000 0.251502000000000 0.375223000000000 0.257725000000000 
0.532571000000000 0.350669000000000 0.247701000000000 0.449776000000000 0.298447000000000 
0.510271000000000 0.219938000000000 0.277095000000000 0.209387000000000 0.182186000000000 
0.626765000000000 0.335613000000000 0.234327000000000 0.392844000000000 0.285677000000000 
0.568683000000000 0.317864000000000 0.216461000000000 0.309663000000000 0.220956000000000 
0.540790000000000 0.264431000000000 0.249923000000000 0.231320000000000 0.166062000000000 
0.608811000000000 0.246289000000000 0.262004000000000 0.282492000000000 0.246560000000000 
0.583152000000000 0.380953000000000 0.234893000000000 0.351051000000000 0.253102000000000 
0.557667000000000 0.266826000000000 0.267595000000000 0.265757000000000 0.183792000000000 
0.595493000000000 0.290135000000000 0.242400000000000 0.346128000000000 0.240269000000000 
0.594039000000000 0.266666000000000 0.229940000000000 0.255524000000000 0.182162000000000 
0.582587000000000 0.256276000000000 0.255964000000000 0.289864000000000 0.183406000000000 
0.584830000000000 0.363070000000000 0.257506000000000 0.373100000000000 0.295758000000000 
0.580632000000000 0.330739000000000 0.262401000000000 0.358445000000000 0.237655000000000 
0.510756000000000 0.215958000000000 0.253820000000000 0.252717000000000 0.182418000000000 
0.607833000000000 0.356256000000000 0.249442000000000 0.365736000000000 0.233247000000000 
0.498303000000000 0.255715000000000 0.297692000000000 0.220840000000000 0.175584000000000 
0.620708000000000 0.357721000000000 0.271784000000000 0.294277000000000 0.251487000000000 
0.532872000000000 0.250204000000000 0.259440000000000 0.246253000000000 0.193504000000000 
0.486300000000000 0.179255000000000 0.306058000000000 0.236118000000000 0.198226000000000 
0.572881000000000 0.301087000000000 0.274716000000000 0.355972000000000 0.259867000000000 
0.524133000000000 0.233993000000000 0.266556000000000 0.236269000000000 0.180526000000000 
0.528863000000000 0.250297000000000 0.281396000000000 0.233656000000000 0.139684000000000 
0.553624000000000 0.424774000000000 0.244373000000000 0.369132000000000 0.260494000000000 
0.572622000000000 0.270018000000000 0.244214000000000 0.330619000000000 0.237249000000000 
0.526498000000000 0.234135000000000 0.267014000000000 0.214946000000000 0.186886000000000 
0.581100000000000 0.282803000000000 0.278967000000000 0.303251000000000 0.193709000000000 
0.458957000000000 0.167391000000000 0.267177000000000 0.231305000000000 0.230652000000000 
0.507447000000000 0.195701000000000 0.256822000000000 0.223220000000000 0.195018000000000 
0.555142000000000 0.347859000000000 0.234349000000000 0.417992000000000 0.291361000000000 
0.616816000000000 0.337503000000000 0.250084000000000 0.347001000000000 0.249589000000000 
0.593160000000000 0.352904000000000 0.229722000000000 0.339440000000000 0.246976000000000 
0.598478000000000 0.352149000000000 0.263217000000000 0.324253000000000 0.228872000000000 
0.593712000000000 0.326037000000000 0.239141000000000 0.341159000000000 0.282961000000000 
0.557491000000000 0.248384000000000 0.281621000000000 0.221014000000000 0.180358000000000 
0.586698000000000 0.279617000000000 0.251449000000000 0.281622000000000 0.203501000000000 
0.583648000000000 0.365891000000000 0.275739000000000 0.378509000000000 0.226216000000000 
0.577588000000000 0.369260000000000 0.240939000000000 0.365283000000000 0.294372000000000 
0.615979000000000 0.266487000000000 0.242779000000000 0.267778000000000 0.258397000000000 
0.595037000000000 0.254196000000000 0.242066000000000 0.306488000000000 0.194843000000000 
0.601474000000000 0.315654000000000 0.222109000000000 0.337868000000000 0.240669000000000 
0.649190000000000 0.266878000000000 0.253719000000000 0.275178000000000 0.289811000000000 
0.578374000000000 0.278006000000000 0.241828000000000 0.310539000000000 0.197506000000000 
0.600163000000000 0.292678000000000 0.252638000000000 0.356641000000000 0.207565000000000 
0.640143000000000 0.325692000000000 0.287407000000000 0.324084000000000 0.273531000000000 
0.568251000000000 0.250461000000000 0.252893000000000 0.329179000000000 0.210500000000000 
0.595163000000000 0.299933000000000 0.263559000000000 0.290012000000000 0.274127000000000 
0.589864000000000 0.293886000000000 0.260162000000000 0.252353000000000 0.198259000000000 
0.523332000000000 0.201521000000000 0.266070000000000 0.216389000000000 0.205736000000000 
0.490280000000000 0.220938000000000 0.272998000000000 0.216742000000000 0.207231000000000 
0.573066000000000 0.291723000000000 0.243807000000000 0.303589000000000 0.188465000000000 
0.457159000000000 0.231351000000000 0.283034000000000 0.195518000000000 0.177364000000000 
0.512391000000000 0.220665000000000 0.299001000000000 0.229648000000000 0.203410000000000 
0.545155000000000 0.425248000000000 0.245765000000000 0.341149000000000 0.283611000000000 
0.604896000000000 0.339014000000000 0.245284000000000 0.322401000000000 0.243162000000000 
0.550076000000000 0.260104000000000 0.282197000000000 0.242342000000000 0.233285000000000 
0.522573000000000 0.221816000000000 0.259301000000000 0.196846000000000 0.173447000000000 
0.554096000000000 0.271247000000000 0.273062000000000 0.289465000000000 0.220138000000000 
0.573471000000000 0.270459000000000 0.252039000000000 0.247325000000000 0.212231000000000 
0.575956000000000 0.312769000000000 0.238538000000000 0.303061000000000 0.235742000000000 
0.486960000000000 0.203950000000000 0.262980000000000 0.208751000000000 0.206677000000000 
0.592493000000000 0.362873000000000 0.246702000000000 0.396848000000000 0.263895000000000 
0.603112000000000 0.369249000000000 0.268388000000000 0.303917000000000 0.260120000000000 
0.565561000000000 0.230008000000000 0.260295000000000 0.290590000000000 0.218643000000000 
0.472416000000000 0.207810000000000 0.246214000000000 0.257856000000000 0.219955000000000 
0.591050000000000 0.379224000000000 0.239314000000000 0.339779000000000 0.280682000000000 
0.607094000000000 0.279575000000000 0.277926000000000 0.276283000000000 0.213985000000000 
0.536740000000000 0.251668000000000 0.259762000000000 0.249467000000000 0.169297000000000 
0.598531000000000 0.231168000000000 0.252485000000000 0.288675000000000 0.184486000000000 
0.591257000000000 0.240711000000000 0.278128000000000 0.240845000000000 0.178514000000000 
0.554069000000000 0.280790000000000 0.244651000000000 0.284349000000000 0.185123000000000 
0.551168000000000 0.214100000000000 0.272580000000000 0.244267000000000 0.219149000000000 
0.575353000000000 0.245393000000000 0.240914000000000 0.250186000000000 0.174102000000000 
0.588517000000000 0.247398000000000 0.246398000000000 0.262155000000000 0.214993000000000 
0.578362000000000 0.370209000000000 0.256399000000000 0.356249000000000 0.285894000000000 
0.582294000000000 0.279566000000000 0.251190000000000 0.301345000000000 0.241584000000000 
0.572587000000000 0.292179000000000 0.254373000000000 0.355145000000000 0.205487000000000 
0.562729000000000 0.243628000000000 0.266451000000000 0.237134000000000 0.220284000000000 
0.583885000000000 0.338924000000000 0.248899000000000 0.409202000000000 0.303074000000000 
0.562694000000000 0.351878000000000 0.255792000000000 0.415436000000000 0.268742000000000 
0.583069000000000 0.297228000000000 0.243145000000000 0.313622000000000 0.252194000000000 
0.593591000000000 0.366479000000000 0.273681000000000 0.339311000000000 0.254278000000000 
0.547990000000000 0.244950000000000 0.283686000000000 0.183757000000000 0.170272000000000 
0.494914000000000 0.408678000000000 0.251511000000000 0.382343000000000 0.284521000000000 
0.582353000000000 0.308552000000000 0.267634000000000 0.337203000000000 0.242441000000000 
0.585231000000000 0.312416000000000 0.249808000000000 0.303269000000000 0.216414000000000 
0.605055000000000 0.338293000000000 0.241257000000000 0.346550000000000 0.228038000000000 
0.567541000000000 0.322075000000000 0.261948000000000 0.354740000000000 0.198574000000000 
0.583838000000000 0.317465000000000 0.221245000000000 0.233488000000000 0.226504000000000 
0.562572000000000 0.391237000000000 0.238211000000000 0.390940000000000 0.267225000000000 
0.541143000000000 0.201229000000000 0.268632000000000 0.285403000000000 0.196013000000000 
0.603974000000000 0.278876000000000 0.264635000000000 0.269658000000000 0.228302000000000 
0.571288000000000 0.313205000000000 0.262650000000000 0.361499000000000 0.247624000000000 
0.603560000000000 0.331078000000000 0.241400000000000 0.409933000000000 0.283505000000000 
0.581867000000000 0.346741000000000 0.248737000000000 0.420673000000000 0.271481000000000 
0.530489000000000 0.220482000000000 0.243936000000000 0.248304000000000 0.223559000000000 
0.594934000000000 0.284972000000000 0.221079000000000 0.243228000000000 0.174530000000000 
0.502120000000000 0.210228000000000 0.250717000000000 0.247114000000000 0.199338000000000 
0.586249000000000 0.379755000000000 0.255933000000000 0.393492000000000 0.298393000000000 
0.503783000000000 0.415167000000000 0.243533000000000 0.428375000000000 0.291578000000000 
0.574393000000000 0.223388000000000 0.238566000000000 0.291176000000000 0.199736000000000 
0.554546000000000 0.261862000000000 0.272517000000000 0.296058000000000 0.219688000000000 
0.573957000000000 0.375318000000000 0.242302000000000 0.393203000000000 0.248622000000000 
0.585085000000000 0.391902000000000 0.250891000000000 0.360071000000000 0.265319000000000 
0.564640000000000 0.404042000000000 0.245526000000000 0.384290000000000 0.280300000000000 
0.535212000000000 0.229468000000000 0.242219000000000 0.231334000000000 0.202031000000000 
0.548637000000000 0.220480000000000 0.273367000000000 0.228566000000000 0.212473000000000 
0.473378000000000 0.189503000000000 0.264184000000000 0.216631000000000 0.206008000000000 
0.438559000000000 0.211163000000000 0.288731000000000 0.188855000000000 0.236216000000000 
0.524048000000000 0.218865000000000 0.264314000000000 0.229373000000000 0.198263000000000 
0.558862000000000 0.228435000000000 0.234020000000000 0.259629000000000 0.179622000000000 
0.490869000000000 0.201263000000000 0.292352000000000 0.210013000000000 0.242716000000000 
0.447314000000000 0.221009000000000 0.253501000000000 0.204823000000000 0.207627000000000 
0.577518000000000 0.332088000000000 0.247537000000000 0.410100000000000 0.249373000000000 
0.433046000000000 0.203561000000000 0.278508000000000 0.228194000000000 0.182422000000000 
0.571950000000000 0.293751000000000 0.253007000000000 0.341965000000000 0.226301000000000 
0.445006000000000 0.207329000000000 0.278907000000000 0.163939000000000 0.219166000000000 
0.591541000000000 0.295849000000000 0.274912000000000 0.295217000000000 0.271706000000000 
0.590975000000000 0.320938000000000 0.274009000000000 0.351836000000000 0.272909000000000 
0.586052000000000 0.273513000000000 0.263538000000000 0.262242000000000 0.212759000000000 
0.499004000000000 0.267747000000000 0.281386000000000 0.245022000000000 0.159082000000000 
0.545377000000000 0.188698000000000 0.278574000000000 0.246447000000000 0.206639000000000 
0.572478000000000 0.280034000000000 0.249116000000000 0.237029000000000 0.223755000000000 
0.583788000000000 0.395926000000000 0.252911000000000 0.345846000000000 0.273568000000000 
0.617730000000000 0.287123000000000 0.239085000000000 0.264648000000000 0.234070000000000 
0.573373000000000 0.337995000000000 0.228333000000000 0.388866000000000 0.249345000000000 
0.539269000000000 0.394908000000000 0.245675000000000 0.427357000000000 0.263690000000000 
0.533053000000000 0.218195000000000 0.217662000000000 0.218539000000000 0.204828000000000 
0.552962000000000 0.247637000000000 0.244594000000000 0.247570000000000 0.181777000000000 
0.611144000000000 0.304322000000000 0.259319000000000 0.284050000000000 0.234464000000000 
0.602295000000000 0.338915000000000 0.225992000000000 0.381539000000000 0.260928000000000 
0.586935000000000 0.320789000000000 0.269028000000000 0.246671000000000 0.247404000000000 
0.585451000000000 0.223631000000000 0.256064000000000 0.250052000000000 0.174520000000000 
0.572843000000000 0.363943000000000 0.239905000000000 0.406411000000000 0.246813000000000 
0.587875000000000 0.264020000000000 0.236834000000000 0.332285000000000 0.210044000000000 
0.581837000000000 0.295274000000000 0.273850000000000 0.301995000000000 0.250853000000000 
0.585635000000000 0.275717000000000 0.246552000000000 0.295902000000000 0.212360000000000 
0.619733000000000 0.337215000000000 0.250073000000000 0.301135000000000 0.256832000000000 
0.591841000000000 0.301297000000000 0.247742000000000 0.298622000000000 0.268361000000000 
0.587922000000000 0.354855000000000 0.272005000000000 0.367353000000000 0.289369000000000 
0.500252000000000 0.239234000000000 0.240099000000000 0.226244000000000 0.164327000000000 
0.577249000000000 0.318886000000000 0.258692000000000 0.373526000000000 0.232425000000000 
0.576130000000000 0.260593000000000 0.235425000000000 0.222904000000000 0.173830000000000 
0.474064000000000 0.197531000000000 0.266673000000000 0.234945000000000 0.199588000000000 
0.594523000000000 0.308386000000000 0.260268000000000 0.284669000000000 0.250648000000000 
0.465608000000000 0.182031000000000 0.259270000000000 0.259829000000000 0.234118000000000 
0.587050000000000 0.280263000000000 0.242261000000000 0.294509000000000 0.190589000000000 
0.572744000000000 0.234557000000000 0.255129000000000 0.308711000000000 0.168878000000000 
0.575061000000000 0.283195000000000 0.253368000000000 0.325810000000000 0.213660000000000 
0.587661000000000 0.276864000000000 0.226763000000000 0.247869000000000 0.202813000000000 
0.574369000000000 0.434772000000000 0.247736000000000 0.362072000000000 0.267004000000000 
0.533222000000000 0.256852000000000 0.241266000000000 0.235856000000000 0.195700000000000 
0.548280000000000 0.231101000000000 0.279686000000000 0.256697000000000 0.204228000000000 
0.539909000000000 0.402471000000000 0.262681000000000 0.409625000000000 0.299297000000000 
0.587206000000000 0.280809000000000 0.247061000000000 0.286118000000000 0.215881000000000 
0.576130000000000 0.301667000000000 0.248569000000000 0.335055000000000 0.227239000000000 
0.574149000000000 0.334727000000000 0.251351000000000 0.354835000000000 0.241341000000000 
0.521989000000000 0.222194000000000 0.271677000000000 0.218721000000000 0.228553000000000 
0.545977000000000 0.218019000000000 0.279069000000000 0.217550000000000 0.229719000000000 
0.595613000000000 0.286611000000000 0.259431000000000 0.281667000000000 0.263699000000000 
0.592634000000000 0.336261000000000 0.257611000000000 0.281566000000000 0.176900000000000 
0.582373000000000 0.327264000000000 0.261733000000000 0.318323000000000 0.271624000000000 
0.559254000000000 0.356281000000000 0.234501000000000 0.345644000000000 0.293338000000000 
0.557281000000000 0.235174000000000 0.284085000000000 0.269921000000000 0.210698000000000 
0.573993000000000 0.357435000000000 0.250711000000000 0.423364000000000 0.272741000000000 
0.571824000000000 0.262584000000000 0.264531000000000 0.214917000000000 0.217634000000000 
0.490328000000000 0.191465000000000 0.256776000000000 0.244336000000000 0.196161000000000 
0.564669000000000 0.337715000000000 0.241283000000000 0.395318000000000 0.242198000000000 
0.574665000000000 0.322981000000000 0.233758000000000 0.316014000000000 0.199353000000000 
0.532367000000000 0.222651000000000 0.241127000000000 0.239845000000000 0.185937000000000 
0.583957000000000 0.269505000000000 0.306063000000000 0.211713000000000 0.155663000000000 
0.583831000000000 0.289545000000000 0.265224000000000 0.337520000000000 0.201671000000000 
0.543321000000000 0.258634000000000 0.242563000000000 0.177845000000000 0.235314000000000 
0.609066000000000 0.343390000000000 0.266796000000000 0.350051000000000 0.260346000000000 
0.607814000000000 0.346235000000000 0.253439000000000 0.385438000000000 0.251252000000000 
0.541299000000000 0.187388000000000 0.251898000000000 0.212478000000000 0.157135000000000 
0.609955000000000 0.300251000000000 0.256219000000000 0.277336000000000 0.213768000000000 
0.597747000000000 0.311060000000000 0.235647000000000 0.290651000000000 0.229996000000000 
0.593775000000000 0.325867000000000 0.258812000000000 0.417085000000000 0.270121000000000 
0.565931000000000 0.335100000000000 0.232626000000000 0.385748000000000 0.244249000000000 
0.567309000000000 0.244272000000000 0.266769000000000 0.248515000000000 0.184540000000000 
0.591135000000000 0.302891000000000 0.258400000000000 0.327375000000000 0.200950000000000 
0.566981000000000 0.335223000000000 0.256477000000000 0.417877000000000 0.277361000000000 
0.587783000000000 0.273443000000000 0.258351000000000 0.349751000000000 0.237540000000000 
0.580404000000000 0.270434000000000 0.248766000000000 0.314990000000000 0.228744000000000 
0.476654000000000 0.184332000000000 0.275649000000000 0.215432000000000 0.248590000000000 
0.496140000000000 0.179153000000000 0.287812000000000 0.220778000000000 0.220479000000000 
0.561003000000000 0.402345000000000 0.252401000000000 0.358989000000000 0.275150000000000 
0.634488000000000 0.281839000000000 0.255427000000000 0.293016000000000 0.243791000000000 
0.551753000000000 0.230386000000000 0.283866000000000 0.218808000000000 0.171230000000000 
0.555611000000000 0.228933000000000 0.269127000000000 0.273456000000000 0.211767000000000 
0.548782000000000 0.231510000000000 0.270412000000000 0.232539000000000 0.189357000000000 
0.579538000000000 0.260347000000000 0.253372000000000 0.214563000000000 0.174424000000000 
0.633852000000000 0.307797000000000 0.290389000000000 0.281755000000000 0.252133000000000 
0.558617000000000 0.347820000000000 0.242161000000000 0.420017000000000 0.274693000000000 
0.533237000000000 0.228683000000000 0.269739000000000 0.272667000000000 0.192447000000000 
0.610304000000000 0.255770000000000 0.272153000000000 0.266423000000000 0.273704000000000 
0.510599000000000 0.215255000000000 0.269358000000000 0.237688000000000 0.192495000000000 
0.589254000000000 0.272858000000000 0.232092000000000 0.330291000000000 0.215022000000000 
0.544736000000000 0.405366000000000 0.246770000000000 0.403638000000000 0.293138000000000 
0.587694000000000 0.366059000000000 0.253725000000000 0.343775000000000 0.264253000000000 
0.548320000000000 0.243776000000000 0.266951000000000 0.236959000000000 0.189453000000000 
0.564611000000000 0.296137000000000 0.281167000000000 0.312094000000000 0.195441000000000 
0.551076000000000 0.196036000000000 0.260813000000000 0.199847000000000 0.200078000000000 
0.595976000000000 0.328305000000000 0.264248000000000 0.271380000000000 0.256172000000000 
0.543802000000000 0.210277000000000 0.273887000000000 0.244119000000000 0.186235000000000 
0.655817000000000 0.303549000000000 0.268578000000000 0.310785000000000 0.241710000000000 
0.528355000000000 0.365253000000000 0.254470000000000 0.434843000000000 0.267389000000000 
0.579233000000000 0.345052000000000 0.232864000000000 0.370126000000000 0.265270000000000 
0.614340000000000 0.324704000000000 0.260135000000000 0.265930000000000 0.241361000000000 
0.560625000000000 0.359822000000000 0.263491000000000 0.411141000000000 0.308546000000000 
0.575559000000000 0.282333000000000 0.271187000000000 0.282579000000000 0.202624000000000 
0.557377000000000 0.225426000000000 0.248193000000000 0.273453000000000 0.179135000000000 
0.591029000000000 0.317197000000000 0.261813000000000 0.286393000000000 0.229488000000000 
0.591608000000000 0.291131000000000 0.267528000000000 0.349354000000000 0.241778000000000 
0.614220000000000 0.306390000000000 0.256243000000000 0.325598000000000 0.257124000000000 
0.550328000000000 0.232227000000000 0.265958000000000 0.227647000000000 0.176903000000000 
0.570212000000000 0.255550000000000 0.294522000000000 0.196887000000000 0.209702000000000 
0.559794000000000 0.290676000000000 0.257945000000000 0.277146000000000 0.197701000000000 
0.551430000000000 0.385770000000000 0.241008000000000 0.402972000000000 0.271449000000000 
0.606363000000000 0.287197000000000 0.250196000000000 0.307571000000000 0.231446000000000 
0.553091000000000 0.259243000000000 0.226979000000000 0.294311000000000 0.211727000000000 
0.449113000000000 0.227570000000000 0.290498000000000 0.228722000000000 0.190161000000000 
0.575355000000000 0.293129000000000 0.278844000000000 0.265628000000000 0.232932000000000 
0.570359000000000 0.258548000000000 0.243061000000000 0.293512000000000 0.211569000000000 
0.571295000000000 0.248934000000000 0.270904000000000 0.251414000000000 0.183694000000000 
0.566257000000000 0.248736000000000 0.199206000000000 0.295029000000000 0.204401000000000 
0.567626000000000 0.357467000000000 0.236654000000000 0.360556000000000 0.237485000000000 
0.536705000000000 0.347786000000000 0.238403000000000 0.393672000000000 0.281831000000000 
0.505779000000000 0.191924000000000 0.260720000000000 0.223363000000000 0.192874000000000 
0.585474000000000 0.261930000000000 0.262235000000000 0.277477000000000 0.202597000000000 
0.551313000000000 0.208475000000000 0.279382000000000 0.291159000000000 0.214402000000000 
0.547289000000000 0.255806000000000 0.266129000000000 0.233313000000000 0.164671000000000 
0.591973000000000 0.300533000000000 0.249428000000000 0.318708000000000 0.186645000000000 
0.624019000000000 0.309280000000000 0.279175000000000 0.307221000000000 0.225725000000000 
0.564941000000000 0.287666000000000 0.235600000000000 0.254742000000000 0.165128000000000 
0.451403000000000 0.240012000000000 0.272348000000000 0.239010000000000 0.191469000000000 
0.565918000000000 0.286322000000000 0.252420000000000 0.234590000000000 0.228733000000000 
0.583922000000000 0.336272000000000 0.255158000000000 0.383150000000000 0.283783000000000 
0.529940000000000 0.450476000000000 0.258731000000000 0.384156000000000 0.273699000000000 
0.603450000000000 0.336259000000000 0.239105000000000 0.338310000000000 0.240901000000000 
0.624363000000000 0.334018000000000 0.253711000000000 0.369902000000000 0.285622000000000 
0.579095000000000 0.282999000000000 0.271659000000000 0.291005000000000 0.232240000000000 
0.588420000000000 0.310882000000000 0.260918000000000 0.358302000000000 0.226491000000000 
0.530850000000000 0.209559000000000 0.277090000000000 0.222053000000000 0.202329000000000 
0.577210000000000 0.224878000000000 0.289767000000000 0.272011000000000 0.214270000000000 
0.496574000000000 0.208134000000000 0.280516000000000 0.239902000000000 0.160867000000000 
0.402967000000000 0.197743000000000 0.227968000000000 0.195203000000000 0.213437000000000 
0.595092000000000 0.325294000000000 0.232608000000000 0.358434000000000 0.260656000000000 
0.587073000000000 0.287722000000000 0.247270000000000 0.280078000000000 0.210327000000000 
0.569549000000000 0.253435000000000 0.245066000000000 0.291591000000000 0.200955000000000 
0.594175000000000 0.317782000000000 0.253652000000000 0.334228000000000 0.234512000000000 
0.576333000000000 0.335702000000000 0.254529000000000 0.370212000000000 0.263916000000000 
0.570888000000000 0.288766000000000 0.272624000000000 0.269992000000000 0.241533000000000 
0.529542000000000 0.427562000000000 0.256333000000000 0.402696000000000 0.258991000000000 
0.579125000000000 0.288476000000000 0.253714000000000 0.263101000000000 0.199986000000000 
0.498298000000000 0.238959000000000 0.270181000000000 0.255221000000000 0.142089000000000 
0.621547000000000 0.296826000000000 0.255090000000000 0.293585000000000 0.266743000000000 
0.587341000000000 0.286687000000000 0.287133000000000 0.328590000000000 0.239608000000000 
0.572536000000000 0.265533000000000 0.272480000000000 0.212303000000000 0.215724000000000 
0.566038000000000 0.248594000000000 0.257847000000000 0.234534000000000 0.241638000000000 
0.577715000000000 0.250971000000000 0.231580000000000 0.249643000000000 0.193271000000000 
0.597392000000000 0.300867000000000 0.263066000000000 0.367372000000000 0.240586000000000 
0.502471000000000 0.366403000000000 0.241104000000000 0.437154000000000 0.275141000000000 
0.532437000000000 0.216033000000000 0.262000000000000 0.248971000000000 0.174866000000000 
0.570067000000000 0.297147000000000 0.248086000000000 0.398093000000000 0.249092000000000 
0.533388000000000 0.403145000000000 0.247610000000000 0.376944000000000 0.257357000000000 
0.560747000000000 0.236064000000000 0.236115000000000 0.283195000000000 0.190608000000000 
0.565434000000000 0.287020000000000 0.281358000000000 0.231472000000000 0.201793000000000 
0.560911000000000 0.340317000000000 0.237715000000000 0.385416000000000 0.265846000000000 
0.576097000000000 0.356245000000000 0.252179000000000 0.339604000000000 0.241510000000000 
0.554758000000000 0.247646000000000 0.281215000000000 0.299860000000000 0.189786000000000 
0.572014000000000 0.250003000000000 0.252206000000000 0.304829000000000 0.211101000000000 
0.504233000000000 0.230079000000000 0.262329000000000 0.227016000000000 0.168595000000000 
0.578208000000000 0.218370000000000 0.239602000000000 0.254411000000000 0.206838000000000 
0.567987000000000 0.268200000000000 0.251679000000000 0.286385000000000 0.164349000000000 
0.581593000000000 0.237560000000000 0.266616000000000 0.224605000000000 0.170153000000000 
0.612458000000000 0.338221000000000 0.227155000000000 0.356768000000000 0.242450000000000 
0.617685000000000 0.312944000000000 0.269313000000000 0.307934000000000 0.257485000000000 
0.598461000000000 0.321264000000000 0.242121000000000 0.258393000000000 0.199961000000000 
0.552104000000000 0.234960000000000 0.250383000000000 0.229828000000000 0.202661000000000 
0.543769000000000 0.400492000000000 0.236969000000000 0.439296000000000 0.274171000000000 
0.615707000000000 0.349932000000000 0.272820000000000 0.261180000000000 0.244315000000000 
0.594168000000000 0.268089000000000 0.265706000000000 0.316250000000000 0.246853000000000 
0.575384000000000 0.241973000000000 0.256835000000000 0.242546000000000 0.187915000000000 
0.565925000000000 0.247639000000000 0.279845000000000 0.214568000000000 0.246259000000000 
0.584568000000000 0.259773000000000 0.250531000000000 0.251290000000000 0.215514000000000 
0.499278000000000 0.240578000000000 0.268564000000000 0.215117000000000 0.191962000000000 
0.574376000000000 0.320953000000000 0.258490000000000 0.317810000000000 0.224865000000000 
0.602647000000000 0.273282000000000 0.268328000000000 0.351324000000000 0.239274000000000 
0.630130000000000 0.295753000000000 0.234888000000000 0.304592000000000 0.261050000000000 
0.452894000000000 0.199126000000000 0.280677000000000 0.196211000000000 0.231818000000000 
0.610572000000000 0.229349000000000 0.255428000000000 0.264522000000000 0.212614000000000 
0.612933000000000 0.345294000000000 0.273492000000000 0.371392000000000 0.279592000000000 
0.553592000000000 0.416664000000000 0.239634000000000 0.366890000000000 0.307623000000000 
0.576588000000000 0.323665000000000 0.232568000000000 0.313476000000000 0.217590000000000 
0.597239000000000 0.329708000000000 0.271025000000000 0.358348000000000 0.272049000000000 
0.615285000000000 0.307227000000000 0.231823000000000 0.325656000000000 0.238240000000000 
0.584839000000000 0.247582000000000 0.244072000000000 0.261836000000000 0.209854000000000 
0.591503000000000 0.287934000000000 0.243652000000000 0.373233000000000 0.235750000000000 
0.564878000000000 0.215827000000000 0.251947000000000 0.225892000000000 0.244649000000000 
0.589968000000000 0.344550000000000 0.254740000000000 0.411596000000000 0.281505000000000 
0.567303000000000 0.273654000000000 0.240996000000000 0.294695000000000 0.205310000000000 
0.564312000000000 0.259029000000000 0.257338000000000 0.272518000000000 0.180434000000000 
0.600220000000000 0.286439000000000 0.282605000000000 0.305465000000000 0.248759000000000 
0.605004000000000 0.310025000000000 0.255070000000000 0.297764000000000 0.234316000000000 
0.525909000000000 0.216220000000000 0.277125000000000 0.245139000000000 0.205601000000000 
0.573640000000000 0.379814000000000 0.252791000000000 0.387270000000000 0.256451000000000 
0.511290000000000 0.418519000000000 0.256762000000000 0.447458000000000 0.275134000000000 
0.580676000000000 0.322226000000000 0.251691000000000 0.338015000000000 0.200368000000000 
0.551002000000000 0.231031000000000 0.261823000000000 0.229290000000000 0.185038000000000 
0.578362000000000 0.270720000000000 0.263800000000000 0.278183000000000 0.240848000000000 
0.476775000000000 0.407424000000000 0.224581000000000 0.420436000000000 0.275936000000000 
0.640222000000000 0.284376000000000 0.246339000000000 0.336400000000000 0.264781000000000 
0.523985000000000 0.227261000000000 0.286320000000000 0.256550000000000 0.183010000000000 
0.442684000000000 0.191890000000000 0.247473000000000 0.227867000000000 0.226585000000000 
0.554467000000000 0.339849000000000 0.247027000000000 0.421649000000000 0.276310000000000 
0.488180000000000 0.206090000000000 0.299406000000000 0.226384000000000 0.198245000000000 
0.577709000000000 0.286935000000000 0.276112000000000 0.263048000000000 0.210403000000000 
0.512984000000000 0.422307000000000 0.240345000000000 0.427792000000000 0.297595000000000 
0.587946000000000 0.372729000000000 0.248860000000000 0.338620000000000 0.244486000000000 
0.560969000000000 0.285947000000000 0.272611000000000 0.299472000000000 0.205337000000000 
0.424318000000000 0.203332000000000 0.298265000000000 0.199793000000000 0.265697000000000 
0.567193000000000 0.261558000000000 0.244774000000000 0.296513000000000 0.177304000000000 
0.535663000000000 0.245865000000000 0.246007000000000 0.279731000000000 0.183034000000000 
0.592000000000000 0.262862000000000 0.263990000000000 0.222417000000000 0.255062000000000 
0.606085000000000 0.334759000000000 0.253822000000000 0.371875000000000 0.275652000000000 
0.517228000000000 0.214351000000000 0.233405000000000 0.222519000000000 0.218115000000000 
0.508707000000000 0.204109000000000 0.231211000000000 0.189558000000000 0.170476000000000 
0.518716000000000 0.203807000000000 0.273260000000000 0.248295000000000 0.196061000000000 
0.500635000000000 0.270108000000000 0.241992000000000 0.263969000000000 0.144746000000000 
0.594423000000000 0.358329000000000 0.247338000000000 0.391196000000000 0.270290000000000 
0.571028000000000 0.243146000000000 0.248483000000000 0.212236000000000 0.238439000000000 
0.416886000000000 0.194011000000000 0.285158000000000 0.178806000000000 0.252593000000000 
0.606258000000000 0.280250000000000 0.247120000000000 0.299273000000000 0.263080000000000 
0.550453000000000 0.214525000000000 0.287677000000000 0.210514000000000 0.225575000000000 
0.477929000000000 0.440367000000000 0.247283000000000 0.383377000000000 0.296193000000000 
0.610261000000000 0.353839000000000 0.231043000000000 0.367775000000000 0.266528000000000 
0.614107000000000 0.317572000000000 0.271205000000000 0.369574000000000 0.268070000000000 
0.570933000000000 0.254916000000000 0.239785000000000 0.292238000000000 0.177680000000000 
0.576392000000000 0.345413000000000 0.248503000000000 0.356902000000000 0.246421000000000 
0.551284000000000 0.287247000000000 0.267065000000000 0.285444000000000 0.105524000000000 
0.557252000000000 0.354072000000000 0.255910000000000 0.364156000000000 0.268294000000000 
0.599243000000000 0.330269000000000 0.249210000000000 0.342366000000000 0.213457000000000 
0.587441000000000 0.301788000000000 0.317173000000000 0.212378000000000 0.225900000000000 
0.594435000000000 0.310183000000000 0.229963000000000 0.324417000000000 0.248578000000000 
0.530042000000000 0.211763000000000 0.256357000000000 0.211941000000000 0.191877000000000 
0.580566000000000 0.245198000000000 0.255165000000000 0.284030000000000 0.195431000000000 
0.563259000000000 0.276039000000000 0.267636000000000 0.276871000000000 0.171506000000000 
0.478732000000000 0.184370000000000 0.239322000000000 0.198910000000000 0.206818000000000 
0.607083000000000 0.261312000000000 0.254964000000000 0.300490000000000 0.244821000000000 
0.574121000000000 0.396813000000000 0.256198000000000 0.360992000000000 0.293908000000000 
0.548263000000000 0.214802000000000 0.276301000000000 0.239393000000000 0.225938000000000 
0.589937000000000 0.296107000000000 0.256433000000000 0.297072000000000 0.220489000000000 
0.620116000000000 0.270972000000000 0.253139000000000 0.386830000000000 0.252019000000000 
0.497515000000000 0.436635000000000 0.251074000000000 0.406677000000000 0.303506000000000 
0.618644000000000 0.286744000000000 0.256353000000000 0.302809000000000 0.236378000000000 
0.577879000000000 0.253905000000000 0.264509000000000 0.264937000000000 0.267346000000000 
0.622802000000000 0.308942000000000 0.234903000000000 0.277370000000000 0.234725000000000 
0.482390000000000 0.220141000000000 0.269493000000000 0.183901000000000 0.181461000000000 
0.524220000000000 0.237264000000000 0.260724000000000 0.205133000000000 0.232359000000000 
0.622002000000000 0.336324000000000 0.249830000000000 0.255493000000000 0.255273000000000 
0.604938000000000 0.241125000000000 0.265248000000000 0.252510000000000 0.218391000000000 
0.592978000000000 0.325650000000000 0.238615000000000 0.343053000000000 0.244664000000000 
0.585895000000000 0.331034000000000 0.259791000000000 0.358738000000000 0.270103000000000 
0.520266000000000 0.436511000000000 0.264635000000000 0.413149000000000 0.271019000000000 
0.600632000000000 0.320493000000000 0.231017000000000 0.329889000000000 0.265282000000000 
0.559999000000000 0.213518000000000 0.229651000000000 0.219959000000000 0.214504000000000 
0.496546000000000 0.397865000000000 0.246694000000000 0.418578000000000 0.273430000000000 
0.572868000000000 0.349979000000000 0.241855000000000 0.347665000000000 0.222653000000000 
0.589086000000000 0.329835000000000 0.259737000000000 0.318827000000000 0.196145000000000 


==> Figures/conv1.txt <==
\addplot[thin,  opacity=0.5,Red1] plot coordinates {
(10, 1.070760000)
(30, 0.154970400)
(50, 0.095126380)
(70, 0.088893100)
(90, 0.066925300)
(110, 0.057345900)
(130, 0.055080380)
(150, 0.049811340)
(170, 0.045417220)
(190, 0.042997340)
(210, 0.049711300)
(230, 0.048294140)
(250, 0.039517420)
(270, 0.038664680)
(290, 0.039649420)
(310, 0.034053000)
(330, 0.033737720)
(350, 0.030916220)
(370, 0.033052540)
(390, 0.030421500)
(410, 0.031340960)
(430, 0.030279940)
(450, 0.030651200)
(470, 0.028890480)
(490, 0.026288260)
(510, 0.026543560)
(530, 0.027403400)
(550, 0.032666880)
(570, 0.026819780)
(590, 0.025879040)
(610, 0.024390380)
(630, 0.025803340)
(650, 0.026250260)
(670, 0.024026440)
(690, 0.023476320)
(710, 0.024586900)
(730, 0.023562820)
(750, 0.022012620)
(770, 0.025012840)
(790, 0.020967180)
(810, 0.023341220)
(830, 0.020945580)
(850, 0.020696480)
(870, 0.021649120)
(890, 0.022533340)
(910, 0.020975360)
(930, 0.019257560)
(950, 0.022336500)
(970, 0.019278620)
(990, 0.019181600)
(1010, 0.020953000)
(1030, 0.020064600)
(1050, 0.018291740)
(1070, 0.019430860)
(1090, 0.021221240)
(1110, 0.020271820)
(1130, 0.017519300)
(1150, 0.017995300)
(1170, 0.018515800)
(1190, 0.017151440)
(1210, 0.017997560)
(1230, 0.018619440)
(1250, 0.017967460)
(1270, 0.018670100)
(1290, 0.016810240)
(1310, 0.017956000)
(1330, 0.020179720)
(1350, 0.017209720)
(1370, 0.017197000)
(1390, 0.017417840)
(1410, 0.017402280)
(1430, 0.015648240)
(1450, 0.016934300)
(1470, 0.019580100)
(1490, 0.014706120)
(1510, 0.015831900)
(1530, 0.016860140)
(1550, 0.016620340)
(1570, 0.017414380)
(1590, 0.017250020)
(1610, 0.017361120)
(1630, 0.016250600)
(1650, 0.014395800)
(1670, 0.015349840)
(1690, 0.014271220)
(1710, 0.015081500)
(1730, 0.014516380)
(1750, 0.015997780)
(1770, 0.014313040)
(1790, 0.015802740)
(1810, 0.013781100)
(1830, 0.016236640)
(1850, 0.016314300)
(1870, 0.014377780)
(1890, 0.015777440)
(1910, 0.013668900)
(1930, 0.014096700)
(1950, 0.016038280)
(1970, 0.015170360)
(1990, 0.013125020)
(2010, 0.013302220)
(2030, 0.013201560)
(2050, 0.012778140)
(2070, 0.014114220)
(2090, 0.015143780)
(2110, 0.012854940)
(2130, 0.013323700)
(2150, 0.012722960)
(2170, 0.012702400)
(2190, 0.014286600)
(2210, 0.012848880)
(2230, 0.013414020)
(2250, 0.013106700)
(2270, 0.013092460)
(2290, 0.013385520)
(2310, 0.012541040)
(2330, 0.012894640)
(2350, 0.011877960)
(2370, 0.012509440)
(2390, 0.012222180)
(2410, 0.012067440)
(2430, 0.012852620)
(2450, 0.012179460)
(2470, 0.012590760)
(2490, 0.011927340)
(2510, 0.012134380)
(2530, 0.011660440)
(2550, 0.011750100)
(2570, 0.012539280)
(2590, 0.013437800)
(2610, 0.012427840)
(2630, 0.012915740)
(2650, 0.013096600)
(2670, 0.011550980)
(2690, 0.011744660)
(2710, 0.012052780)
(2730, 0.012508220)
(2750, 0.011820780)
(2770, 0.011058800)
(2790, 0.013845440)
(2810, 0.011778420)
(2830, 0.011410298)
(2850, 0.011602720)
(2870, 0.012058700)
(2890, 0.012380300)
(2910, 0.011134160)
(2930, 0.011644880)
(2950, 0.011436900)
(2970, 0.011046780)
(2990, 0.012652418)
(3010, 0.010851820)
(3030, 0.012294820)
(3050, 0.010891066)
(3070, 0.010670280)
(3090, 0.011785180)
(3110, 0.011139860)
(3130, 0.011821560)
(3150, 0.010755860)
(3170, 0.010617106)
(3190, 0.011685820)
(3210, 0.012368984)
(3230, 0.011693900)
(3250, 0.011483000)
(3270, 0.010416988)
(3290, 0.013157190)
(3310, 0.010538752)
(3330, 0.011626500)
(3350, 0.010232782)
(3370, 0.010112826)
(3390, 0.010726758)
(3410, 0.012229704)
(3430, 0.012421280)
(3450, 0.012481956)
(3470, 0.011713740)
(3490, 0.011621636)
(3510, 0.010125862)
(3530, 0.011583434)
(3550, 0.010701382)
(3570, 0.010448550)
(3590, 0.010667476)
(3610, 0.010714632)
(3630, 0.009969592)
(3650, 0.009747652)
(3670, 0.010248078)
(3690, 0.010778068)
(3710, 0.009720680)
(3730, 0.009387784)
(3750, 0.010934184)
(3770, 0.009890424)
(3790, 0.011266494)
(3810, 0.009964846)
(3830, 0.009532032)
(3850, 0.009641642)
(3870, 0.011194154)
(3890, 0.009542130)
(3910, 0.010310946)
(3930, 0.009970032)
(3950, 0.009355396)
(3970, 0.010568278)
(3990, 0.009589216)
(4010, 0.009494216)
(4030, 0.009912228)
(4050, 0.009646000)
(4070, 0.009801368)
(4090, 0.009760240)
(4110, 0.008999292)
(4130, 0.010055410)
(4150, 0.009374210)
(4170, 0.009593088)
(4190, 0.009767138)
(4210, 0.009597530)
(4230, 0.009366430)
(4250, 0.009474582)
(4270, 0.009895932)
(4290, 0.009344194)
(4310, 0.010556702)
(4330, 0.011562226)
(4350, 0.009615566)
(4370, 0.009069142)
(4390, 0.010210058)
(4410, 0.008529586)
(4430, 0.009630266)
(4450, 0.009741344)
(4470, 0.008978424)
(4490, 0.009013358)
(4510, 0.009826208)
(4530, 0.009718250)
(4550, 0.008721518)
(4570, 0.010603728)
(4590, 0.009584668)
(4610, 0.008797078)
(4630, 0.009752252)
(4650, 0.010180210)
(4670, 0.009384984)
(4690, 0.008775074)
(4710, 0.009093462)
(4730, 0.009381252)
(4750, 0.008601500)
(4770, 0.008874684)
(4790, 0.009482318)
(4810, 0.008356156)
(4830, 0.008323820)
(4850, 0.009496024)
(4870, 0.010186102)
(4890, 0.008526834)
(4910, 0.008913390)
(4930, 0.009454008)
(4950, 0.008700350)
(4970, 0.009237472)
(4990, 0.008594370)
(5010, 0.008597608)
(5030, 0.008489572)
(5050, 0.009133820)
(5070, 0.008160164)
(5090, 0.008900878)
(5110, 0.008756416)
(5130, 0.009416698)
(5150, 0.008068032)
(5170, 0.009668012)
(5190, 0.009460424)
(5210, 0.009370300)
(5230, 0.008842856)
(5250, 0.008638626)
(5270, 0.009048520)
(5290, 0.008723674)
(5310, 0.008357218)
(5330, 0.008841758)
(5350, 0.008261062)
(5370, 0.008195552)
(5390, 0.009659198)
(5410, 0.008236262)
(5430, 0.008627328)
(5450, 0.009972044)
(5470, 0.008302940)
(5490, 0.008258030)
(5510, 0.008291410)
(5530, 0.008608456)
(5550, 0.008577788)
(5570, 0.008378152)
(5590, 0.007846046)
(5610, 0.007816778)
(5630, 0.008162356)
(5650, 0.008825284)
(5670, 0.008122110)
(5690, 0.008864412)
(5710, 0.008195012)
(5730, 0.007946136)
(5750, 0.008927106)
(5770, 0.007955318)
(5790, 0.009333324)
(5810, 0.008985626)
(5830, 0.008053308)
(5850, 0.008577768)
(5870, 0.007828750)
(5890, 0.008013310)
(5910, 0.007352658)
(5930, 0.008763116)
(5950, 0.008360444)
(5970, 0.007517080)
(5990, 0.008415032)
(6010, 0.008310528)
(6030, 0.008439976)
(6050, 0.007510310)
(6070, 0.007941442)
(6090, 0.008523340)
(6110, 0.008185362)
(6130, 0.008488798)
(6150, 0.008647094)
(6170, 0.008597678)
(6190, 0.007631414)
(6210, 0.007909506)
(6230, 0.007874164)
(6250, 0.007491780)
(6270, 0.007767696)
(6290, 0.007760592)
(6310, 0.007417020)
(6330, 0.008373228)
(6350, 0.008223394)
(6370, 0.008148082)
(6390, 0.008206132)
(6410, 0.007790356)
(6430, 0.007778086)
(6450, 0.007788528)
(6470, 0.007536418)
(6490, 0.007746742)
(6510, 0.008586572)
(6530, 0.009271776)
(6550, 0.007969074)
(6570, 0.007366064)
(6590, 0.007674662)
(6610, 0.007407356)
(6630, 0.007279762)
(6650, 0.008785484)
(6670, 0.007802172)
(6690, 0.007166312)
(6710, 0.008042858)
(6730, 0.008220258)
(6750, 0.008166054)
(6770, 0.006854534)
(6790, 0.007202144)
(6810, 0.007726930)
(6830, 0.007463362)
(6850, 0.008297290)
(6870, 0.007507058)
(6890, 0.007682300)
(6910, 0.006978166)
(6930, 0.007568010)
(6950, 0.007852120)
(6970, 0.007512570)
(6990, 0.007218684)
(7010, 0.008446242)
(7030, 0.007601708)
(7050, 0.006949882)
(7070, 0.007811622)
(7090, 0.007476072)
(7110, 0.007491244)
(7130, 0.006881642)
(7150, 0.008035550)
(7170, 0.006965864)
(7190, 0.008750132)
(7210, 0.007498710)
(7230, 0.007343428)
(7250, 0.006923456)
(7270, 0.007005892)
(7290, 0.006868404)
(7310, 0.007790052)
(7330, 0.007787882)
(7350, 0.007682212)
(7370, 0.007014670)
(7390, 0.007215622)
(7410, 0.007188328)
(7430, 0.007616852)
(7450, 0.007428398)
(7470, 0.006880210)
(7490, 0.007777612)
(7510, 0.006827706)
(7530, 0.007336582)
(7550, 0.008165608)
(7570, 0.007490070)
(7590, 0.006483204)
(7610, 0.007116390)
(7630, 0.006935516)
(7650, 0.007153514)
(7670, 0.007234698)
(7690, 0.007336224)
(7710, 0.007550936)
(7730, 0.007622568)
(7750, 0.006937680)
(7770, 0.007475106)
(7790, 0.006977900)
(7810, 0.007442570)
(7830, 0.007004552)
(7850, 0.007267224)
(7870, 0.007125152)
(7890, 0.007235364)
(7910, 0.007498978)
(7930, 0.007654824)
(7950, 0.007237116)
(7970, 0.007226720)
(7990, 0.006328894)
(8010, 0.006865104)
(8030, 0.006418846)
(8050, 0.006569698)
(8070, 0.008382228)
(8090, 0.006725048)
(8110, 0.006990844)
(8130, 0.006545248)
(8150, 0.007458078)
(8170, 0.006862570)
(8190, 0.006949134)
(8210, 0.007251490)
(8230, 0.006791974)
(8250, 0.006597946)
(8270, 0.006786928)
(8290, 0.006273046)
(8310, 0.006326370)
(8330, 0.007896262)
(8350, 0.007109818)
(8370, 0.008175260)
(8390, 0.007697180)
(8410, 0.006403006)
(8430, 0.007395214)
(8450, 0.006722832)
(8470, 0.007126280)
(8490, 0.006903204)
(8510, 0.006287088)
(8530, 0.007041898)
(8550, 0.006706650)
(8570, 0.006575704)
(8590, 0.006797078)
(8610, 0.006453600)
(8630, 0.007438272)
(8650, 0.006669534)
(8670, 0.006792564)
(8690, 0.007734998)
(8710, 0.006600920)
(8730, 0.008222604)
(8750, 0.006449698)
(8770, 0.006438220)
(8790, 0.006812452)
(8810, 0.006391084)
(8830, 0.006871510)
(8850, 0.006316602)
(8870, 0.006881272)
(8890, 0.006574968)
(8910, 0.006683102)
(8930, 0.006475174)
(8950, 0.006810588)
(8970, 0.007072044)
(8990, 0.006058356)
(9010, 0.007070788)
(9030, 0.006728348)
(9050, 0.006344076)
(9070, 0.006586346)
(9090, 0.006255244)
(9110, 0.006438764)
(9130, 0.006156656)
(9150, 0.006559714)
(9170, 0.006384012)
(9190, 0.006473936)
(9210, 0.006090592)
(9230, 0.006933540)
(9250, 0.006427734)
(9270, 0.006445634)
(9290, 0.006479958)
(9310, 0.006731776)
(9330, 0.007229716)
(9350, 0.006800762)
(9370, 0.006305046)
(9390, 0.006119500)
(9410, 0.006248184)
(9430, 0.007177774)
(9450, 0.006212156)
(9470, 0.006980876)
(9490, 0.006003862)
(9510, 0.006648564)
(9530, 0.006221264)
(9550, 0.006954788)
(9570, 0.005911656)
(9590, 0.005885726)
(9610, 0.007194002)
(9630, 0.007298688)
(9650, 0.006193766)
(9670, 0.006126114)
(9690, 0.006781250)
(9710, 0.006126670)
(9730, 0.006190784)
(9750, 0.005931150)
(9770, 0.006357588)
(9790, 0.005732966)
(9810, 0.006114126)
(9830, 0.006638464)
(9850, 0.006572656)
(9870, 0.006448566)
(9890, 0.005975758)
(9910, 0.006873956)
(9930, 0.005827342)
(9950, 0.006531184)
(9970, 0.006081430)
(9990, 0.006663220)
};

==> Figures/conv2.txt <==
\addplot[thin, opacity=0.5, DodgerBlue3] plot coordinates {
(10, 1.118120000)
(30, 0.548136200)
(50, 0.178624000)
(70, 0.187883260)
(90, 0.238032940)
(110, 0.095688680)
(130, 0.088085100)
(150, 0.118703600)
(170, 0.109612620)
(190, 0.100496760)
(210, 0.077559920)
(230, 0.083822840)
(250, 0.091131560)
(270, 0.082908980)
(290, 0.060140900)
(310, 0.070030820)
(330, 0.075539180)
(350, 0.054266960)
(370, 0.064665500)
(390, 0.070985540)
(410, 0.059424540)
(430, 0.060590040)
(450, 0.064802000)
(470, 0.048973960)
(490, 0.055363260)
(510, 0.045405860)
(530, 0.085442200)
(550, 0.050638060)
(570, 0.033886360)
(590, 0.061654720)
(610, 0.041474580)
(630, 0.045841820)
(650, 0.058113260)
(670, 0.045877900)
(690, 0.053218760)
(710, 0.045048400)
(730, 0.044567020)
(750, 0.038368520)
(770, 0.049363020)
(790, 0.051773340)
(810, 0.046143340)
(830, 0.039321780)
(850, 0.029802640)
(870, 0.039492660)
(890, 0.032892080)
(910, 0.034574980)
(930, 0.043227340)
(950, 0.039221800)
(970, 0.039146100)
(990, 0.024790340)
(1010, 0.046314640)
(1030, 0.032591680)
(1050, 0.031623260)
(1070, 0.032428680)
(1090, 0.049187280)
(1110, 0.034455200)
(1130, 0.039061340)
(1150, 0.029467580)
(1170, 0.041951540)
(1190, 0.025501940)
(1210, 0.037872000)
(1230, 0.028309420)
(1250, 0.024805240)
(1270, 0.027371640)
(1290, 0.037471820)
(1310, 0.037276400)
(1330, 0.025655100)
(1350, 0.039712300)
(1370, 0.027487120)
(1390, 0.040479020)
(1410, 0.040466360)
(1430, 0.036758400)
(1450, 0.021998920)
(1470, 0.034572180)
(1490, 0.032444620)
(1510, 0.048997480)
(1530, 0.030341860)
(1550, 0.024766500)
(1570, 0.031438360)
(1590, 0.027697680)
(1610, 0.023268100)
(1630, 0.021581620)
(1650, 0.027304540)
(1670, 0.023010120)
(1690, 0.027686080)
(1710, 0.032217180)
(1730, 0.035237380)
(1750, 0.026236100)
(1770, 0.019750500)
(1790, 0.028361980)
(1810, 0.022825180)
(1830, 0.024866700)
(1850, 0.027325660)
(1870, 0.024124520)
(1890, 0.020742180)
(1910, 0.022031340)
(1930, 0.019640760)
(1950, 0.026772300)
(1970, 0.027829420)
(1990, 0.026708220)
(2010, 0.034711680)
(2030, 0.023307020)
(2050, 0.018657540)
(2070, 0.029181740)
(2090, 0.021254020)
(2110, 0.021446920)
(2130, 0.020914280)
(2150, 0.035597320)
(2170, 0.022022280)
(2190, 0.018711600)
(2210, 0.023917980)
(2230, 0.031836080)
(2250, 0.024828280)
(2270, 0.032802760)
(2290, 0.032428420)
(2310, 0.025970060)
(2330, 0.028076580)
(2350, 0.022310660)
(2370, 0.025232260)
(2390, 0.041960060)
(2410, 0.022823160)
(2430, 0.021439800)
(2450, 0.029626520)
(2470, 0.027424080)
(2490, 0.023101080)
(2510, 0.025444500)
(2530, 0.019435340)
(2550, 0.019216340)
(2570, 0.031164400)
(2590, 0.029409140)
(2610, 0.024204520)
(2630, 0.028452020)
(2650, 0.022464900)
(2670, 0.019755900)
(2690, 0.021295760)
(2710, 0.016643520)
(2730, 0.020251860)
(2750, 0.018312200)
(2770, 0.017142280)
(2790, 0.016725720)
(2810, 0.029444400)
(2830, 0.023756620)
(2850, 0.017590420)
(2870, 0.024522460)
(2890, 0.019473340)
(2910, 0.020522440)
(2930, 0.016709160)
(2950, 0.019167500)
(2970, 0.025591420)
(2990, 0.018269280)
(3010, 0.023453140)
(3030, 0.018604940)
(3050, 0.022202620)
(3070, 0.021373760)
(3090, 0.023824520)
(3110, 0.016830160)
(3130, 0.027342400)
(3150, 0.023449500)
(3170, 0.021541600)
(3190, 0.019011760)
(3210, 0.019241480)
(3230, 0.013811360)
(3250, 0.020242280)
(3270, 0.025741180)
(3290, 0.017938020)
(3310, 0.031709700)
(3330, 0.015869320)
(3350, 0.015837100)
(3370, 0.019661380)
(3390, 0.020770220)
(3410, 0.020091920)
(3430, 0.019398100)
(3450, 0.024069300)
(3470, 0.018903900)
(3490, 0.020117600)
(3510, 0.024152160)
(3530, 0.019579560)
(3550, 0.018184880)
(3570, 0.016686320)
(3590, 0.020344280)
(3610, 0.020210480)
(3630, 0.029074020)
(3650, 0.022424300)
(3670, 0.020672080)
(3690, 0.021986720)
(3710, 0.022394880)
(3730, 0.016595620)
(3750, 0.013411080)
(3770, 0.032717440)
(3790, 0.020878920)
(3810, 0.021581580)
(3830, 0.022170700)
(3850, 0.019691980)
(3870, 0.015704480)
(3890, 0.015611100)
(3910, 0.020246620)
(3930, 0.016197120)
(3950, 0.020473340)
(3970, 0.033226760)
(3990, 0.016514640)
(4010, 0.014802680)
(4030, 0.019595440)
(4050, 0.017462500)
(4070, 0.022911940)
(4090, 0.025483380)
(4110, 0.014214580)
(4130, 0.018850220)
(4150, 0.020399100)
(4170, 0.018205760)
(4190, 0.016829560)
(4210, 0.013135820)
(4230, 0.019942000)
(4250, 0.020396240)
(4270, 0.014637100)
(4290, 0.023546480)
(4310, 0.018622580)
(4330, 0.023191400)
(4350, 0.020683360)
(4370, 0.017451480)
(4390, 0.021155960)
(4410, 0.022737220)
(4430, 0.017276500)
(4450, 0.026754920)
(4470, 0.013768740)
(4490, 0.016263240)
(4510, 0.019881800)
(4530, 0.013031360)
(4550, 0.015419980)
(4570, 0.019381060)
(4590, 0.016857340)
(4610, 0.015401880)
(4630, 0.014904320)
(4650, 0.023925600)
(4670, 0.020107520)
(4690, 0.015863920)
(4710, 0.017901000)
(4730, 0.020454820)
(4750, 0.018056900)
(4770, 0.014694360)
(4790, 0.024962380)
(4810, 0.013897440)
(4830, 0.016571000)
(4850, 0.016219660)
(4870, 0.015601300)
(4890, 0.023760700)
(4910, 0.017044380)
(4930, 0.021400360)
(4950, 0.013267820)
(4970, 0.016848700)
(4990, 0.018530860)
(5010, 0.014229440)
(5030, 0.015162600)
(5050, 0.016946720)
(5070, 0.018487140)
(5090, 0.017359560)
(5110, 0.018201840)
(5130, 0.013650320)
(5150, 0.012724970)
(5170, 0.024327760)
(5190, 0.025704720)
(5210, 0.016574460)
(5230, 0.018298620)
(5250, 0.019335100)
(5270, 0.014374080)
(5290, 0.021006020)
(5310, 0.022528960)
(5330, 0.017947958)
(5350, 0.020065884)
(5370, 0.022948920)
(5390, 0.023332580)
(5410, 0.017884480)
(5430, 0.013903360)
(5450, 0.018067080)
(5470, 0.017073560)
(5490, 0.018936460)
(5510, 0.019603800)
(5530, 0.012005262)
(5550, 0.012699886)
(5570, 0.020203550)
(5590, 0.016091680)
(5610, 0.012849254)
(5630, 0.018241340)
(5650, 0.014755060)
(5670, 0.015113320)
(5690, 0.020173620)
(5710, 0.017872120)
(5730, 0.017251640)
(5750, 0.010865100)
(5770, 0.014444938)
(5790, 0.013738490)
(5810, 0.018333144)
(5830, 0.014244076)
(5850, 0.018882722)
(5870, 0.018588540)
(5890, 0.012421772)
(5910, 0.019607200)
(5930, 0.010158882)
(5950, 0.017374080)
(5970, 0.016290742)
(5990, 0.019989322)
(6010, 0.015556360)
(6030, 0.015286448)
(6050, 0.016197972)
(6070, 0.017189760)
(6090, 0.014427098)
(6110, 0.019596100)
(6130, 0.013307620)
(6150, 0.012501616)
(6170, 0.014461276)
(6190, 0.019503580)
(6210, 0.015470304)
(6230, 0.012825920)
(6250, 0.013819390)
(6270, 0.015067498)
(6290, 0.014959200)
(6310, 0.014065232)
(6330, 0.015087636)
(6350, 0.011645874)
(6370, 0.021098220)
(6390, 0.015843740)
(6410, 0.014239096)
(6430, 0.017918700)
(6450, 0.013972596)
(6470, 0.014112366)
(6490, 0.014427192)
(6510, 0.014224058)
(6530, 0.013543740)
(6550, 0.017296724)
(6570, 0.011690292)
(6590, 0.013190158)
(6610, 0.019650718)
(6630, 0.012804100)
(6650, 0.017066134)
(6670, 0.017593342)
(6690, 0.017647548)
(6710, 0.015555266)
(6730, 0.015757660)
(6750, 0.013432996)
(6770, 0.015407226)
(6790, 0.016636782)
(6810, 0.019073916)
(6830, 0.015459834)
(6850, 0.011485386)
(6870, 0.012898612)
(6890, 0.013267146)
(6910, 0.012449944)
(6930, 0.013687446)
(6950, 0.012735522)
(6970, 0.018543190)
(6990, 0.018982346)
(7010, 0.014656852)
(7030, 0.016123382)
(7050, 0.013943880)
(7070, 0.014860858)
(7090, 0.012739508)
(7110, 0.017449296)
(7130, 0.010930800)
(7150, 0.015554254)
(7170, 0.011534182)
(7190, 0.016753440)
(7210, 0.011888180)
(7230, 0.021379736)
(7250, 0.013017810)
(7270, 0.012425852)
(7290, 0.011922022)
(7310, 0.013519518)
(7330, 0.018625256)
(7350, 0.020074954)
(7370, 0.012649818)
(7390, 0.009532298)
(7410, 0.013604344)
(7430, 0.015606830)
(7450, 0.014511570)
(7470, 0.018351074)
(7490, 0.010288360)
(7510, 0.015665312)
(7530, 0.011638070)
(7550, 0.013722864)
(7570, 0.013591570)
(7590, 0.017374500)
(7610, 0.014967696)
(7630, 0.016597774)
(7650, 0.011773562)
(7670, 0.018857316)
(7690, 0.011162996)
(7710, 0.017358784)
(7730, 0.011886330)
(7750, 0.013168446)
(7770, 0.011544418)
(7790, 0.010903920)
(7810, 0.014160200)
(7830, 0.013098248)
(7850, 0.009991622)
(7870, 0.012992542)
(7890, 0.009455762)
(7910, 0.010696562)
(7930, 0.020193598)
(7950, 0.013357488)
(7970, 0.026320880)
(7990, 0.011233852)
(8010, 0.013451136)
(8030, 0.009704252)
(8050, 0.013741214)
(8070, 0.014100780)
(8090, 0.012842634)
(8110, 0.017343460)
(8130, 0.012984288)
(8150, 0.015170152)
(8170, 0.013584988)
(8190, 0.011922910)
(8210, 0.014774938)
(8230, 0.009268842)
(8250, 0.014138110)
(8270, 0.015243720)
(8290, 0.012108118)
(8310, 0.010811276)
(8330, 0.012692214)
(8350, 0.012637160)
(8370, 0.015986396)
(8390, 0.009844294)
(8410, 0.015273006)
(8430, 0.016343916)
(8450, 0.010990282)
(8470, 0.011836756)
(8490, 0.015976458)
(8510, 0.013197934)
(8530, 0.009930010)
(8550, 0.008650798)
(8570, 0.011660200)
(8590, 0.015093188)
(8610, 0.011778526)
(8630, 0.010880060)
(8650, 0.015109448)
(8670, 0.009502714)
(8690, 0.015787860)
(8710, 0.019738274)
(8730, 0.013801150)
(8750, 0.012301350)
(8770, 0.009780662)
(8790, 0.018016278)
(8810, 0.009922748)
(8830, 0.025230976)
(8850, 0.009986126)
(8870, 0.012300094)
(8890, 0.016946220)
(8910, 0.011015356)
(8930, 0.012278556)
(8950, 0.015959828)
(8970, 0.012117296)
(8990, 0.010106780)
(9010, 0.011650732)
(9030, 0.014135588)
(9050, 0.012148804)
(9070, 0.013598342)
(9090, 0.011356426)
(9110, 0.015259100)
(9130, 0.013006836)
(9150, 0.011816742)
(9170, 0.014003734)
(9190, 0.012955990)
(9210, 0.014473636)
(9230, 0.009149776)
(9250, 0.012638764)
(9270, 0.013159986)
(9290, 0.015169064)
(9310, 0.010964426)
(9330, 0.009622978)
(9350, 0.015209258)
(9370, 0.009901590)
(9390, 0.014984714)
(9410, 0.008977168)
(9430, 0.012957524)
(9450, 0.009957484)
(9470, 0.013956626)
(9490, 0.014117620)
(9510, 0.015660550)
(9530, 0.009322448)
(9550, 0.010059924)
(9570, 0.011542042)
(9590, 0.008187944)
(9610, 0.013427510)
(9630, 0.008650770)
(9650, 0.010399412)
(9670, 0.009642304)
(9690, 0.011421432)
(9710, 0.010649586)
(9730, 0.009822700)
(9750, 0.008986078)
(9770, 0.013782626)
(9790, 0.013932346)
(9810, 0.010961714)
(9830, 0.009867214)
(9850, 0.016701562)
(9870, 0.012808884)
(9890, 0.011116214)
(9910, 0.010096892)
(9930, 0.014036094)
(9950, 0.010328554)
(9970, 0.012493422)
(9990, 0.013112750)
};

==> Figures/s5-1.dat <==
  -0.10626
  -0.01370
  -0.00293
   0.06906
  -0.02914
  -0.06195
   0.02441
   0.02969
   0.04614
  -0.05701
  -0.05820
   0.02411
   0.02792
   0.04111
  -0.03635
  -0.06161
   0.02341
   0.02338
   0.02570
  -0.03940
   0.01865
  -0.03833
   0.00443
   0.00397
   0.01282
  -0.00201
  -0.00543
   0.00525
   0.00034
  -0.00427
  -0.00375
  -0.00073
   0.01477
  -0.00015
   0.02490
   0.02277
   0.00894
   0.00983
  -0.02646
   0.01578
  -0.03180
   0.01425
   0.05554
  -0.04205
   0.02307
   0.05139
   0.02689
   0.03238
  -0.09399
   0.02185
  -0.07578
   0.01260
  -0.06247
   0.02969
   0.00027
   0.02319
  -0.01117
  -0.00012
  -0.01013
   0.01263
  -0.00916
   0.00348
   0.00449
  -0.01401
   0.00742
   0.00180
   0.00348
   0.00458
   0.00552
   0.00653
  -0.05176
  -0.00409
  -0.00351
  -0.00278
   0.00012
   0.00604
   0.00488
  -0.00369
   0.00610
  -0.05453
   0.00793
  -0.02368
   0.00449
   0.09729
  -0.02936
  -0.01447
  -0.00485
   0.05911
   0.01648
  -0.07910
  -0.04794
   0.02924
   0.02173
   0.04929
  -0.00043
  -0.05780
  -0.00104
   0.02997
   0.05569
  -0.02911
  -0.00122
  -0.00217
  -0.00275
   0.00861
  -0.00537
   0.00021
   0.00104
  -0.00021
   0.00125
  -0.00848
   0.00516
  -0.00314
   0.00964
  -0.00049
  -0.01825
  -0.00430
  -0.00497
  -0.00995
   0.01465
   0.00977
   0.03400
   0.04340
   0.00784
   0.05884
  -0.00665
  -0.01138
   0.03992
   0.00089
  -0.04474
  -0.03394
   0.01300
   0.04034
   0.00577
  -0.04990
   0.01117
   0.00940
   0.02209
   0.03003
   0.00580
  -0.01172
  -0.06744
  -0.00671
   0.01025
   0.00314
   0.03665
   0.02582
  -0.02579
  -0.03687
   0.00589
   0.03043
   0.04117
   0.02121
  -0.07388
   0.01978
   0.02145
  -0.02417
   0.01752
   0.00345
  -0.00568
   0.00699
   0.00436
  -0.01843
  -0.01096
   0.02020
  -0.02051
  -0.01367
   0.01077
  -0.00275
   0.02557
  -0.00815
  -0.00998
   0.02032
   0.00021
   0.00812
  -0.06165
   0.00607
   0.01602
   0.04959
   0.00854
  -0.04425
   0.03049
  -0.00021
  -0.01331
   0.01453
  -0.00653
  -0.02081
  -0.00143
   0.00909
   0.02231
  -0.00235
  -0.02567
   0.00989
   0.00308
   0.00629
   0.01227
  -0.01669
   0.02676
  -0.00635
  -0.00681
   0.00003
  -0.00250
   0.00037
   0.00742
  -0.00894
   0.03836
  -0.00220
   0.04752
  -0.00726
   0.03287
   0.01462
  -0.04187
  -0.08182
  -0.01218
  -0.06253
   0.01968
   0.03625
  -0.10464
   0.05972
   0.05020
   0.01123
   0.08542
  -0.01041
   0.05145
   0.00082
   0.00555
  -0.00317
   0.00824
   0.03250
  -0.03455
   0.02048
   0.00122
   0.00174
  -0.00623
  -0.01224
  -0.00711
  -0.00696
  -0.01385
   0.01999
   0.01248
  -0.01260
   0.00604
   0.00589
   0.00806
   0.00430
  -0.00455
  -0.00717
   0.00171
  -0.00500
  -0.00128
   0.01151
  -0.00525
   0.00681
  -0.00034
  -0.00696
   0.00067
  -0.00342
   0.00668
  -0.00049
  -0.00308
  -0.00665
   0.00568
  -0.00192
  -0.00296
  -0.00894
   0.00018
   0.00186
   0.00146
   0.00491
   0.00397
  -0.00067
  -0.00250
  -0.00082
  -0.00223
  -0.00024
   0.00125
   0.00156
  -0.00067
   0.00278
  -0.00150
  -0.00546
  -0.00183
   0.00317
  -0.00171
  -0.00211
   0.00739
   0.00211
   0.00186
  -0.00238
  -0.00403
  -0.03305
  -0.03119
   0.01645
  -0.02893
   0.00601
  -0.11911
   0.06152
  -0.01517
   0.08167
  -0.01959
  -0.00113
   0.03574
   0.03949
   0.04337
  -0.02151
   0.00684
  -0.01663
  -0.06863
   0.02911
   0.08078
  -0.03421
  -0.04587
   0.03809
   0.00858
  -0.00064
  -0.00464
   0.00369
  -0.00281
  -0.00250
   0.00247
   0.00259


==> Figures/time1.txt <==
\addplot[thick, Cyan1] plot coordinates {
(100 ,4.97043e-05*1000)
(300 ,6.06799e-05*1000)
(500 ,5.28002e-05*1000)
(700 ,7.42996e-05*1000)
(900 ,0.00010412*1000)
(1100 ,0.000122445*1000)
(1300 ,0.000136045*1000)
(1500 ,0.00015097*1000)
(1700 ,0.00020499*1000)
(1900 ,0.000218145*1000)
(2100 ,0.000230881*1000)
(2300 ,0.000235925*1000)
(2500 ,0.000266755*1000)
(2700 ,0.000281335*1000)
(2900 ,0.000307446*1000)
(3100 ,0.000333714*1000)
(3300 ,0.00030848*1000)
(3500 ,0.000323119*1000)
(3700 ,0.000338891*1000)
(3900 ,0.00039358*1000)
(4100 ,0.00044369*1000)
(4300 ,0.00045831*1000)
(4500 ,0.000487225*1000)
(4700 ,0.0004944*1000)
(4900 ,0.00049325*1000)
(5100 ,0.000538011*1000)
(5300 ,0.000562944*1000)
(5500 ,0.000571591*1000)
(5700 ,0.000531709*1000)
(5900 ,0.000538731*1000)
(6100 ,0.000596294*1000)
(6300 ,0.000652311*1000)
(6500 ,0.00066643*1000)
(6700 ,0.000678995*1000)
(6900 ,0.000693096*1000)
(7100 ,0.000740595*1000)
(7300 ,0.000719255*1000)
(7500 ,0.000775344*1000)
(7700 ,0.000796905*1000)
(7900 ,0.00079419*1000)
(8100 ,0.000730165*1000)
(8300 ,0.000749485*1000)
(8500 ,0.0009033*1000)
(8700 ,0.00089184*1000)
(8900 ,0.00088114*1000)
(9100 ,0.00096825*1000)
(9300 ,0.000966525*1000)
(9500 ,0.000987456*1000)
(9700 ,0.00099916*1000)
(9900 ,0.00100112*1000)
(10100 ,0.00105497*1000)
(10300 ,0.00094458*1000)
(10500 ,0.00101745*1000)
(10700 ,0.00111577*1000)
(10900 ,0.00111218*1000)
(11100 ,0.00113368*1000)
(11300 ,0.00111765*1000)
(11500 ,0.00123729*1000)
(11700 ,0.0011868*1000)
(11900 ,0.00122854*1000)
(12100 ,0.00124504*1000)
(12300 ,0.0012707*1000)
(12500 ,0.0011743*1000)
(12700 ,0.0012654*1000)
(12900 ,0.00131436*1000)
(13100 ,0.00133191*1000)
(13300 ,0.00137897*1000)
(13500 ,0.00151542*1000)
(13700 ,0.00152464*1000)
(13900 ,0.0016239*1000)
(14100 ,0.00152765*1000)
(14300 ,0.00157813*1000)
(14500 ,0.00163858*1000)
(14700 ,0.0015291*1000)
(14900 ,0.00154814*1000)
(15100 ,0.00140139*1000)
(15300 ,0.00156283*1000)
(15500 ,0.00156982*1000)
(15700 ,0.00157029*1000)
(15900 ,0.00165387*1000)
(16100 ,0.00160664*1000)
(16300 ,0.00177426*1000)
(16500 ,0.00168761*1000)
(16700 ,0.00183067*1000)
(16900 ,0.00177451*1000)
(17100 ,0.00176624*1000)
(17300 ,0.00175435*1000)
(17500 ,0.00177522*1000)
(17700 ,0.00183163*1000)
(17900 ,0.00181709*1000)
(18100 ,0.00195178*1000)
(18300 ,0.00201129*1000)
(18500 ,0.00223117*1000)
(18700 ,0.00226532*1000)
(18900 ,0.00191701*1000)
(19100 ,0.00201105*1000)
(19300 ,0.00205686*1000)
(19500 ,0.00201118*1000)
(19700 ,0.00201872*1000)
(19900 ,0.00205382*1000)
(20100 ,0.00213264*1000)
(20300 ,0.00217247*1000)
(20500 ,0.00221392*1000)
(20700 ,0.00215778*1000)
(20900 ,0.00226314*1000)
(21100 ,0.00196775*1000)
(21300 ,0.0022512*1000)
(21500 ,0.00227564*1000)
(21700 ,0.002293*1000)
(21900 ,0.00227424*1000)
(22100 ,0.00229833*1000)
(22300 ,0.00240167*1000)
(22500 ,0.00226335*1000)
(22700 ,0.00239956*1000)
(22900 ,0.00220212*1000)
(23100 ,0.00231858*1000)
(23300 ,0.00241423*1000)
(23500 ,0.00242701*1000)
(23700 ,0.00245783*1000)
(23900 ,0.0024298*1000)
(24100 ,0.00241709*1000)
(24300 ,0.00244146*1000)
(24500 ,0.00245719*1000)
(24700 ,0.00250743*1000)
(24900 ,0.00251383*1000)
(25100 ,0.00243784*1000)
(25300 ,0.00262419*1000)
(25500 ,0.0025719*1000)
(25700 ,0.00266314*1000)
(25900 ,0.00263919*1000)
(26100 ,0.00259609*1000)
(26300 ,0.0026795*1000)
(26500 ,0.00265139*1000)
(26700 ,0.00271772*1000)
(26900 ,0.00269503*1000)
(27100 ,0.00267662*1000)
(27300 ,0.00271063*1000)
(27500 ,0.00277936*1000)
(27700 ,0.00282251*1000)
(27900 ,0.00274754*1000)
(28100 ,0.00280139*1000)
(28300 ,0.00279117*1000)
(28500 ,0.00288293*1000)
(28700 ,0.00285285*1000)
(28900 ,0.00287219*1000)
(29100 ,0.00288801*1000)
(29300 ,0.00294025*1000)
(29500 ,0.00291056*1000)
(29700 ,0.00293497*1000)
(29900 ,0.00293013*1000)
(30100 ,0.00292038*1000)
(30300 ,0.00296182*1000)
(30500 ,0.00292199*1000)
(30700 ,0.00296889*1000)
(30900 ,0.00307886*1000)
(31100 ,0.00309296*1000)
(31300 ,0.0030277*1000)
(31500 ,0.00305541*1000)
(31700 ,0.00307932*1000)
(31900 ,0.00334141*1000)
(32100 ,0.00314388*1000)
(32300 ,0.0032196*1000)
(32500 ,0.00320411*1000)
(32700 ,0.00323048*1000)
(32900 ,0.00321902*1000)
(33100 ,0.00326615*1000)
(33300 ,0.00328235*1000)
(33500 ,0.00329739*1000)
(33700 ,0.00329857*1000)
(33900 ,0.00338966*1000)
(34100 ,0.0033688*1000)
(34300 ,0.00332488*1000)
(34500 ,0.00335852*1000)
(34700 ,0.00342063*1000)
(34900 ,0.00367838*1000)
(35100 ,0.00445945*1000)
(35300 ,0.00347474*1000)
(35500 ,0.00360677*1000)
(35700 ,0.00355009*1000)
(35900 ,0.00355272*1000)
(36100 ,0.00366004*1000)
(36300 ,0.00363907*1000)
(36500 ,0.00358822*1000)
(36700 ,0.00359921*1000)
(36900 ,0.00365005*1000)
(37100 ,0.00361987*1000)
(37300 ,0.00365009*1000)
(37500 ,0.00368605*1000)
(37700 ,0.00371278*1000)
(37900 ,0.00376504*1000)
(38100 ,0.00369604*1000)
(38300 ,0.00378057*1000)
(38500 ,0.00375112*1000)
(38700 ,0.00376149*1000)
(38900 ,0.00377714*1000)
(39100 ,0.00383224*1000)
(39300 ,0.00382926*1000)
(39500 ,0.00392071*1000)
(39700 ,0.00390395*1000)
(39900 ,0.00387412*1000)
(40100 ,0.00392408*1000)
(40300 ,0.00394096*1000)
(40500 ,0.00392292*1000)
(40700 ,0.00392184*1000)
(40900 ,0.00400102*1000)
(41100 ,0.00400908*1000)
(41300 ,0.0039967*1000)
(41500 ,0.0040416*1000)
(41700 ,0.0040119*1000)
(41900 ,0.00400356*1000)
(42100 ,0.00408995*1000)
(42300 ,0.00407127*1000)
(42500 ,0.00414282*1000)
(42700 ,0.00411849*1000)
(42900 ,0.00413489*1000)
(43100 ,0.00427884*1000)
(43300 ,0.00416906*1000)
(43500 ,0.00418722*1000)
(43700 ,0.00418175*1000)
(43900 ,0.00426143*1000)
(44100 ,0.00428999*1000)
(44300 ,0.00424449*1000)
(44500 ,0.00432289*1000)
(44700 ,0.00428874*1000)
(44900 ,0.00437362*1000)
(45100 ,0.00442097*1000)
(45300 ,0.00431597*1000)
(45500 ,0.00433138*1000)
(45700 ,0.00443003*1000)
(45900 ,0.00440979*1000)
(46100 ,0.00444386*1000)
(46300 ,0.00449919*1000)
(46500 ,0.0044603*1000)
(46700 ,0.00464247*1000)
(46900 ,0.00449711*1000)
(47100 ,0.00449908*1000)
(47300 ,0.00456212*1000)
(47500 ,0.00455592*1000)
(47700 ,0.00458274*1000)
(47900 ,0.00459903*1000)
(48100 ,0.0046003*1000)
(48300 ,0.00455534*1000)
(48500 ,0.00484553*1000)
(48700 ,0.00463279*1000)
(48900 ,0.00471121*1000)
(49100 ,0.00465716*1000)
(49300 ,0.00498749*1000)
(49500 ,0.00498443*1000)
(49700 ,0.00572344*1000)
(49900 ,0.00502511*1000)
(50100 ,0.0048182*1000)
(50300 ,0.00497278*1000)
(50500 ,0.00557391*1000)
(50700 ,0.00568084*1000)
(50900 ,0.00590304*1000)
(51100 ,0.00580256*1000)
(51300 ,0.00555081*1000)
(51500 ,0.00508678*1000)
(51700 ,0.00533301*1000)
(51900 ,0.00509693*1000)
(52100 ,0.00528831*1000)
(52300 ,0.00544199*1000)
(52500 ,0.00499519*1000)
(52700 ,0.00514078*1000)
(52900 ,0.00506567*1000)
(53100 ,0.00509521*1000)
(53300 ,0.00537467*1000)
(53500 ,0.00515373*1000)
(53700 ,0.00528923*1000)
(53900 ,0.00540114*1000)
(54100 ,0.00523098*1000)
(54300 ,0.0052329*1000)
(54500 ,0.00606217*1000)
(54700 ,0.00603786*1000)
(54900 ,0.00565958*1000)
(55100 ,0.0059314*1000)
(55300 ,0.00553849*1000)
(55500 ,0.00531557*1000)
(55700 ,0.0052809*1000)
(55900 ,0.00540499*1000)
(56100 ,0.00545904*1000)
(56300 ,0.00549349*1000)
(56500 ,0.00567878*1000)
(56700 ,0.00573397*1000)
(56900 ,0.00543881*1000)
(57100 ,0.00539844*1000)
(57300 ,0.00544247*1000)
(57500 ,0.00564141*1000)
(57700 ,0.00551036*1000)
(57900 ,0.00550296*1000)
(58100 ,0.00556414*1000)
(58300 ,0.00555184*1000)
(58500 ,0.00580543*1000)
(58700 ,0.00557603*1000)
(58900 ,0.00555994*1000)
(59100 ,0.00557041*1000)
(59300 ,0.00557691*1000)
(59500 ,0.00589335*1000)
(59700 ,0.00570888*1000)
(59900 ,0.00571177*1000)
(60100 ,0.00570966*1000)
(60300 ,0.00567052*1000)
(60500 ,0.00587558*1000)
(60700 ,0.00570768*1000)
(60900 ,0.00577071*1000)
(61100 ,0.00616557*1000)
(61300 ,0.00582314*1000)
(61500 ,0.00581443*1000)
(61700 ,0.00605506*1000)
(61900 ,0.00601934*1000)
(62100 ,0.00585771*1000)
(62300 ,0.00593925*1000)
(62500 ,0.00590574*1000)
(62700 ,0.00590058*1000)
(62900 ,0.00593782*1000)
(63100 ,0.00597236*1000)
(63300 ,0.00600294*1000)
(63500 ,0.00608115*1000)
(63700 ,0.00599871*1000)
(63900 ,0.00600147*1000)
(64100 ,0.00603429*1000)
(64300 ,0.00612027*1000)
(64500 ,0.00602487*1000)
(64700 ,0.00623459*1000)
(64900 ,0.0060809*1000)
(65100 ,0.00612718*1000)
(65300 ,0.00612228*1000)
(65500 ,0.0062334*1000)
(65700 ,0.00625627*1000)
(65900 ,0.00617189*1000)
(66100 ,0.00624631*1000)
(66300 ,0.0062805*1000)
(66500 ,0.00626938*1000)
(66700 ,0.00641405*1000)
(66900 ,0.00632385*1000)
(67100 ,0.00674989*1000)
(67300 ,0.00635492*1000)
(67500 ,0.00636625*1000)
(67700 ,0.00636083*1000)
(67900 ,0.00639974*1000)
(68100 ,0.00654711*1000)
(68300 ,0.00639724*1000)
(68500 ,0.00643386*1000)
(68700 ,0.0066116*1000)
(68900 ,0.00651475*1000)
(69100 ,0.00648339*1000)
(69300 ,0.00655233*1000)
(69500 ,0.00655081*1000)
(69700 ,0.006603*1000)
(69900 ,0.00654433*1000)
(70100 ,0.0066802*1000)
(70300 ,0.00656098*1000)
(70500 ,0.00665507*1000)
(70700 ,0.00670936*1000)
(70900 ,0.00667174*1000)
(71100 ,0.00662726*1000)
(71300 ,0.00680893*1000)
(71500 ,0.00677241*1000)
(71700 ,0.00695337*1000)
(71900 ,0.00732792*1000)
(72100 ,0.00732723*1000)
(72300 ,0.00694057*1000)
(72500 ,0.00718361*1000)
(72700 ,0.0070618*1000)
(72900 ,0.00685502*1000)
(73100 ,0.00688622*1000)
(73300 ,0.00693807*1000)
(73500 ,0.00695975*1000)
(73700 ,0.00691902*1000)
(73900 ,0.00711174*1000)
(74100 ,0.00698677*1000)
(74300 ,0.00701262*1000)
(74500 ,0.00738329*1000)
(74700 ,0.00755894*1000)
(74900 ,0.00727139*1000)
(75100 ,0.00772823*1000)
(75300 ,0.00712574*1000)
(75500 ,0.00792137*1000)
(75700 ,0.00722906*1000)
(75900 ,0.00804488*1000)
(76100 ,0.00796458*1000)
(76300 ,0.00722365*1000)
(76500 ,0.00722635*1000)
(76700 ,0.0087484*1000)
(76900 ,0.00916301*1000)
(77100 ,0.00853241*1000)
(77300 ,0.00840578*1000)
(77500 ,0.00776734*1000)
(77700 ,0.00777455*1000)
(77900 ,0.00764102*1000)
(78100 ,0.0075094*1000)
(78300 ,0.00767794*1000)
(78500 ,0.00753372*1000)
(78700 ,0.00824462*1000)
(78900 ,0.00761436*1000)
(79100 ,0.00743042*1000)
(79300 ,0.00759131*1000)
(79500 ,0.00884413*1000)
(79700 ,0.00781172*1000)
(79900 ,0.00925274*1000)
(80100 ,0.00783585*1000)
(80300 ,0.00754164*1000)
(80500 ,0.00818038*1000)
(80700 ,0.00802643*1000)
(80900 ,0.00844155*1000)
(81100 ,0.0101374*1000)
(81300 ,0.00934091*1000)
(81500 ,0.00878097*1000)
(81700 ,0.00856707*1000)
(81900 ,0.00813429*1000)
(82100 ,0.00818184*1000)
(82300 ,0.00816728*1000)
(82500 ,0.00850821*1000)
(82700 ,0.00822937*1000)
(82900 ,0.00854807*1000)
(83100 ,0.00795275*1000)
(83300 ,0.00826637*1000)
(83500 ,0.00843762*1000)
(83700 ,0.00782454*1000)
(83900 ,0.00785806*1000)
(84100 ,0.0089561*1000)
(84300 ,0.00925135*1000)
(84500 ,0.0079997*1000)
(84700 ,0.00885388*1000)
(84900 ,0.00852771*1000)
(85100 ,0.00846289*1000)
(85300 ,0.00803586*1000)
(85500 ,0.00875208*1000)
(85700 ,0.00810491*1000)
(85900 ,0.00850705*1000)
(86100 ,0.00860761*1000)
(86300 ,0.00832203*1000)
(86500 ,0.00815545*1000)
(86700 ,0.00873898*1000)
(86900 ,0.00817963*1000)
(87100 ,0.00839022*1000)
(87300 ,0.00828897*1000)
(87500 ,0.00845344*1000)
(87700 ,0.00854416*1000)
(87900 ,0.0084874*1000)
(88100 ,0.00913067*1000)
(88300 ,0.00879906*1000)
(88500 ,0.00834564*1000)
(88700 ,0.0084721*1000)
(88900 ,0.00842261*1000)
(89100 ,0.00861949*1000)
(89300 ,0.00890743*1000)
(89500 ,0.00900851*1000)
(89700 ,0.00938438*1000)
(89900 ,0.0104206*1000)
(90100 ,0.00995638*1000)
(90300 ,0.00923313*1000)
(90500 ,0.00879955*1000)
(90700 ,0.00894781*1000)
(90900 ,0.00948702*1000)
(91100 ,0.00961101*1000)
(91300 ,0.00894608*1000)
(91500 ,0.00876714*1000)
(91700 ,0.00941269*1000)
(91900 ,0.00876109*1000)
(92100 ,0.00875087*1000)
(92300 ,0.00857352*1000)
(92500 ,0.00871197*1000)
(92700 ,0.00854915*1000)
(92900 ,0.00872161*1000)
(93100 ,0.00903103*1000)
(93300 ,0.00890998*1000)
(93500 ,0.00860646*1000)
(93700 ,0.00935328*1000)
(93900 ,0.00910869*1000)
(94100 ,0.00930385*1000)
(94300 ,0.00944361*1000)
(94500 ,0.00897684*1000)
(94700 ,0.0092804*1000)
(94900 ,0.00899298*1000)
(95100 ,0.00954096*1000)
(95300 ,0.00980775*1000)
(95500 ,0.00933803*1000)
(95700 ,0.00889365*1000)
(95900 ,0.00890231*1000)
(96100 ,0.00895203*1000)
(96300 ,0.00913751*1000)
(96500 ,0.00910067*1000)
(96700 ,0.00911276*1000)
(96900 ,0.00902828*1000)
(97100 ,0.00935082*1000)
(97300 ,0.0097089*1000)
(97500 ,0.00956781*1000)
(97700 ,0.00924*1000)
(97900 ,0.0101628*1000)
(98100 ,0.00979869*1000)
(98300 ,0.00939196*1000)
(98500 ,0.00932584*1000)
(98700 ,0.00917248*1000)
(98900 ,0.00919699*1000)
(99100 ,0.00922163*1000)
(99300 ,0.00918545*1000)
(99500 ,0.00946723*1000)
(99700 ,0.00930771*1000)
(99900 ,0.00918009*1000)
};


==> Figures/time2.txt <==
\addplot[thick,Red4] plot coordinates {
(100 ,2.44248e-05*1000)
(300 ,5.26202e-05*1000)
(500 ,6.634e-05*1000)
(700 ,7.04241e-05*1000)
(900 ,8.85797e-05*1000)
(1100 ,0.000107565*1000)
(1300 ,0.0001247*1000)
(1500 ,0.00014473*1000)
(1700 ,0.00017534*1000)
(1900 ,0.000208426*1000)
(2100 ,0.000256125*1000)
(2300 ,0.00027503*1000)
(2500 ,0.000248876*1000)
(2700 ,0.00028711*1000)
(2900 ,0.000330595*1000)
(3100 ,0.000307211*1000)
(3300 ,0.000285325*1000)
(3500 ,0.000306984*1000)
(3700 ,0.00034277*1000)
(3900 ,0.000354714*1000)
(4100 ,0.000404284*1000)
(4300 ,0.000448765*1000)
(4500 ,0.000450464*1000)
(4700 ,0.00047955*1000)
(4900 ,0.00047626*1000)
(5100 ,0.00048715*1000)
(5300 ,0.000537369*1000)
(5500 ,0.00056856*1000)
(5700 ,0.00056499*1000)
(5900 ,0.000564965*1000)
(6100 ,0.000601571*1000)
(6300 ,0.000633856*1000)
(6500 ,0.0006433*1000)
(6700 ,0.000667175*1000)
(6900 ,0.000701985*1000)
(7100 ,0.000707301*1000)
(7300 ,0.000645444*1000)
(7500 ,0.00070226*1000)
(7700 ,0.000789515*1000)
(7900 ,0.00080101*1000)
(8100 ,0.000796305*1000)
(8300 ,0.000806459*1000)
(8500 ,0.000842365*1000)
(8700 ,0.000872695*1000)
(8900 ,0.000903785*1000)
(9100 ,0.000899786*1000)
(9300 ,0.000892105*1000)
(9500 ,0.000950356*1000)
(9700 ,0.0010191*1000)
(9900 ,0.00102628*1000)
(10100 ,0.000978814*1000)
(10300 ,0.00107441*1000)
(10500 ,0.00102312*1000)
(10700 ,0.000935105*1000)
(10900 ,0.00094179*1000)
(11100 ,0.00097306*1000)
(11300 ,0.00097805*1000)
(11500 ,0.00103409*1000)
(11700 ,0.00115214*1000)
(11900 ,0.00114289*1000)
(12100 ,0.00126053*1000)
(12300 ,0.00118796*1000)
(12500 ,0.00124999*1000)
(12700 ,0.00130084*1000)
(12900 ,0.00126823*1000)
(13100 ,0.00128141*1000)
(13300 ,0.00128289*1000)
(13500 ,0.00138324*1000)
(13700 ,0.00131417*1000)
(13900 ,0.00136531*1000)
(14100 ,0.00148784*1000)
(14300 ,0.00128444*1000)
(14500 ,0.00137733*1000)
(14700 ,0.00146089*1000)
(14900 ,0.00150994*1000)
(15100 ,0.00147702*1000)
(15300 ,0.00149483*1000)
(15500 ,0.00154158*1000)
(15700 ,0.00155176*1000)
(15900 ,0.00153095*1000)
(16100 ,0.00159396*1000)
(16300 ,0.00167887*1000)
(16500 ,0.00159032*1000)
(16700 ,0.00164222*1000)
(16900 ,0.001639*1000)
(17100 ,0.00176028*1000)
(17300 ,0.00174842*1000)
(17500 ,0.00160072*1000)
(17700 ,0.00174764*1000)
(17900 ,0.0017883*1000)
(18100 ,0.00176922*1000)
(18300 ,0.00186729*1000)
(18500 ,0.00186434*1000)
(18700 ,0.00191861*1000)
(18900 ,0.00189147*1000)
(19100 ,0.00190849*1000)
(19300 ,0.00188259*1000)
(19500 ,0.00186706*1000)
(19700 ,0.00196192*1000)
(19900 ,0.002006*1000)
(20100 ,0.00199902*1000)
(20300 ,0.00209533*1000)
(20500 ,0.00200736*1000)
(20700 ,0.00200525*1000)
(20900 ,0.00203947*1000)
(21100 ,0.00190996*1000)
(21300 ,0.00212496*1000)
(21500 ,0.00213437*1000)
(21700 ,0.00212147*1000)
(21900 ,0.00215149*1000)
(22100 ,0.00216958*1000)
(22300 ,0.00224519*1000)
(22500 ,0.00221896*1000)
(22700 ,0.0022601*1000)
(22900 ,0.00225274*1000)
(23100 ,0.0022778*1000)
(23300 ,0.00227451*1000)
(23500 ,0.00230741*1000)
(23700 ,0.00231568*1000)
(23900 ,0.00248902*1000)
(24100 ,0.00239703*1000)
(24300 ,0.00234967*1000)
(24500 ,0.00239509*1000)
(24700 ,0.00241172*1000)
(24900 ,0.00243639*1000)
(25100 ,0.00232571*1000)
(25300 ,0.00251799*1000)
(25500 ,0.00247778*1000)
(25700 ,0.00253286*1000)
(25900 ,0.00253374*1000)
(26100 ,0.00251532*1000)
(26300 ,0.00252234*1000)
(26500 ,0.00257083*1000)
(26700 ,0.00259057*1000)
(26900 ,0.00259541*1000)
(27100 ,0.00257054*1000)
(27300 ,0.00259537*1000)
(27500 ,0.00264204*1000)
(27700 ,0.00269628*1000)
(27900 ,0.00268139*1000)
(28100 ,0.00271601*1000)
(28300 ,0.00267676*1000)
(28500 ,0.00290091*1000)
(28700 ,0.0028159*1000)
(28900 ,0.00277489*1000)
(29100 ,0.00278203*1000)
(29300 ,0.00287087*1000)
(29500 ,0.00289467*1000)
(29700 ,0.0028167*1000)
(29900 ,0.00283804*1000)
(30100 ,0.00279706*1000)
(30300 ,0.00283919*1000)
(30500 ,0.00287461*1000)
(30700 ,0.0028754*1000)
(30900 ,0.00293214*1000)
(31100 ,0.00290617*1000)
(31300 ,0.00293264*1000)
(31500 ,0.00295846*1000)
(31700 ,0.00298098*1000)
(31900 ,0.00303514*1000)
(32100 ,0.00309339*1000)
(32300 ,0.00302019*1000)
(32500 ,0.0031031*1000)
(32700 ,0.00312652*1000)
(32900 ,0.00315978*1000)
(33100 ,0.00313056*1000)
(33300 ,0.00313046*1000)
(33500 ,0.00323711*1000)
(33700 ,0.00324459*1000)
(33900 ,0.00330868*1000)
(34100 ,0.00326632*1000)
(34300 ,0.00322606*1000)
(34500 ,0.00325938*1000)
(34700 ,0.00324226*1000)
(34900 ,0.0034144*1000)
(35100 ,0.00328479*1000)
(35300 ,0.00341361*1000)
(35500 ,0.00331982*1000)
(35700 ,0.00334689*1000)
(35900 ,0.00349371*1000)
(36100 ,0.0034662*1000)
(36300 ,0.00340955*1000)
(36500 ,0.00348674*1000)
(36700 ,0.00350882*1000)
(36900 ,0.00357259*1000)
(37100 ,0.00349468*1000)
(37300 ,0.00352008*1000)
(37500 ,0.00354823*1000)
(37700 ,0.0035474*1000)
(37900 ,0.00371469*1000)
(38100 ,0.00359968*1000)
(38300 ,0.00361481*1000)
(38500 ,0.003586*1000)
(38700 ,0.00377891*1000)
(38900 ,0.00377399*1000)
(39100 ,0.00388502*1000)
(39300 ,0.00435723*1000)
(39500 ,0.00394556*1000)
(39700 ,0.00375572*1000)
(39900 ,0.00387967*1000)
(40100 ,0.00455369*1000)
(40300 ,0.0038485*1000)
(40500 ,0.00397028*1000)
(40700 ,0.00410897*1000)
(40900 ,0.00460242*1000)
(41100 ,0.00465023*1000)
(41300 ,0.00467188*1000)
(41500 ,0.00465976*1000)
(41700 ,0.00412084*1000)
(41900 ,0.00388265*1000)
(42100 ,0.00456561*1000)
(42300 ,0.00480778*1000)
(42500 ,0.00409384*1000)
(42700 ,0.00451785*1000)
(42900 ,0.00431687*1000)
(43100 ,0.00431638*1000)
(43300 ,0.00423025*1000)
(43500 ,0.00437745*1000)
(43700 ,0.00432278*1000)
(43900 ,0.003963*1000)
(44100 ,0.00452971*1000)
(44300 ,0.00453831*1000)
(44500 ,0.00418337*1000)
(44700 ,0.00421266*1000)
(44900 ,0.00420893*1000)
(45100 ,0.00430158*1000)
(45300 ,0.00428352*1000)
(45500 ,0.00418699*1000)
(45700 ,0.00423512*1000)
(45900 ,0.00428119*1000)
(46100 ,0.00436313*1000)
(46300 ,0.00431018*1000)
(46500 ,0.00441759*1000)
(46700 ,0.00437148*1000)
(46900 ,0.00434798*1000)
(47100 ,0.00448943*1000)
(47300 ,0.00438942*1000)
(47500 ,0.00439809*1000)
(47700 ,0.00446824*1000)
(47900 ,0.0044268*1000)
(48100 ,0.00448942*1000)
(48300 ,0.00454377*1000)
(48500 ,0.00451036*1000)
(48700 ,0.00450065*1000)
(48900 ,0.00450229*1000)
(49100 ,0.00452996*1000)
(49300 ,0.00484228*1000)
(49500 ,0.00477322*1000)
(49700 ,0.00469665*1000)
(49900 ,0.00464224*1000)
(50100 ,0.00463625*1000)
(50300 ,0.00489887*1000)
(50500 ,0.00475391*1000)
(50700 ,0.0047738*1000)
(50900 ,0.00469459*1000)
(51100 ,0.00468904*1000)
(51300 ,0.00490855*1000)
(51500 ,0.00475686*1000)
(51700 ,0.00486965*1000)
(51900 ,0.00546312*1000)
(52100 ,0.0048485*1000)
(52300 ,0.0051544*1000)
(52500 ,0.00484284*1000)
(52700 ,0.00497295*1000)
(52900 ,0.00493285*1000)
(53100 ,0.00524285*1000)
(53300 ,0.00535461*1000)
(53500 ,0.00509506*1000)
(53700 ,0.00496567*1000)
(53900 ,0.00503496*1000)
(54100 ,0.00494358*1000)
(54300 ,0.00518468*1000)
(54500 ,0.00500089*1000)
(54700 ,0.00508659*1000)
(54900 ,0.00504037*1000)
(55100 ,0.00504592*1000)
(55300 ,0.00535653*1000)
(55500 ,0.00585764*1000)
(55700 ,0.00526999*1000)
(55900 ,0.00513087*1000)
(56100 ,0.00518034*1000)
(56300 ,0.00520851*1000)
(56500 ,0.00554481*1000)
(56700 ,0.00533802*1000)
(56900 ,0.00523409*1000)
(57100 ,0.00523398*1000)
(57300 ,0.00523202*1000)
(57500 ,0.00544138*1000)
(57700 ,0.00529977*1000)
(57900 ,0.00526495*1000)
(58100 ,0.00529347*1000)
(58300 ,0.00528501*1000)
(58500 ,0.00555182*1000)
(58700 ,0.00537299*1000)
(58900 ,0.0053988*1000)
(59100 ,0.00546381*1000)
(59300 ,0.00539543*1000)
(59500 ,0.00560742*1000)
(59700 ,0.00542199*1000)
(59900 ,0.00545084*1000)
(60100 ,0.0054811*1000)
(60300 ,0.00549348*1000)
(60500 ,0.00573728*1000)
(60700 ,0.00551634*1000)
(60900 ,0.00566043*1000)
(61100 ,0.00558553*1000)
(61300 ,0.00561636*1000)
(61500 ,0.00580362*1000)
(61700 ,0.00612984*1000)
(61900 ,0.0059664*1000)
(62100 ,0.00604007*1000)
(62300 ,0.00575435*1000)
(62500 ,0.00585593*1000)
(62700 ,0.00597723*1000)
(62900 ,0.00593207*1000)
(63100 ,0.00582471*1000)
(63300 ,0.00583658*1000)
(63500 ,0.00612832*1000)
(63700 ,0.00590978*1000)
(63900 ,0.00590224*1000)
(64100 ,0.00612204*1000)
(64300 ,0.00600763*1000)
(64500 ,0.00590767*1000)
(64700 ,0.00615313*1000)
(64900 ,0.00623827*1000)
(65100 ,0.00601266*1000)
(65300 ,0.0061745*1000)
(65500 ,0.00604208*1000)
(65700 ,0.00608452*1000)
(65900 ,0.0061183*1000)
(66100 ,0.00632761*1000)
(66300 ,0.00632271*1000)
(66500 ,0.0068545*1000)
(66700 ,0.00698717*1000)
(66900 ,0.0064774*1000)
(67100 ,0.00624351*1000)
(67300 ,0.00618681*1000)
(67500 ,0.00627601*1000)
(67700 ,0.00641791*1000)
(67900 ,0.00630654*1000)
(68100 ,0.00621355*1000)
(68300 ,0.00633025*1000)
(68500 ,0.00619838*1000)
(68700 ,0.00657082*1000)
(68900 ,0.00625677*1000)
(69100 ,0.0063525*1000)
(69300 ,0.00632118*1000)
(69500 ,0.00650664*1000)
(69700 ,0.00697672*1000)
(69900 ,0.00638948*1000)
(70100 ,0.00660856*1000)
(70300 ,0.00654504*1000)
(70500 ,0.00649777*1000)
(70700 ,0.00683658*1000)
(70900 ,0.00700387*1000)
(71100 ,0.00674616*1000)
(71300 ,0.0067668*1000)
(71500 ,0.00647843*1000)
(71700 ,0.00677881*1000)
(71900 ,0.00653707*1000)
(72100 ,0.00658262*1000)
(72300 ,0.0065731*1000)
(72500 ,0.0066599*1000)
(72700 ,0.00689244*1000)
(72900 ,0.00694719*1000)
(73100 ,0.00668372*1000)
(73300 ,0.00694368*1000)
(73500 ,0.00678527*1000)
(73700 ,0.00691215*1000)
(73900 ,0.00786849*1000)
(74100 ,0.00676593*1000)
(74300 ,0.00679425*1000)
(74500 ,0.00674888*1000)
(74700 ,0.00669948*1000)
(74900 ,0.0072003*1000)
(75100 ,0.00682392*1000)
(75300 ,0.00688803*1000)
(75500 ,0.00691346*1000)
(75700 ,0.00696178*1000)
(75900 ,0.00717203*1000)
(76100 ,0.00703242*1000)
(76300 ,0.00699802*1000)
(76500 ,0.00697199*1000)
(76700 ,0.00772063*1000)
(76900 ,0.00781168*1000)
(77100 ,0.00726185*1000)
(77300 ,0.00720739*1000)
(77500 ,0.00796869*1000)
(77700 ,0.0070899*1000)
(77900 ,0.00732675*1000)
(78100 ,0.00738906*1000)
(78300 ,0.00706642*1000)
(78500 ,0.00711195*1000)
(78700 ,0.00769661*1000)
(78900 ,0.00772734*1000)
(79100 ,0.00716552*1000)
(79300 ,0.00715107*1000)
(79500 ,0.00722453*1000)
(79700 ,0.00722407*1000)
(79900 ,0.00759469*1000)
(80100 ,0.00743108*1000)
(80300 ,0.00766288*1000)
(80500 ,0.00819942*1000)
(80700 ,0.00749195*1000)
(80900 ,0.00904624*1000)
(81100 ,0.00813028*1000)
(81300 ,0.00758652*1000)
(81500 ,0.00760098*1000)
(81700 ,0.00772556*1000)
(81900 ,0.00747268*1000)
(82100 ,0.0077573*1000)
(82300 ,0.0078217*1000)
(82500 ,0.00758579*1000)
(82700 ,0.00788434*1000)
(82900 ,0.00843661*1000)
(83100 ,0.00827673*1000)
(83300 ,0.00812745*1000)
(83500 ,0.00760947*1000)
(83700 ,0.00759309*1000)
(83900 ,0.00767654*1000)
(84100 ,0.00784766*1000)
(84300 ,0.00769208*1000)
(84500 ,0.00765496*1000)
(84700 ,0.00766742*1000)
(84900 ,0.0077049*1000)
(85100 ,0.00801196*1000)
(85300 ,0.00780061*1000)
(85500 ,0.00785944*1000)
(85700 ,0.00784641*1000)
(85900 ,0.0078782*1000)
(86100 ,0.00808465*1000)
(86300 ,0.00790011*1000)
(86500 ,0.00792128*1000)
(86700 ,0.00795704*1000)
(86900 ,0.00808396*1000)
(87100 ,0.00885009*1000)
(87300 ,0.00789512*1000)
(87500 ,0.00783822*1000)
(87700 ,0.0079988*1000)
(87900 ,0.00799137*1000)
(88100 ,0.00824129*1000)
(88300 ,0.00807531*1000)
(88500 ,0.00803191*1000)
(88700 ,0.00805866*1000)
(88900 ,0.00813658*1000)
(89100 ,0.00829209*1000)
(89300 ,0.00809132*1000)
(89500 ,0.00809103*1000)
(89700 ,0.00811944*1000)
(89900 ,0.00825455*1000)
(90100 ,0.00810856*1000)
(90300 ,0.00836739*1000)
(90500 ,0.00818519*1000)
(90700 ,0.00820707*1000)
(90900 ,0.00820907*1000)
(91100 ,0.00832546*1000)
(91300 ,0.00874086*1000)
(91500 ,0.00858445*1000)
(91700 ,0.00832189*1000)
(91900 ,0.0087327*1000)
(92100 ,0.00847115*1000)
(92300 ,0.00927291*1000)
(92500 ,0.00846205*1000)
(92700 ,0.00873204*1000)
(92900 ,0.00836955*1000)
(93100 ,0.00852815*1000)
(93300 ,0.00863905*1000)
(93500 ,0.00851095*1000)
(93700 ,0.00855891*1000)
(93900 ,0.00851287*1000)
(94100 ,0.00850193*1000)
(94300 ,0.00880989*1000)
(94500 ,0.00884642*1000)
(94700 ,0.00874222*1000)
(94900 ,0.00891204*1000)
(95100 ,0.00862124*1000)
(95300 ,0.00885537*1000)
(95500 ,0.00861451*1000)
(95700 ,0.00874159*1000)
(95900 ,0.00860191*1000)
(96100 ,0.00861713*1000)
(96300 ,0.00890851*1000)
(96500 ,0.00873358*1000)
(96700 ,0.00871779*1000)
(96900 ,0.00886632*1000)
(97100 ,0.00952954*1000)
(97300 ,0.00911062*1000)
(97500 ,0.00880019*1000)
(97700 ,0.00882988*1000)
(97900 ,0.00880232*1000)
(98100 ,0.00889783*1000)
(98300 ,0.00900586*1000)
(98500 ,0.00896218*1000)
(98700 ,0.00893642*1000)
(98900 ,0.00886497*1000)
(99100 ,0.00895985*1000)
(99300 ,0.00905513*1000)
(99500 ,0.00950562*1000)
(99700 ,0.00935857*1000)
(99900 ,0.00945528*1000)
};


==> Figures/time3.txt <==
\addplot[thick, Green4] plot coordinates {
(100 ,3.67355e-05*1000)
(300 ,6.29699e-05*1000)
(500 ,6.83701e-05*1000)
(700 ,0.00010205*1000)
(900 ,0.000118705*1000)
(1100 ,0.000148081*1000)
(1300 ,0.000169594*1000)
(1500 ,0.000200955*1000)
(1700 ,0.000213931*1000)
(1900 ,0.000235815*1000)
(2100 ,0.00026695*1000)
(2300 ,0.000303224*1000)
(2500 ,0.000353585*1000)
(2700 ,0.000378181*1000)
(2900 ,0.00040643*1000)
(3100 ,0.000427849*1000)
(3300 ,0.00042704*1000)
(3500 ,0.00042243*1000)
(3700 ,0.000449705*1000)
(3900 ,0.00049234*1000)
(4100 ,0.000561506*1000)
(4300 ,0.00059696*1000)
(4500 ,0.000619534*1000)
(4700 ,0.00059957*1000)
(4900 ,0.000708416*1000)
(5100 ,0.000699229*1000)
(5300 ,0.00070406*1000)
(5500 ,0.00065509*1000)
(5700 ,0.000767756*1000)
(5900 ,0.000784861*1000)
(6100 ,0.00083571*1000)
(6300 ,0.000872705*1000)
(6500 ,0.000879385*1000)
(6700 ,0.000840205*1000)
(6900 ,0.000823215*1000)
(7100 ,0.000927036*1000)
(7300 ,0.00100183*1000)
(7500 ,0.00101572*1000)
(7700 ,0.00105283*1000)
(7900 ,0.00103323*1000)
(8100 ,0.00113289*1000)
(8300 ,0.00101007*1000)
(8500 ,0.0010284*1000)
(8700 ,0.00117798*1000)
(8900 ,0.00119851*1000)
(9100 ,0.00122537*1000)
(9300 ,0.00123039*1000)
(9500 ,0.00127343*1000)
(9700 ,0.00133609*1000)
(9900 ,0.00128961*1000)
(10100 ,0.00127396*1000)
(10300 ,0.00141592*1000)
(10500 ,0.0013879*1000)
(10700 ,0.00145751*1000)
(10900 ,0.00146021*1000)
(11100 ,0.00145379*1000)
(11300 ,0.00148173*1000)
(11500 ,0.00157526*1000)
(11700 ,0.00154517*1000)
(11900 ,0.00154997*1000)
(12100 ,0.00151512*1000)
(12300 ,0.00161145*1000)
(12500 ,0.00167266*1000)
(12700 ,0.00165813*1000)
(12900 ,0.00169704*1000)
(13100 ,0.0017354*1000)
(13300 ,0.00180354*1000)
(13500 ,0.00186121*1000)
(13700 ,0.00178766*1000)
(13900 ,0.00185495*1000)
(14100 ,0.00176132*1000)
(14300 ,0.00186403*1000)
(14500 ,0.00191791*1000)
(14700 ,0.00200775*1000)
(14900 ,0.00198202*1000)
(15100 ,0.00200215*1000)
(15300 ,0.00207283*1000)
(15500 ,0.00206264*1000)
(15700 ,0.00219448*1000)
(15900 ,0.00214849*1000)
(16100 ,0.0021566*1000)
(16300 ,0.00223406*1000)
(16500 ,0.00210343*1000)
(16700 ,0.00214803*1000)
(16900 ,0.0022645*1000)
(17100 ,0.0023089*1000)
(17300 ,0.00231446*1000)
(17500 ,0.00231195*1000)
(17700 ,0.00236349*1000)
(17900 ,0.00241059*1000)
(18100 ,0.00245829*1000)
(18300 ,0.00240723*1000)
(18500 ,0.00242291*1000)
(18700 ,0.00247801*1000)
(18900 ,0.00256286*1000)
(19100 ,0.00252531*1000)
(19300 ,0.00253803*1000)
(19500 ,0.00249218*1000)
(19700 ,0.00264821*1000)
(19900 ,0.00265257*1000)
(20100 ,0.00268278*1000)
(20300 ,0.00267375*1000)
(20500 ,0.00273013*1000)
(20700 ,0.00268823*1000)
(20900 ,0.00271897*1000)
(21100 ,0.00280691*1000)
(21300 ,0.00274559*1000)
(21500 ,0.00275899*1000)
(21700 ,0.00283136*1000)
(21900 ,0.0028838*1000)
(22100 ,0.00287061*1000)
(22300 ,0.00287428*1000)
(22500 ,0.00290614*1000)
(22700 ,0.00293067*1000)
(22900 ,0.00295651*1000)
(23100 ,0.00298786*1000)
(23300 ,0.00299819*1000)
(23500 ,0.00304088*1000)
(23700 ,0.00323861*1000)
(23900 ,0.0030935*1000)
(24100 ,0.00310835*1000)
(24300 ,0.00311341*1000)
(24500 ,0.00325204*1000)
(24700 ,0.00314973*1000)
(24900 ,0.00319424*1000)
(25100 ,0.00328845*1000)
(25300 ,0.00327869*1000)
(25500 ,0.00327274*1000)
(25700 ,0.00329235*1000)
(25900 ,0.00338304*1000)
(26100 ,0.00337762*1000)
(26300 ,0.00340107*1000)
(26500 ,0.0034009*1000)
(26700 ,0.00343061*1000)
(26900 ,0.00347523*1000)
(27100 ,0.003498*1000)
(27300 ,0.00351628*1000)
(27500 ,0.00352548*1000)
(27700 ,0.00351854*1000)
(27900 ,0.003553*1000)
(28100 ,0.00363106*1000)
(28300 ,0.0035529*1000)
(28500 ,0.00377944*1000)
(28700 ,0.00366062*1000)
(28900 ,0.00368751*1000)
(29100 ,0.00369202*1000)
(29300 ,0.00368835*1000)
(29500 ,0.00379001*1000)
(29700 ,0.00380116*1000)
(29900 ,0.00387044*1000)
(30100 ,0.00380341*1000)
(30300 ,0.0038079*1000)
(30500 ,0.00383791*1000)
(30700 ,0.00390277*1000)
(30900 ,0.0039151*1000)
(31100 ,0.00393436*1000)
(31300 ,0.00398655*1000)
(31500 ,0.00402848*1000)
(31700 ,0.00399834*1000)
(31900 ,0.00407463*1000)
(32100 ,0.00411862*1000)
(32300 ,0.00407318*1000)
(32500 ,0.00410603*1000)
(32700 ,0.00414773*1000)
(32900 ,0.00417095*1000)
(33100 ,0.00416068*1000)
(33300 ,0.00422921*1000)
(33500 ,0.00418566*1000)
(33700 ,0.00425039*1000)
(33900 ,0.00434444*1000)
(34100 ,0.00430684*1000)
(34300 ,0.0043049*1000)
(34500 ,0.00438918*1000)
(34700 ,0.00434121*1000)
(34900 ,0.00444721*1000)
(35100 ,0.0043914*1000)
(35300 ,0.00441217*1000)
(35500 ,0.00451422*1000)
(35700 ,0.00444191*1000)
(35900 ,0.00449152*1000)
(36100 ,0.00455331*1000)
(36300 ,0.0045232*1000)
(36500 ,0.00456488*1000)
(36700 ,0.00467151*1000)
(36900 ,0.00460737*1000)
(37100 ,0.0047315*1000)
(37300 ,0.00464713*1000)
(37500 ,0.00466568*1000)
(37700 ,0.00473667*1000)
(37900 ,0.0047084*1000)
(38100 ,0.0047428*1000)
(38300 ,0.00483562*1000)
(38500 ,0.00481004*1000)
(38700 ,0.00493133*1000)
(38900 ,0.00490571*1000)
(39100 ,0.0049412*1000)
(39300 ,0.00496938*1000)
(39500 ,0.00490166*1000)
(39700 ,0.00497314*1000)
(39900 ,0.00500177*1000)
(40100 ,0.00502728*1000)
(40300 ,0.00508429*1000)
(40500 ,0.00503042*1000)
(40700 ,0.00508887*1000)
(40900 ,0.00513744*1000)
(41100 ,0.00511978*1000)
(41300 ,0.00520873*1000)
(41500 ,0.00515345*1000)
(41700 ,0.00524533*1000)
(41900 ,0.00524716*1000)
(42100 ,0.00527454*1000)
(42300 ,0.00531955*1000)
(42500 ,0.0053059*1000)
(42700 ,0.0053332*1000)
(42900 ,0.00547582*1000)
(43100 ,0.00542562*1000)
(43300 ,0.00537305*1000)
(43500 ,0.00541747*1000)
(43700 ,0.00548045*1000)
(43900 ,0.0054391*1000)
(44100 ,0.00547941*1000)
(44300 ,0.00553431*1000)
(44500 ,0.00556933*1000)
(44700 ,0.00552438*1000)
(44900 ,0.0056204*1000)
(45100 ,0.00561319*1000)
(45300 ,0.00567984*1000)
(45500 ,0.00567851*1000)
(45700 ,0.00563895*1000)
(45900 ,0.00568903*1000)
(46100 ,0.00567215*1000)
(46300 ,0.00580302*1000)
(46500 ,0.00574781*1000)
(46700 ,0.00584614*1000)
(46900 ,0.00580297*1000)
(47100 ,0.00591997*1000)
(47300 ,0.0058179*1000)
(47500 ,0.00589453*1000)
(47700 ,0.00592867*1000)
(47900 ,0.00591922*1000)
(48100 ,0.00593687*1000)
(48300 ,0.0059968*1000)
(48500 ,0.00602015*1000)
(48700 ,0.00602408*1000)
(48900 ,0.00610538*1000)
(49100 ,0.0060402*1000)
(49300 ,0.00614538*1000)
(49500 ,0.0061048*1000)
(49700 ,0.00616144*1000)
(49900 ,0.00616058*1000)
(50100 ,0.00622955*1000)
(50300 ,0.00637483*1000)
(50500 ,0.0063975*1000)
(50700 ,0.00627805*1000)
(50900 ,0.0063283*1000)
(51100 ,0.00633057*1000)
(51300 ,0.00644803*1000)
(51500 ,0.00638865*1000)
(51700 ,0.00646292*1000)
(51900 ,0.0064319*1000)
(52100 ,0.0064652*1000)
(52300 ,0.0065301*1000)
(52500 ,0.00645464*1000)
(52700 ,0.00648896*1000)
(52900 ,0.00654996*1000)
(53100 ,0.0065868*1000)
(53300 ,0.00666047*1000)
(53500 ,0.0066372*1000)
(53700 ,0.00661023*1000)
(53900 ,0.00670766*1000)
(54100 ,0.00663754*1000)
(54300 ,0.00707065*1000)
(54500 ,0.00668702*1000)
(54700 ,0.00713624*1000)
(54900 ,0.00679597*1000)
(55100 ,0.00682891*1000)
(55300 ,0.00690235*1000)
(55500 ,0.00684937*1000)
(55700 ,0.00691229*1000)
(55900 ,0.0068249*1000)
(56100 ,0.00692737*1000)
(56300 ,0.00694768*1000)
(56500 ,0.00704316*1000)
(56700 ,0.00692502*1000)
(56900 ,0.00699587*1000)
(57100 ,0.00706814*1000)
(57300 ,0.00702259*1000)
(57500 ,0.00718432*1000)
(57700 ,0.00705938*1000)
(57900 ,0.00715309*1000)
(58100 ,0.0071374*1000)
(58300 ,0.00721257*1000)
(58500 ,0.00725802*1000)
(58700 ,0.00719581*1000)
(58900 ,0.00725224*1000)
(59100 ,0.00727706*1000)
(59300 ,0.00727881*1000)
(59500 ,0.00740094*1000)
(59700 ,0.00735159*1000)
(59900 ,0.00730444*1000)
(60100 ,0.00735466*1000)
(60300 ,0.00744039*1000)
(60500 ,0.00753843*1000)
(60700 ,0.00742238*1000)
(60900 ,0.00751332*1000)
(61100 ,0.00745929*1000)
(61300 ,0.00753277*1000)
(61500 ,0.00769606*1000)
(61700 ,0.00757109*1000)
(61900 ,0.00764988*1000)
(62100 ,0.00764159*1000)
(62300 ,0.00767171*1000)
(62500 ,0.00775725*1000)
(62700 ,0.0077227*1000)
(62900 ,0.00778305*1000)
(63100 ,0.00777781*1000)
(63300 ,0.00781759*1000)
(63500 ,0.00789799*1000)
(63700 ,0.00817369*1000)
(63900 ,0.00789201*1000)
(64100 ,0.00820367*1000)
(64300 ,0.00825068*1000)
(64500 ,0.00788242*1000)
(64700 ,0.00802317*1000)
(64900 ,0.00799326*1000)
(65100 ,0.00799963*1000)
(65300 ,0.0080274*1000)
(65500 ,0.00805236*1000)
(65700 ,0.00821579*1000)
(65900 ,0.00823375*1000)
(66100 ,0.00817677*1000)
(66300 ,0.00825987*1000)
(66500 ,0.00818328*1000)
(66700 ,0.00822155*1000)
(66900 ,0.00821447*1000)
(67100 ,0.00824688*1000)
(67300 ,0.00824849*1000)
(67500 ,0.00827342*1000)
(67700 ,0.00833216*1000)
(67900 ,0.00830836*1000)
(68100 ,0.00842284*1000)
(68300 ,0.00835528*1000)
(68500 ,0.00841818*1000)
(68700 ,0.00843331*1000)
(68900 ,0.00841345*1000)
(69100 ,0.00854455*1000)
(69300 ,0.00847208*1000)
(69500 ,0.00852946*1000)
(69700 ,0.00855584*1000)
(69900 ,0.00859944*1000)
(70100 ,0.00854244*1000)
(70300 ,0.00859305*1000)
(70500 ,0.00863375*1000)
(70700 ,0.00866273*1000)
(70900 ,0.00863646*1000)
(71100 ,0.00873879*1000)
(71300 ,0.00866121*1000)
(71500 ,0.00875194*1000)
(71700 ,0.00869943*1000)
(71900 ,0.00913107*1000)
(72100 ,0.00904992*1000)
(72300 ,0.0090638*1000)
(72500 ,0.00891217*1000)
(72700 ,0.008917*1000)
(72900 ,0.0088651*1000)
(73100 ,0.00890986*1000)
(73300 ,0.00902486*1000)
(73500 ,0.00897097*1000)
(73700 ,0.00900676*1000)
(73900 ,0.00900702*1000)
(74100 ,0.00908563*1000)
(74300 ,0.00906951*1000)
(74500 ,0.00908354*1000)
(74700 ,0.00909577*1000)
(74900 ,0.00916384*1000)
(75100 ,0.00910498*1000)
(75300 ,0.00925147*1000)
(75500 ,0.00923604*1000)
(75700 ,0.00922434*1000)
(75900 ,0.0092674*1000)
(76100 ,0.00934248*1000)
(76300 ,0.00928542*1000)
(76500 ,0.00933489*1000)
(76700 ,0.00939362*1000)
(76900 ,0.00937354*1000)
(77100 ,0.00938987*1000)
(77300 ,0.00939801*1000)
(77500 ,0.00942201*1000)
(77700 ,0.00945622*1000)
(77900 ,0.00950006*1000)
(78100 ,0.00954804*1000)
(78300 ,0.0095044*1000)
(78500 ,0.00953233*1000)
(78700 ,0.00960372*1000)
(78900 ,0.0097515*1000)
(79100 ,0.00960712*1000)
(79300 ,0.00965308*1000)
(79500 ,0.00993626*1000)
(79700 ,0.0101088*1000)
(79900 ,0.0100957*1000)
(80100 ,0.00981189*1000)
(80300 ,0.00983553*1000)
(80500 ,0.00980659*1000)
(80700 ,0.00984388*1000)
(80900 ,0.00979004*1000)
(81100 ,0.00992781*1000)
(81300 ,0.00987731*1000)
(81500 ,0.00988571*1000)
(81700 ,0.00968981*1000)
(81900 ,0.00971647*1000)
(82100 ,0.00999503*1000)
(82300 ,0.0100268*1000)
(82500 ,0.0101132*1000)
(82700 ,0.0101472*1000)
(82900 ,0.0100913*1000)
(83100 ,0.010118*1000)
(83300 ,0.0102625*1000)
(83500 ,0.0103053*1000)
(83700 ,0.0102029*1000)
(83900 ,0.0103161*1000)
(84100 ,0.0103142*1000)
(84300 ,0.0104397*1000)
(84500 ,0.0103469*1000)
(84700 ,0.010355*1000)
(84900 ,0.0103126*1000)
(85100 ,0.0104702*1000)
(85300 ,0.0103308*1000)
(85500 ,0.0104466*1000)
(85700 ,0.0104512*1000)
(85900 ,0.0107104*1000)
(86100 ,0.0109218*1000)
(86300 ,0.010753*1000)
(86500 ,0.0105405*1000)
(86700 ,0.0107662*1000)
(86900 ,0.0106718*1000)
(87100 ,0.0105759*1000)
(87300 ,0.0106243*1000)
(87500 ,0.0107088*1000)
(87700 ,0.0106547*1000)
(87900 ,0.010703*1000)
(88100 ,0.0107858*1000)
(88300 ,0.0107284*1000)
(88500 ,0.0108161*1000)
(88700 ,0.0107878*1000)
(88900 ,0.0108788*1000)
(89100 ,0.0108485*1000)
(89300 ,0.010887*1000)
(89500 ,0.0108797*1000)
(89700 ,0.0109206*1000)
(89900 ,0.0109089*1000)
(90100 ,0.0109221*1000)
(90300 ,0.0110843*1000)
(90500 ,0.0110212*1000)
(90700 ,0.0110074*1000)
(90900 ,0.0110633*1000)
(91100 ,0.0110362*1000)
(91300 ,0.0110831*1000)
(91500 ,0.0112065*1000)
(91700 ,0.011191*1000)
(91900 ,0.0115983*1000)
(92100 ,0.0117068*1000)
(92300 ,0.011558*1000)
(92500 ,0.0114032*1000)
(92700 ,0.0112878*1000)
(92900 ,0.0113971*1000)
(93100 ,0.0113598*1000)
(93300 ,0.0113949*1000)
(93500 ,0.0114044*1000)
(93700 ,0.011449*1000)
(93900 ,0.0114148*1000)
(94100 ,0.0114739*1000)
(94300 ,0.0114901*1000)
(94500 ,0.011455*1000)
(94700 ,0.0114692*1000)
(94900 ,0.0115221*1000)
(95100 ,0.011589*1000)
(95300 ,0.0116193*1000)
(95500 ,0.0119*1000)
(95700 ,0.0116324*1000)
(95900 ,0.0116311*1000)
(96100 ,0.0116341*1000)
(96300 ,0.0116688*1000)
(96500 ,0.0117279*1000)
(96700 ,0.0117687*1000)
(96900 ,0.0117574*1000)
(97100 ,0.0118388*1000)
(97300 ,0.0118941*1000)
(97500 ,0.0122255*1000)
(97700 ,0.0122888*1000)
(97900 ,0.0122257*1000)
(98100 ,0.0119293*1000)
(98300 ,0.0119704*1000)
(98500 ,0.0119905*1000)
(98700 ,0.011987*1000)
(98900 ,0.0120681*1000)
(99100 ,0.0120752*1000)
(99300 ,0.0120973*1000)
(99500 ,0.0121618*1000)
(99700 ,0.0121433*1000)
(99900 ,0.0121297*1000)
};


==> Figures/time4.txt <==
\addplot[thick,black] plot coordinates {
(100 ,4.74608e-05*1000)
(300 ,6.27255e-05*1000)
(500 ,0.00010537*1000)
(700 ,0.000140954*1000)
(900 ,0.000158175*1000)
(1100 ,0.000188609*1000)
(1300 ,0.000252784*1000)
(1500 ,0.0002853*1000)
(1700 ,0.000305696*1000)
(1900 ,0.00033035*1000)
(2100 ,0.000364984*1000)
(2300 ,0.000410315*1000)
(2500 ,0.000418936*1000)
(2700 ,0.000472425*1000)
(2900 ,0.000493755*1000)
(3100 ,0.000521585*1000)
(3300 ,0.000571085*1000)
(3500 ,0.000522436*1000)
(3700 ,0.000560966*1000)
(3900 ,0.000589875*1000)
(4100 ,0.00061932*1000)
(4300 ,0.00063951*1000)
(4500 ,0.00074862*1000)
(4700 ,0.000784199*1000)
(4900 ,0.000798271*1000)
(5100 ,0.000860225*1000)
(5300 ,0.00090147*1000)
(5500 ,0.000911039*1000)
(5700 ,0.000980645*1000)
(5900 ,0.00097494*1000)
(6100 ,0.00103712*1000)
(6300 ,0.00104935*1000)
(6500 ,0.00108321*1000)
(6700 ,0.00108196*1000)
(6900 ,0.00116377*1000)
(7100 ,0.00112878*1000)
(7300 ,0.00110669*1000)
(7500 ,0.00129871*1000)
(7700 ,0.00130008*1000)
(7900 ,0.0013517*1000)
(8100 ,0.00133466*1000)
(8300 ,0.0013559*1000)
(8500 ,0.00141883*1000)
(8700 ,0.00142707*1000)
(8900 ,0.00147347*1000)
(9100 ,0.00152316*1000)
(9300 ,0.00155369*1000)
(9500 ,0.00163384*1000)
(9700 ,0.00158746*1000)
(9900 ,0.00154644*1000)
(10100 ,0.00171263*1000)
(10300 ,0.00173878*1000)
(10500 ,0.0017466*1000)
(10700 ,0.00175682*1000)
(10900 ,0.00182057*1000)
(11100 ,0.00186223*1000)
(11300 ,0.00189737*1000)
(11500 ,0.00193261*1000)
(11700 ,0.00189723*1000)
(11900 ,0.001973*1000)
(12100 ,0.00201656*1000)
(12300 ,0.00211746*1000)
(12500 ,0.00191003*1000)
(12700 ,0.00210911*1000)
(12900 ,0.00213124*1000)
(13100 ,0.00217967*1000)
(13300 ,0.0022205*1000)
(13500 ,0.00228665*1000)
(13700 ,0.00230437*1000)
(13900 ,0.00228742*1000)
(14100 ,0.00230583*1000)
(14300 ,0.00235096*1000)
(14500 ,0.00236146*1000)
(14700 ,0.00243101*1000)
(14900 ,0.00245082*1000)
(15100 ,0.00244099*1000)
(15300 ,0.00250099*1000)
(15500 ,0.00247892*1000)
(15700 ,0.00260205*1000)
(15900 ,0.00255633*1000)
(16100 ,0.00259997*1000)
(16300 ,0.00262274*1000)
(16500 ,0.00269731*1000)
(16700 ,0.00275699*1000)
(16900 ,0.00272261*1000)
(17100 ,0.00280769*1000)
(17300 ,0.00285528*1000)
(17500 ,0.00289041*1000)
(17700 ,0.00288886*1000)
(17900 ,0.00286873*1000)
(18100 ,0.0029223*1000)
(18300 ,0.00297158*1000)
(18500 ,0.00293527*1000)
(18700 ,0.00296259*1000)
(18900 ,0.00302372*1000)
(19100 ,0.00308194*1000)
(19300 ,0.00306262*1000)
(19500 ,0.00305743*1000)
(19700 ,0.00313331*1000)
(19900 ,0.0031854*1000)
(20100 ,0.00316301*1000)
(20300 ,0.00319861*1000)
(20500 ,0.00321878*1000)
(20700 ,0.00336447*1000)
(20900 ,0.00350529*1000)
(21100 ,0.00342407*1000)
(21300 ,0.00347843*1000)
(21500 ,0.00343554*1000)
(21700 ,0.00345859*1000)
(21900 ,0.00342002*1000)
(22100 ,0.00350503*1000)
(22300 ,0.00354019*1000)
(22500 ,0.00355772*1000)
(22700 ,0.00360096*1000)
(22900 ,0.00364597*1000)
(23100 ,0.00358875*1000)
(23300 ,0.00362841*1000)
(23500 ,0.00375836*1000)
(23700 ,0.00380882*1000)
(23900 ,0.00376154*1000)
(24100 ,0.00383841*1000)
(24300 ,0.00385748*1000)
(24500 ,0.00384623*1000)
(24700 ,0.00387407*1000)
(24900 ,0.00388473*1000)
(25100 ,0.00390722*1000)
(25300 ,0.00394614*1000)
(25500 ,0.0040316*1000)
(25700 ,0.00402113*1000)
(25900 ,0.00411077*1000)
(26100 ,0.00414584*1000)
(26300 ,0.00408743*1000)
(26500 ,0.00410699*1000)
(26700 ,0.00418202*1000)
(26900 ,0.00419413*1000)
(27100 ,0.00420465*1000)
(27300 ,0.00429007*1000)
(27500 ,0.00428233*1000)
(27700 ,0.00433712*1000)
(27900 ,0.00436694*1000)
(28100 ,0.00433955*1000)
(28300 ,0.00436121*1000)
(28500 ,0.0044911*1000)
(28700 ,0.00442021*1000)
(28900 ,0.00451568*1000)
(29100 ,0.00455244*1000)
(29300 ,0.00452947*1000)
(29500 ,0.00458385*1000)
(29700 ,0.00460286*1000)
(29900 ,0.00463611*1000)
(30100 ,0.00465099*1000)
(30300 ,0.00465439*1000)
(30500 ,0.0046657*1000)
(30700 ,0.00475903*1000)
(30900 ,0.00477919*1000)
(31100 ,0.00482156*1000)
(31300 ,0.00485036*1000)
(31500 ,0.00485613*1000)
(31700 ,0.00495532*1000)
(31900 ,0.00491032*1000)
(32100 ,0.00500098*1000)
(32300 ,0.00500905*1000)
(32500 ,0.00501127*1000)
(32700 ,0.00512667*1000)
(32900 ,0.00509081*1000)
(33100 ,0.00511551*1000)
(33300 ,0.0051847*1000)
(33500 ,0.00519992*1000)
(33700 ,0.00517681*1000)
(33900 ,0.00521955*1000)
(34100 ,0.00529701*1000)
(34300 ,0.00528778*1000)
(34500 ,0.00537047*1000)
(34700 ,0.00537511*1000)
(34900 ,0.00541912*1000)
(35100 ,0.0055295*1000)
(35300 ,0.00544909*1000)
(35500 ,0.00552899*1000)
(35700 ,0.00558441*1000)
(35900 ,0.00569094*1000)
(36100 ,0.00552845*1000)
(36300 ,0.00563317*1000)
(36500 ,0.0058496*1000)
(36700 ,0.00569*1000)
(36900 ,0.00571732*1000)
(37100 ,0.00579654*1000)
(37300 ,0.00585416*1000)
(37500 ,0.00576796*1000)
(37700 ,0.00585244*1000)
(37900 ,0.00586994*1000)
(38100 ,0.00586197*1000)
(38300 ,0.00589148*1000)
(38500 ,0.00593116*1000)
(38700 ,0.00592887*1000)
(38900 ,0.00601632*1000)
(39100 ,0.00594653*1000)
(39300 ,0.00610621*1000)
(39500 ,0.00609396*1000)
(39700 ,0.00606065*1000)
(39900 ,0.006187*1000)
(40100 ,0.00621278*1000)
(40300 ,0.00623389*1000)
(40500 ,0.00624274*1000)
(40700 ,0.00628759*1000)
(40900 ,0.00629285*1000)
(41100 ,0.00647214*1000)
(41300 ,0.00630968*1000)
(41500 ,0.0063665*1000)
(41700 ,0.00645689*1000)
(41900 ,0.00650898*1000)
(42100 ,0.00648509*1000)
(42300 ,0.00653999*1000)
(42500 ,0.00659752*1000)
(42700 ,0.00654099*1000)
(42900 ,0.00660377*1000)
(43100 ,0.00657691*1000)
(43300 ,0.00665255*1000)
(43500 ,0.00667147*1000)
(43700 ,0.00672951*1000)
(43900 ,0.00668513*1000)
(44100 ,0.00685219*1000)
(44300 ,0.00679775*1000)
(44500 ,0.0068397*1000)
(44700 ,0.00691321*1000)
(44900 ,0.00690305*1000)
(45100 ,0.00693762*1000)
(45300 ,0.00692636*1000)
(45500 ,0.00706342*1000)
(45700 ,0.00696793*1000)
(45900 ,0.00702321*1000)
(46100 ,0.00708269*1000)
(46300 ,0.00710073*1000)
(46500 ,0.00714222*1000)
(46700 ,0.00735858*1000)
(46900 ,0.00719886*1000)
(47100 ,0.00743474*1000)
(47300 ,0.00723725*1000)
(47500 ,0.00720249*1000)
(47700 ,0.00727336*1000)
(47900 ,0.00737787*1000)
(48100 ,0.00741943*1000)
(48300 ,0.00744004*1000)
(48500 ,0.00738269*1000)
(48700 ,0.00743982*1000)
(48900 ,0.00747041*1000)
(49100 ,0.0074772*1000)
(49300 ,0.00757494*1000)
(49500 ,0.00753435*1000)
(49700 ,0.00762856*1000)
(49900 ,0.00760166*1000)
(50100 ,0.00761976*1000)
(50300 ,0.00766135*1000)
(50500 ,0.00760557*1000)
(50700 ,0.00775227*1000)
(50900 ,0.00786947*1000)
(51100 ,0.00781595*1000)
(51300 ,0.00798841*1000)
(51500 ,0.00789459*1000)
(51700 ,0.00785927*1000)
(51900 ,0.00797868*1000)
(52100 ,0.00804404*1000)
(52300 ,0.0079697*1000)
(52500 ,0.00803574*1000)
(52700 ,0.00798165*1000)
(52900 ,0.00807503*1000)
(53100 ,0.008017*1000)
(53300 ,0.00819275*1000)
(53500 ,0.00816278*1000)
(53700 ,0.00819933*1000)
(53900 ,0.00817895*1000)
(54100 ,0.00834342*1000)
(54300 ,0.00833937*1000)
(54500 ,0.00826756*1000)
(54700 ,0.00830425*1000)
(54900 ,0.00833898*1000)
(55100 ,0.00833958*1000)
(55300 ,0.00866993*1000)
(55500 ,0.00860656*1000)
(55700 ,0.00859949*1000)
(55900 ,0.00882895*1000)
(56100 ,0.00856969*1000)
(56300 ,0.00857401*1000)
(56500 ,0.00858442*1000)
(56700 ,0.0086441*1000)
(56900 ,0.0086007*1000)
(57100 ,0.00855642*1000)
(57300 ,0.0088069*1000)
(57500 ,0.00881584*1000)
(57700 ,0.00876863*1000)
(57900 ,0.00881128*1000)
(58100 ,0.00882252*1000)
(58300 ,0.0088729*1000)
(58500 ,0.00891501*1000)
(58700 ,0.0089086*1000)
(58900 ,0.00894363*1000)
(59100 ,0.0090143*1000)
(59300 ,0.00901993*1000)
(59500 ,0.00902861*1000)
(59700 ,0.0091168*1000)
(59900 ,0.00906044*1000)
(60100 ,0.00906188*1000)
(60300 ,0.00913999*1000)
(60500 ,0.00914433*1000)
(60700 ,0.00917199*1000)
(60900 ,0.00922221*1000)
(61100 ,0.00922562*1000)
(61300 ,0.00920392*1000)
(61500 ,0.00933303*1000)
(61700 ,0.00930202*1000)
(61900 ,0.00935334*1000)
(62100 ,0.0101336*1000)
(62300 ,0.0101053*1000)
(62500 ,0.0103121*1000)
(62700 ,0.0102643*1000)
(62900 ,0.0106905*1000)
(63100 ,0.0106632*1000)
(63300 ,0.00974375*1000)
(63500 ,0.00985716*1000)
(63700 ,0.00965708*1000)
(63900 ,0.00971842*1000)
(64100 ,0.00962366*1000)
(64300 ,0.00973006*1000)
(64500 ,0.00983957*1000)
(64700 ,0.00980201*1000)
(64900 ,0.0098245*1000)
(65100 ,0.0098891*1000)
(65300 ,0.00992167*1000)
(65500 ,0.00998361*1000)
(65700 ,0.0100061*1000)
(65900 ,0.0100163*1000)
(66100 ,0.0100023*1000)
(66300 ,0.0100996*1000)
(66500 ,0.0100881*1000)
(66700 ,0.0102002*1000)
(66900 ,0.0101569*1000)
(67100 ,0.0102002*1000)
(67300 ,0.0101478*1000)
(67500 ,0.010271*1000)
(67700 ,0.0103381*1000)
(67900 ,0.0103201*1000)
(68100 ,0.0104065*1000)
(68300 ,0.0111568*1000)
(68500 ,0.0111213*1000)
(68700 ,0.0113999*1000)
(68900 ,0.0108304*1000)
(69100 ,0.0108299*1000)
(69300 ,0.0112829*1000)
(69500 ,0.010865*1000)
(69700 ,0.0111671*1000)
(69900 ,0.0108657*1000)
(70100 ,0.0106647*1000)
(70300 ,0.0109523*1000)
(70500 ,0.0109505*1000)
(70700 ,0.0113666*1000)
(70900 ,0.0110845*1000)
(71100 ,0.0116274*1000)
(71300 ,0.0118026*1000)
(71500 ,0.011571*1000)
(71700 ,0.01144*1000)
(71900 ,0.0112222*1000)
(72100 ,0.0112305*1000)
(72300 ,0.0111726*1000)
(72500 ,0.0111333*1000)
(72700 ,0.0110298*1000)
(72900 ,0.0110635*1000)
(73100 ,0.0110141*1000)
(73300 ,0.0112164*1000)
(73500 ,0.0111889*1000)
(73700 ,0.0113584*1000)
(73900 ,0.0112876*1000)
(74100 ,0.0113019*1000)
(74300 ,0.0113672*1000)
(74500 ,0.0119002*1000)
(74700 ,0.0113422*1000)
(74900 ,0.0119322*1000)
(75100 ,0.0117653*1000)
(75300 ,0.0118881*1000)
(75500 ,0.0119233*1000)
(75700 ,0.0120496*1000)
(75900 ,0.0120725*1000)
(76100 ,0.0115591*1000)
(76300 ,0.0116472*1000)
(76500 ,0.0115762*1000)
(76700 ,0.0118289*1000)
(76900 ,0.0119121*1000)
(77100 ,0.0120796*1000)
(77300 ,0.011946*1000)
(77500 ,0.0118545*1000)
(77700 ,0.0117343*1000)
(77900 ,0.011881*1000)
(78100 ,0.0117372*1000)
(78300 ,0.0118162*1000)
(78500 ,0.0118661*1000)
(78700 ,0.0118659*1000)
(78900 ,0.0125276*1000)
(79100 ,0.0122507*1000)
(79300 ,0.013132*1000)
(79500 ,0.013165*1000)
(79700 ,0.0127644*1000)
(79900 ,0.0121634*1000)
(80100 ,0.0121496*1000)
(80300 ,0.0124659*1000)
(80500 ,0.0121446*1000)
(80700 ,0.0127083*1000)
(80900 ,0.0125542*1000)
(81100 ,0.0123824*1000)
(81300 ,0.0124677*1000)
(81500 ,0.0122649*1000)
(81700 ,0.012341*1000)
(81900 ,0.0123373*1000)
(82100 ,0.012435*1000)
(82300 ,0.0125506*1000)
(82500 ,0.0125097*1000)
(82700 ,0.0125523*1000)
(82900 ,0.0125473*1000)
(83100 ,0.0126483*1000)
(83300 ,0.012504*1000)
(83500 ,0.0126401*1000)
(83700 ,0.0125845*1000)
(83900 ,0.0126522*1000)
(84100 ,0.012861*1000)
(84300 ,0.0128568*1000)
(84500 ,0.0127721*1000)
(84700 ,0.0128278*1000)
(84900 ,0.0128401*1000)
(85100 ,0.0128905*1000)
(85300 ,0.0128477*1000)
(85500 ,0.0130315*1000)
(85700 ,0.0132391*1000)
(85900 ,0.0134178*1000)
(86100 ,0.0132569*1000)
(86300 ,0.0129875*1000)
(86500 ,0.0130751*1000)
(86700 ,0.0130693*1000)
(86900 ,0.0133219*1000)
(87100 ,0.0133062*1000)
(87300 ,0.0133001*1000)
(87500 ,0.0132879*1000)
(87700 ,0.0135059*1000)
(87900 ,0.0142849*1000)
(88100 ,0.0138583*1000)
(88300 ,0.0160537*1000)
(88500 ,0.0143857*1000)
(88700 ,0.0133692*1000)
(88900 ,0.013456*1000)
(89100 ,0.0135462*1000)
(89300 ,0.0134099*1000)
(89500 ,0.0133782*1000)
(89700 ,0.0135289*1000)
(89900 ,0.0136102*1000)
(90100 ,0.0135597*1000)
(90300 ,0.0137523*1000)
(90500 ,0.0139102*1000)
(90700 ,0.0140314*1000)
(90900 ,0.0138459*1000)
(91100 ,0.0137506*1000)
(91300 ,0.0138598*1000)
(91500 ,0.013842*1000)
(91700 ,0.0138115*1000)
(91900 ,0.0138346*1000)
(92100 ,0.0139909*1000)
(92300 ,0.0139593*1000)
(92500 ,0.0139119*1000)
(92700 ,0.0139062*1000)
(92900 ,0.0139629*1000)
(93100 ,0.01413*1000)
(93300 ,0.0141035*1000)
(93500 ,0.0141857*1000)
(93700 ,0.0141464*1000)
(93900 ,0.0141452*1000)
(94100 ,0.0140273*1000)
(94300 ,0.014269*1000)
(94500 ,0.0143197*1000)
(94700 ,0.0142344*1000)
(94900 ,0.0143198*1000)
(95100 ,0.0146978*1000)
(95300 ,0.0146675*1000)
(95500 ,0.0145287*1000)
(95700 ,0.0143583*1000)
(95900 ,0.0146117*1000)
(96100 ,0.014538*1000)
(96300 ,0.0144358*1000)
(96500 ,0.0144766*1000)
(96700 ,0.0145465*1000)
(96900 ,0.0145673*1000)
(97100 ,0.0145568*1000)
(97300 ,0.014747*1000)
(97500 ,0.0147145*1000)
(97700 ,0.0153962*1000)
(97900 ,0.0155288*1000)
(98100 ,0.014781*1000)
(98300 ,0.0147602*1000)
(98500 ,0.0148019*1000)
(98700 ,0.0148764*1000)
(98900 ,0.0149538*1000)
(99100 ,0.0150689*1000)
(99300 ,0.0153651*1000)
(99500 ,0.0153871*1000)
(99700 ,0.0153277*1000)
(99900 ,0.0152858*1000)
};


==> Figures/ts1.dat <==
-0.00030000 
-0.00030000 
-0.00040000 
-0.00010000 
-0.00030000 
-0.00020000 
-0.00040000 
-0.00010000 
-0.00010000 
0.00000000 
0.00010000 
-0.00010000 
-0.00010000 
-0.00020000 
0.00010000 
0.00010000 
0.00010000 
-0.00010000 
0.00000000 
-0.00050000 
0.00030000 
0.00020000 
-0.00010000 
-0.00020000 
-0.00010000 
0.00050000 
0.00010000 
-0.00010000 
-0.00040000 
-0.00030000 
-0.00070000 
-0.00030000 
0.00010000 
-0.00030000 
0.00000000 
0.00000000 
0.00000000 
0.00000000 
0.00010000 
0.00000000 
0.00050000 
0.00040000 
0.00060000 
0.00050000 
0.00040000 
0.00040000 
0.00020000 
0.00040000 
0.00020000 
0.00010000 
-0.00020000 
0.00000000 
-0.00010000 
-0.00040000 
0.00010000 
0.00000000 
0.00040000 
0.00010000 
0.00030000 
0.00030000 
0.00050000 
0.00000000 
0.00050000 
0.00000000 
-0.00030000 
-0.00050000 
-0.00010000 
-0.00030000 
-0.00050000 
-0.00050000 
-0.00010000 
-0.00050000 
-0.00080000 
0.00010000 
0.00000000 
0.00030000 
0.00030000 
-0.00010000 
0.00030000 
-0.00010000 
0.00000000 
0.00010000 
0.00000000 
-0.00030000 
-0.00080000 
-0.00020000 
-0.00070000 
-0.00080000 
-0.00020000 
-0.00020000 
-0.00040000 
-0.00020000 
0.00000000 
0.00020000 
-0.00010000 
-0.00010000 
0.00000000 
0.00020000 
0.00040000 
0.00080000 
0.00070000 
0.00090000 
0.00160000 
0.00100000 
0.00110000 
0.00130000 
0.00040000 
0.00060000 
0.00020000 
0.00030000 
-0.00070000 
-0.00080000 
-0.00080000 
-0.00080000 
-0.00020000 
-0.00030000 
-0.00040000 
-0.00080000 
-0.00090000 
-0.00040000 
-0.00010000 
-0.00010000 
-0.00020000 
-0.00080000 
-0.00150000 
-0.00190000 
-0.00080000 
0.00120000 
0.00400000 
0.00550000 
0.00650000 
0.00550000 
-0.00140000 
-0.00110000 
-0.00120000 
-0.00110000 
-0.00830000 
-0.00810000 
-0.00680000 
-0.00450000 
0.00130000 
0.00180000 
0.00160000 
0.00150000 
0.00140000 
0.00140000 
0.00440000 
0.00440000 
0.00380000 
0.00350000 
0.00200000 
0.00140000 
-0.00040000 
-0.00120000 
-0.00220000 
-0.00300000 
-0.00300000 
-0.00280000 
-0.00260000 
-0.00170000 
-0.00110000 
-0.00020000 
0.00040000 
0.00110000 
0.00160000 
0.00150000 
0.00140000 
0.00120000 
0.00090000 
0.00040000 
0.00020000 
0.00000000 
-0.00030000 
-0.00050000 
-0.00070000 
-0.00110000 
-0.00020000 
-0.00050000 
-0.00010000 
-0.00030000 
-0.00020000 
-0.00020000 
-0.00040000 
-0.00010000 
0.00010000 
0.00040000 
0.00000000 
-0.00020000 
-0.00020000 
0.00000000 
0.00060000 
0.00000000 
-0.00020000 
0.00000000 
0.00030000 
0.00020000 
0.00090000 
0.00070000 
0.00050000 
0.00050000 
0.00030000 
0.00010000 
0.00010000 
-0.00040000 
-0.00030000 
-0.00050000 
-0.00010000 
-0.00050000 
0.00030000 
-0.00060000 
-0.00030000 
-0.00050000 
-0.00020000 
-0.00050000 
-0.00010000 
-0.00020000 
-0.00030000 
0.00000000 
0.00030000 
0.00010000 
0.00010000 
0.00030000 
0.00010000 
0.00020000 
0.00060000 
0.00020000 
0.00050000 
0.00050000 
0.00020000 
0.00040000 
0.00050000 
-0.00010000 
-0.00020000 
0.00010000 
0.00020000 
-0.00020000 
0.00000000 
-0.00020000 
-0.00020000 
-0.00030000 
-0.00020000 
0.00000000 
-0.00010000 
0.00030000 
0.00040000 
0.00000000 
0.00010000 
0.00030000 
0.00030000 
0.00010000 
-0.00050000 
-0.00050000 
-0.00050000 
-0.00040000 
-0.00030000 
-0.00040000 
-0.00010000 
-0.00020000 
-0.00030000 
0.00040000 
-0.00030000 
-0.00010000 
-0.00020000 
0.00050000 
0.00060000 
0.00020000 
0.00060000 
0.00030000 
0.00010000 
0.00050000 
0.00040000 
0.00050000 
0.00030000 
0.00010000 
-0.00020000 
0.00000000 
-0.00020000 
-0.00010000 
-0.00010000 
-0.00070000 

